Calibration-Based ALE Model Order Reduction for Hyperbolic Problems with Self-Similar Travelling Discontinuities

We propose a novel Model Order Reduction framework that is able to handle solutions of hyperbolic problems characterized by multiple travelling discontinuities. By means of an optimization based approach, we introduce suitable calibration maps that allow us to transform the original solution manifold into a lower dimensional one. The novelty of the methodology is represented by the fact that the optimization process does not require the knowledge of the discontinuities location. The optimization can be carried out simply by choosing some reference control points, thus avoiding the use of some implicit shock tracking techniques, which would translate into an increased computational effort during the offline phase. In the online phase, we rely on a non-intrusive approach, where the coefficients of the projection of the reduced order solution onto the reduced space are recovered by means of an Artificial Neural Network. To validate the methodology, we present numerical results for the 1D Sod shock tube problem, for the 2D double Mach reflection problem, also in the parametric case, and for the triple point problem.

==> Dat001.csv <==
Number,ALE_eig,ALE_eig_norm,Eul_eig,Eul_eig_norm
1,8.556209413578488,1.0,11.589733102810174,1.0
2,0.004911001348584061,0.0005739692790583674,0.08897972232542509,0.0076774608643791886
3,0.0011116301926666348,0.00012992087254228558,0.012739898129963222,0.0010992399925822422
4,0.0005282691783809856,6.174102956650825e-05,0.0039519025182026424,0.00034098304793959587
5,0.00015360842076740026,1.7952858952192962e-05,0.002278024365445351,0.00019655537752573407
6,6.193238834977758e-05,7.238297399721475e-06,0.0013782229294888463,0.00011891757275710406
7,2.4150849784078613e-05,2.822610880204945e-06,0.0007794849197506409,6.72565030476533e-05
8,8.371792796812743e-06,9.784464582560263e-07,0.0005736969921420028,4.950044897952809e-05
9,3.499746443757207e-06,4.0903001254307755e-07,0.0004485272704995377,3.8700396853037356e-05
10,2.9562014623032994e-06,3.455036359455955e-07,0.00032825735486368226,2.8323115981341227e-05
11,1.6850896660355374e-06,1.969434809953743e-07,0.0002495213956574659,2.1529520433646933e-05
12,8.106128828052492e-07,9.473971984823408e-08,0.00021651025758724868,1.868121169544027e-05
13,2.5878779326691114e-07,3.024561236851233e-08,0.00017086890579158276,1.474312689307332e-05
14,1.6264742717010304e-07,1.9009285456710034e-08,0.00014122231280906021,1.2185122086618018e-05
15,9.203296170931606e-08,1.0756277372461465e-08,0.0001230158590806575,1.0614209834636288e-05
16,5.485715514738635e-08,6.41138528707928e-09,0.00011084113171735589,9.563734620470261e-06
17,1.2130956965066163e-08,1.4177957058665068e-09,8.815811795723326e-05,7.606570157845781e-06
18,9.947155024449781e-09,1.1625656343408212e-09,6.698573801838211e-05,5.779748111899144e-06
19,3.5542450369754604e-09,4.153994911969971e-10,6.238266640841149e-05,5.3825800693620375e-06
20,2.4788541406025918e-09,2.89714056865966e-10,5.4760704342143784e-05,4.72493230485747e-06
21,1.496740339003864e-09,1.7493030694510293e-10,5.056743906851539e-05,4.363123690592517e-06
22,1.0090138958926035e-09,1.1792767651190538e-10,4.8645113982250314e-05,4.197259207846235e-06
23,8.788686223215235e-10,1.0271705376060353e-10,4.554604886668156e-05,3.929861754593638e-06
24,3.7718143882984905e-10,4.408277317655078e-11,3.7068144239815646e-05,3.1983604722379412e-06
25,2.582800258514124e-10,3.0186267465769194e-11,3.577284905746014e-05,3.0865981761725177e-06


==> Dat002.csv <==
Number,ALE_eig,ALE_eig_norm,Eul_eig,Eul_eig_norm
1,1.3531735835421872,1.0,0.5246871338049511,1.0
2,0.0050444136845083755,0.003727839314822915,0.04108010464580945,0.07829447683975552
3,0.0012814464892353804,0.0009469934270228305,0.009433686497373453,0.017979641370204365
4,0.000659791588081554,0.0004875882858682661,0.004368197942939808,0.008325338399785605
5,0.0002109844345294383,0.0001559182333260946,0.002915440543598096,0.0055565314179819225
6,6.742025103447911e-05,4.982380077062536e-05,0.0016254730781781219,0.0030979853963455112
7,3.635684841797612e-05,2.6867837844428807e-05,0.001035930770607152,0.0019743780700219194
8,1.1456217935590693e-05,8.466185029715021e-06,0.0008258025486054348,0.0015738951756198796
9,7.184691815170522e-06,5.309512321666253e-06,0.0006356981895648916,0.001211575715521944
10,3.4966398935840875e-06,2.584029082529806e-06,0.00046528870898231395,0.0008867926789210765
11,2.045597048517726e-06,1.511703356758554e-06,0.00038633440512758014,0.0007363138530307421
12,1.5712833329439494e-06,1.1611838658798074e-06,0.00033502580310824015,0.00063852490660231
13,6.694444360934066e-07,4.947217742316617e-07,0.0002504287407627064,0.00047729156029924984
14,3.9008027803596397e-07,2.8827068661424444e-07,0.00022125213997688898,0.0004216839440532917
15,1.5984032649443955e-07,1.1812255902603961e-07,0.0002037139857248324,0.00038825801625347594
16,9.143769504703486e-08,6.757277570234517e-08,0.00018331515713503695,0.0003493799358213024
17,2.4056997054409456e-08,1.7778204767666044e-08,0.00015857189910226647,0.000302221817318689
18,1.2860876716552392e-08,9.504232770260428e-09,0.0001273678493290648,0.0002427500907167526
19,1.0781659349279474e-08,7.967683880627087e-09,0.00011655902800759656,0.00022214958305214814
20,6.7640323005148395e-09,4.9986434724868846e-09,0.00010268795212082013,0.00019571273146368724
21,2.1795340445410826e-09,1.6106832641794123e-09,0.00010215471021467412,0.00019469642694278346
22,1.6860472253423596e-09,1.2459947828192248e-09,9.578178302395328e-05,0.00018255027968640738
23,1.2211895960761954e-09,9.024633727178602e-10,8.551499240753681e-05,0.00016298282709430116
24,4.719105670622524e-10,3.487435557431866e-10,7.135968215649148e-05,0.0001360042538855526
25,2.6121787368911456e-10,1.9304092014959934e-10,6.320344509740869e-05,0.00012045930045790706


==> Dat003.csv <==
Number,ALE_eig,ALE_eig_norm,Eul_eig,Eul_eig_norm
1,52.77886328600619,1.0,72.08572204295683,1.0
2,0.027528561761168996,0.0005215830741180045,0.6850235277308762,0.009502901660923388
3,0.005341497363585718,0.00010120523692676731,0.11770629289242739,0.001632865560010409
4,0.003658301658252661,6.931376370173975e-05,0.04044496794072869,0.0005610676676946788
5,0.00105817553110934,2.0049229279060755e-05,0.020560734651575308,0.0002852261733512622
6,0.00033068642072893494,6.265508579390213e-06,0.012254844518308178,0.00017000377010866806
7,0.0002567925325860649,4.865442652573213e-06,0.007731779515469452,0.00010725812680161521
8,8.404460665110475e-05,1.5923913744725983e-06,0.0054460373838336245,7.5549460135646e-05
9,5.147164510236323e-05,9.75232164880869e-07,0.004171300980650722,5.786584170114838e-05
10,1.6290860447409587e-05,3.0866258636776955e-07,0.0032268713334077763,4.476436167879183e-05
11,9.236456981805766e-06,1.750029539619646e-07,0.002550642086750045,3.5383457562235195e-05
12,4.940501539053048e-06,9.360757756908672e-08,0.0021417365196628587,2.9710967150839797e-05
13,1.833889480700503e-06,3.4746664981448e-08,0.001822146992736212,2.5277502133506696e-05
14,1.0041835803192853e-06,1.9026244935925607e-08,0.0015502515554474084,2.150566730154403e-05
15,5.764398411924293e-07,1.0921793409394377e-08,0.0013708342006042743,1.9016722892605225e-05
16,1.53333443535624e-07,2.905205493053483e-09,0.0012416436148875798,1.7224542942743475e-05
17,9.89099379030752e-08,1.8740444894973747e-09,0.00108366088510891,1.5032947640631833e-05
18,5.49916756876858e-08,1.0419261095050207e-09,0.0009714442032604351,1.3476236010808613e-05
19,3.5604095577805913e-08,6.745900415639682e-10,0.0009122662253717857,1.2655297047980656e-05
20,1.9970098231363315e-08,3.7837302639782686e-10,0.000858470658865148,1.1909024901679892e-05
21,1.2143255854909551e-08,2.3007801037899994e-10,0.0008043566819187557,1.115833564709845e-05
22,7.785527303053854e-09,1.47512220201948e-10,0.0007652019352778868,1.0615166410095648e-05
23,2.434504058075833e-09,4.6126496603069474e-11,0.0007437793330248509,1.0317984088189101e-05
24,1.1926456397295852e-09,2.259703156672197e-11,0.0007222010803388421,1.0018642525470896e-05
25,5.605897498891048e-10,1.0621482066623814e-11,0.0007098780421980059,9.847692748017147e-06


==> Dat004.csv <==
Number,ALE_eig,ALE_eig_norm,Eul_eig,Eul_eig_norm
1,8.556209413578488,1.0,11.589733102810174,1.0
2,0.004911001348584061,0.0005739692790583674,0.08897972232542509,0.0076774608643791886
3,0.0011116301926666348,0.00012992087254228558,0.012739898129963222,0.0010992399925822422
4,0.0005282691783809856,6.174102956650825e-05,0.0039519025182026424,0.00034098304793959587
5,0.00015360842076740026,1.7952858952192962e-05,0.002278024365445351,0.00019655537752573407
6,6.193238834977758e-05,7.238297399721475e-06,0.0013782229294888463,0.00011891757275710406
7,2.4150849784078613e-05,2.822610880204945e-06,0.0007794849197506409,6.72565030476533e-05
8,8.371792796812743e-06,9.784464582560263e-07,0.0005736969921420028,4.950044897952809e-05
9,3.499746443757207e-06,4.0903001254307755e-07,0.0004485272704995377,3.8700396853037356e-05
10,2.9562014623032994e-06,3.455036359455955e-07,0.00032825735486368226,2.8323115981341227e-05
11,1.6850896660355374e-06,1.969434809953743e-07,0.0002495213956574659,2.1529520433646933e-05
12,8.106128828052492e-07,9.473971984823408e-08,0.00021651025758724868,1.868121169544027e-05
13,2.5878779326691114e-07,3.024561236851233e-08,0.00017086890579158276,1.474312689307332e-05
14,1.6264742717010304e-07,1.9009285456710034e-08,0.00014122231280906021,1.2185122086618018e-05
15,9.203296170931606e-08,1.0756277372461465e-08,0.0001230158590806575,1.0614209834636288e-05
16,5.485715514738635e-08,6.41138528707928e-09,0.00011084113171735589,9.563734620470261e-06
17,1.2130956965066163e-08,1.4177957058665068e-09,8.815811795723326e-05,7.606570157845781e-06
18,9.947155024449781e-09,1.1625656343408212e-09,6.698573801838211e-05,5.779748111899144e-06
19,3.5542450369754604e-09,4.153994911969971e-10,6.238266640841149e-05,5.3825800693620375e-06
20,2.4788541406025918e-09,2.89714056865966e-10,5.4760704342143784e-05,4.72493230485747e-06
21,1.496740339003864e-09,1.7493030694510293e-10,5.056743906851539e-05,4.363123690592517e-06
22,1.0090138958926035e-09,1.1792767651190538e-10,4.8645113982250314e-05,4.197259207846235e-06
23,8.788686223215235e-10,1.0271705376060353e-10,4.554604886668156e-05,3.929861754593638e-06
24,3.7718143882984905e-10,4.408277317655078e-11,3.7068144239815646e-05,3.1983604722379412e-06
25,2.582800258514124e-10,3.0186267465769194e-11,3.577284905746014e-05,3.0865981761725177e-06


==> Dat005.csv <==
Number,ALE_eig,ALE_eig_norm,Eul_eig,Eul_eig_norm
1,1.3531735835421872,1.0,0.5246871338049511,1.0
2,0.0050444136845083755,0.003727839314822915,0.04108010464580945,0.07829447683975552
3,0.0012814464892353804,0.0009469934270228305,0.009433686497373453,0.017979641370204365
4,0.000659791588081554,0.0004875882858682661,0.004368197942939808,0.008325338399785605
5,0.0002109844345294383,0.0001559182333260946,0.002915440543598096,0.0055565314179819225
6,6.742025103447911e-05,4.982380077062536e-05,0.0016254730781781219,0.0030979853963455112
7,3.635684841797612e-05,2.6867837844428807e-05,0.001035930770607152,0.0019743780700219194
8,1.1456217935590693e-05,8.466185029715021e-06,0.0008258025486054348,0.0015738951756198796
9,7.184691815170522e-06,5.309512321666253e-06,0.0006356981895648916,0.001211575715521944
10,3.4966398935840875e-06,2.584029082529806e-06,0.00046528870898231395,0.0008867926789210765
11,2.045597048517726e-06,1.511703356758554e-06,0.00038633440512758014,0.0007363138530307421
12,1.5712833329439494e-06,1.1611838658798074e-06,0.00033502580310824015,0.00063852490660231
13,6.694444360934066e-07,4.947217742316617e-07,0.0002504287407627064,0.00047729156029924984
14,3.9008027803596397e-07,2.8827068661424444e-07,0.00022125213997688898,0.0004216839440532917
15,1.5984032649443955e-07,1.1812255902603961e-07,0.0002037139857248324,0.00038825801625347594
16,9.143769504703486e-08,6.757277570234517e-08,0.00018331515713503695,0.0003493799358213024
17,2.4056997054409456e-08,1.7778204767666044e-08,0.00015857189910226647,0.000302221817318689
18,1.2860876716552392e-08,9.504232770260428e-09,0.0001273678493290648,0.0002427500907167526
19,1.0781659349279474e-08,7.967683880627087e-09,0.00011655902800759656,0.00022214958305214814
20,6.7640323005148395e-09,4.9986434724868846e-09,0.00010268795212082013,0.00019571273146368724
21,2.1795340445410826e-09,1.6106832641794123e-09,0.00010215471021467412,0.00019469642694278346
22,1.6860472253423596e-09,1.2459947828192248e-09,9.578178302395328e-05,0.00018255027968640738
23,1.2211895960761954e-09,9.024633727178602e-10,8.551499240753681e-05,0.00016298282709430116
24,4.719105670622524e-10,3.487435557431866e-10,7.135968215649148e-05,0.0001360042538855526
25,2.6121787368911456e-10,1.9304092014959934e-10,6.320344509740869e-05,0.00012045930045790706


==> Dat006.csv <==
Number,ALE_eig,ALE_eig_norm,Eul_eig,Eul_eig_norm
1,52.77886328600619,1.0,72.08572204295683,1.0
2,0.027528561761168996,0.0005215830741180045,0.6850235277308762,0.009502901660923388
3,0.005341497363585718,0.00010120523692676731,0.11770629289242739,0.001632865560010409
4,0.003658301658252661,6.931376370173975e-05,0.04044496794072869,0.0005610676676946788
5,0.00105817553110934,2.0049229279060755e-05,0.020560734651575308,0.0002852261733512622
6,0.00033068642072893494,6.265508579390213e-06,0.012254844518308178,0.00017000377010866806
7,0.0002567925325860649,4.865442652573213e-06,0.007731779515469452,0.00010725812680161521
8,8.404460665110475e-05,1.5923913744725983e-06,0.0054460373838336245,7.5549460135646e-05
9,5.147164510236323e-05,9.75232164880869e-07,0.004171300980650722,5.786584170114838e-05
10,1.6290860447409587e-05,3.0866258636776955e-07,0.0032268713334077763,4.476436167879183e-05
11,9.236456981805766e-06,1.750029539619646e-07,0.002550642086750045,3.5383457562235195e-05
12,4.940501539053048e-06,9.360757756908672e-08,0.0021417365196628587,2.9710967150839797e-05
13,1.833889480700503e-06,3.4746664981448e-08,0.001822146992736212,2.5277502133506696e-05
14,1.0041835803192853e-06,1.9026244935925607e-08,0.0015502515554474084,2.150566730154403e-05
15,5.764398411924293e-07,1.0921793409394377e-08,0.0013708342006042743,1.9016722892605225e-05
16,1.53333443535624e-07,2.905205493053483e-09,0.0012416436148875798,1.7224542942743475e-05
17,9.89099379030752e-08,1.8740444894973747e-09,0.00108366088510891,1.5032947640631833e-05
18,5.49916756876858e-08,1.0419261095050207e-09,0.0009714442032604351,1.3476236010808613e-05
19,3.5604095577805913e-08,6.745900415639682e-10,0.0009122662253717857,1.2655297047980656e-05
20,1.9970098231363315e-08,3.7837302639782686e-10,0.000858470658865148,1.1909024901679892e-05
21,1.2143255854909551e-08,2.3007801037899994e-10,0.0008043566819187557,1.115833564709845e-05
22,7.785527303053854e-09,1.47512220201948e-10,0.0007652019352778868,1.0615166410095648e-05
23,2.434504058075833e-09,4.6126496603069474e-11,0.0007437793330248509,1.0317984088189101e-05
24,1.1926456397295852e-09,2.259703156672197e-11,0.0007222010803388421,1.0018642525470896e-05
25,5.605897498891048e-10,1.0621482066623814e-11,0.0007098780421980059,9.847692748017147e-06


==> Dat007.csv <==
Number,ALE_eig,ALE_eig_norm,Eul_eig,Eul_eig_norm
1,294.3360646653818,1.0,317.89841001177416,1.0
2,0.5391941819779528,0.0018318998135377661,2.929299822407588,0.009214578400373548
3,0.17110457361283277,0.0005813238476479405,0.4535829617504309,0.0014268173336684235
4,0.015006781384110192,5.098519408816166e-05,0.18490729446348972,0.0005816552981710139
5,0.006912868436612048,2.348631128322992e-05,0.08633605392286867,0.0002715837865300144
6,0.0044476277103477685,1.5110712699798062e-05,0.060957243904241544,0.00019175070394967953
7,0.0038583056785971184,1.310850467129627e-05,0.05312037404726953,0.00016709858361764718
8,0.0020771784675212316,7.0571659979305895e-06,0.03595065891499278,0.00011308851438942792
9,0.001583423999743164,5.379646566734156e-06,0.02522115291586938,7.933714709342287e-05
10,0.0012396617948498675,4.2117223937854385e-06,0.02329136774808294,7.326670097915962e-05
11,0.0008680763172943619,2.949269292844698e-06,0.017412074886370716,5.477245037408591e-05
12,0.0005794750991711485,1.9687533018759668e-06,0.013302390287550507,4.1844783958050686e-05
13,0.0005324011749500515,1.808820728629758e-06,0.011698660107966495,3.679999565752218e-05
14,0.00033451217947873317,1.1364974246666846e-06,0.010387002238937343,3.267396725435851e-05
15,0.00030339893638406563,1.0307908979111583e-06,0.008800531299787053,2.7683470639129976e-05
16,0.00020176464235439586,6.854907249771568e-07,0.008279992800310436,2.6046034014463193e-05
17,0.00016982233292691745,5.769674644525172e-07,0.007168139790181221,2.2548523567374028e-05
18,0.00013682868539848032,4.6487230694626244e-07,0.006157840297576844,1.9370465858412985e-05
19,0.00011444986209680241,3.8884077024986934e-07,0.005507172776878543,1.7323687704743697e-05
20,0.00011088054479290497,3.767140969250926e-07,0.004969980524744188,1.563386405285925e-05
21,6.703733215125359e-05,2.277577918542381e-07,0.004329463283941293,1.3619015218669826e-05
22,6.590428869384183e-05,2.23908302806065e-07,0.004084432321245392,1.2848231361377728e-05
23,4.838768316558237e-05,1.6439603899913615e-07,0.003583756860044643,1.1273277082171974e-05
24,3.725657507422384e-05,1.2657835565131736e-07,0.003379018869652374,1.0629241176535685e-05
25,3.3901810514595706e-05,1.1518062033321413e-07,0.0029877520658449616,9.398449227016589e-06
26,2.468352677004202e-05,8.386171364390455e-08,0.0028652715799292717,9.013167382067589e-06
27,1.965184355090852e-05,6.676668580606956e-08,0.0025503061119528537,8.022393417627967e-06
28,1.809176846648133e-05,6.146636664130539e-08,0.0024660089820334025,7.757223390774643e-06
29,1.6328193779661893e-05,5.547466226479832e-08,0.002113649449824377,6.6488204509927955e-06
30,1.3921723280529557e-05,4.729873417434107e-08,0.0020075563801292377,6.3150878296462155e-06
31,1.1455194353022113e-05,3.891875895685783e-08,0.001804877752818675,5.67752997805754e-06
32,9.04312220547274e-06,3.072379939493138e-08,0.001757723030445892,5.529197300423083e-06
33,6.873164916092288e-06,2.3351419486790036e-08,0.0016611638325832385,5.225454988974978e-06
34,5.413344517811093e-06,1.8391713308952797e-08,0.0016269834547950363,5.117935175374979e-06
35,4.86933513465444e-06,1.6543453960323147e-08,0.0014267840223868493,4.488176025586302e-06
36,4.4635194359125535e-06,1.516470447135637e-08,0.0013244834466584277,4.1663732970837195e-06
37,3.74203876542574e-06,1.271349051187426e-08,0.0012480602791752813,3.9259720711690764e-06
38,3.0480416748461424e-06,1.0355651382073522e-08,0.0011842486244469895,3.7252423640719934e-06
39,2.57095080628466e-06,8.734746145388147e-09,0.001102773254060707,3.468948630538489e-06
40,2.014251070609388e-06,6.8433716163845055e-09,0.0010366183761878498,3.260847942427444e-06
41,1.734702179372897e-06,5.893610697503231e-09,0.0009193074664475658,2.891827821389597e-06
42,1.3003342863832525e-06,4.417855786247422e-09,0.0008450053953648846,2.6580988414933805e-06
43,1.2597863559310492e-06,4.280095126512094e-09,0.0008405898167416864,2.64420893678126e-06
44,1.2192372445348133e-06,4.142330454546617e-09,0.000808153704825316,2.5421759888493434e-06
45,1.0981003804220577e-06,3.730770748975127e-09,0.0007533122797787381,2.3696635656366992e-06
46,9.890413422155735e-07,3.36024517872104e-09,0.0007206479116480605,2.2669126014860204e-06
47,9.003472514607789e-07,3.05890904835038e-09,0.0006591633157667809,2.0735030280345447e-06
48,8.359383329401227e-07,2.8400812312635406e-09,0.0006081317243797932,1.912975042427137e-06
49,6.384524430004952e-07,2.1691274690593038e-09,0.0005938467835226684,1.868039489410072e-06
50,5.454571941174457e-07,1.8531782530202437e-09,0.0005626288307031517,1.7698384546255306e-06
51,5.33034783344866e-07,1.8109733985566826e-09,0.000558763279786221,1.757678749527328e-06
52,4.081082255083635e-07,1.3865382958501006e-09,0.000518111176283591,1.6298010935770377e-06
53,3.930024084305786e-07,1.335216630273855e-09,0.0004999147456238607,1.5725613273918076e-06
54,3.562133416737431e-07,1.2102266233623356e-09,0.0004649929878642293,1.462709385199527e-06
55,3.155353842312253e-07,1.0720241999224393e-09,0.00044894237865913066,1.4122196416223126e-06
56,2.849341803051474e-07,9.680573144479492e-10,0.0004411716445172162,1.3877755616987084e-06
57,2.6380127513328126e-07,8.962587558992669e-10,0.0004296840887914074,1.3516396284444863e-06
58,2.4823451122383227e-07,8.433710340798351e-10,0.000415304887795859,1.3064075651730284e-06
59,2.3258060773851181e-07,7.901872575585423e-10,0.00037656755797210815,1.184553134311559e-06
60,2.2790769559419616e-07,7.743111461835123e-10,0.00036143180746607084,1.1369412242504904e-06
61,1.9532256031987082e-07,6.636038996509814e-10,0.0003575189618701815,1.124632746218957e-06
62,1.581780910177502e-07,5.374064207781543e-10,0.0003397390464160101,1.068703194845885e-06
63,1.527207651853641e-07,5.188652819659931e-10,0.00031589668712901224,9.93703262363949e-07
64,1.4247913626905412e-07,4.84069583627248e-10,0.00031033158247756743,9.761973407355939e-07
65,1.397769223708955e-07,4.74888874150716e-10,0.0003044446585594358,9.576790854290838e-07
66,1.2253449929103524e-07,4.1630813889673873e-10,0.00028278167775471136,8.895347345217544e-07
67,1.115646277481067e-07,3.7903825300830806e-10,0.00027255648505205876,8.573697648942753e-07
68,9.906175519413694e-08,3.365600314958211e-10,0.0002663039910383537,8.377015507202143e-07
69,9.381619808308484e-08,3.1873837203653754e-10,0.0002586006494297786,8.134694647267997e-07
70,8.88677508205267e-08,3.019261364439206e-10,0.0002474453123948668,7.783785781932726e-07
71,7.87229924439256e-08,2.674595535325324e-10,0.00024360089963997272,7.66285366545087e-07
72,6.972144680923647e-08,2.3687700957916874e-10,0.00022811139265035323,7.17560659211553e-07
73,6.88971499243494e-08,2.3407647989951774e-10,0.0002160846668697184,6.797286808125752e-07
74,6.40856013455172e-08,2.1772935443155226e-10,0.00020713561180018953,6.515780050378917e-07
75,6.083506395448996e-08,2.0668572851801483e-10,0.00019539652589326597,6.146508436013536e-07
76,5.7838194206784605e-08,1.9650393257971427e-10,0.0001817939580239661,5.718618033265184e-07
77,5.6498860060187445e-08,1.9195357566670806e-10,0.00017578716240184789,5.529664725134585e-07
78,5.272000735454067e-08,1.7911501064090062e-10,0.00016635047085904935,5.232818586695295e-07
79,4.687803675449272e-08,1.5926705009046843e-10,0.0001561541685522453,4.912077683762613e-07
80,4.5062846009885386e-08,1.530999813465449e-10,0.00014954016107065509,4.7040235610211607e-07
81,3.813852228277358e-08,1.295747509777018e-10,0.0001479531275557119,4.654100898152718e-07
82,3.7834737756055104e-08,1.285426500455111e-10,0.00013789942375330483,4.3378456579319596e-07
83,3.597952188289368e-08,1.2223959684925895e-10,0.00013596329069435667,4.2769415137785977e-07
84,3.07924297868152e-08,1.0461657093167231e-10,0.00012832742721858716,4.0367432858136735e-07
85,2.8580951715947416e-08,9.710312512481231e-11,0.00012342891577851324,3.8826528189915057e-07
86,2.4905273050652668e-08,8.461509152460273e-11,0.00011978714555247122,3.768095145491121e-07
87,2.3733059361188435e-08,8.063252251527363e-11,0.00011671881693947928,3.671575989799896e-07
88,2.2756107667236446e-08,7.731335163805665e-11,0.00011252356028907929,3.53960752068284e-07
89,2.071351476708939e-08,7.037368930864013e-11,0.0001114929045133098,3.507186604336284e-07
90,1.9128659964687163e-08,6.498918162282874e-11,0.00010911120021766754,3.432266308397904e-07
91,1.7859270953256214e-08,6.067646169544212e-11,0.00010587749101095642,3.330544843147689e-07
92,1.7060098379251415e-08,5.7961291283303384e-11,9.984293232649027e-05,3.140718203742898e-07
93,1.669906801519856e-08,5.673469893736271e-11,9.104347287297777e-05,2.8639172139805843e-07
94,1.5485236300511178e-08,5.2610733645962436e-11,8.821255323213374e-05,2.774866135029319e-07
95,1.3219862822061939e-08,4.491417943326463e-11,8.513828151053398e-05,2.678160029406271e-07
96,1.1838446988267965e-08,4.022085095731165e-11,8.361118969890957e-05,2.630122928133325e-07
97,1.1485856846018982e-08,3.902293407053861e-11,8.08951773204482e-05,2.5446864398425914e-07
98,1.1220006458204628e-08,3.81197135015044e-11,7.862236168998365e-05,2.4731914100190585e-07
99,1.1064456780033748e-08,3.759123705283095e-11,7.602884757845798e-05,2.391608299508074e-07
100,9.944109906940591e-09,3.378488435742874e-11,7.476283623913833e-05,2.3517838996542735e-07
101,9.680881194839102e-09,3.289057087124164e-11,7.248445461163174e-05,2.2801137825428915e-07
102,8.863797268563377e-09,3.011454705233031e-11,6.75599639515717e-05,2.1252060980446378e-07
103,8.32732055037233e-09,2.8291879759414832e-11,6.737636084198899e-05,2.1194305702722306e-07
104,7.818700939058093e-09,2.6563856345456146e-11,6.512221415781219e-05,2.0485228018410102e-07
105,7.50605214856048e-09,2.550163928125421e-11,6.307541020801827e-05,1.984137328830368e-07
106,7.332660026450848e-09,2.4912543540279504e-11,6.073513007826381e-05,1.910520095901528e-07
107,7.0418749112816055e-09,2.3924607809400504e-11,5.921041841460076e-05,1.862557865967551e-07
108,6.713409516072866e-09,2.280865419501024e-11,5.827490668907184e-05,1.8331298570166957e-07
109,6.512484645989986e-09,2.212601657698235e-11,5.7279860088079735e-05,1.8018290838874667e-07
110,6.091987526446577e-09,2.069738729901244e-11,5.4279319031699604e-05,1.7074422935833254e-07
111,6.039440149762553e-09,2.0518858797098264e-11,5.304040341724788e-05,1.6684702328421017e-07
112,5.755653997791402e-09,1.9554701882471526e-11,5.0840961222036483e-05,1.5992832811008228e-07
113,5.656657826470857e-09,1.9218364670675583e-11,4.934018511220102e-05,1.5520739820741344e-07
114,5.330925198822145e-09,1.811169557112428e-11,4.7384815939255294e-05,1.4905647353662537e-07
115,4.9269678443619664e-09,1.6739259764049736e-11,4.6994514798477716e-05,1.478287192337236e-07
116,4.814167596008022e-09,1.6356023518494225e-11,4.531786247694977e-05,1.4255454273983728e-07
117,4.292778779188826e-09,1.458461702295675e-11,4.198096642574556e-05,1.3205780558698198e-07
118,4.15384158992321e-09,1.4112581122688912e-11,4.1740819453691315e-05,1.313023850988916e-07
119,3.999514010384837e-09,1.3588256725969736e-11,4.029415951791355e-05,1.2675168622712254e-07
120,3.863798048041672e-09,1.3127164869973582e-11,3.935007480491793e-05,1.2378191763670821e-07
121,3.8028345912364065e-09,1.2920042929702441e-11,3.794731892601483e-05,1.1936932595733763e-07
122,3.45942655594166e-09,1.1753322039806897e-11,3.636935771896035e-05,1.1440559805761004e-07
123,3.34814178137126e-09,1.1375234581523744e-11,3.4927781703879544e-05,1.0987089146682396e-07
124,3.314154948186305e-09,1.1259765098626386e-11,3.3003825680641015e-05,1.0381878185367028e-07
125,3.1820614856594288e-09,1.0810980602315859e-11,3.190424788588188e-05,1.003598850484978e-07
126,2.9927057664815125e-09,1.0167648908005185e-11,3.109148686773095e-05,9.780321602294078e-08
127,2.9427381613497654e-09,9.99788512051773e-12,2.9351945417490443e-05,9.233121177423731e-08
128,2.7765472413675835e-09,9.433255297899435e-12,2.803350556612667e-05,8.81838495671884e-08
129,2.7449985474533457e-09,9.326069337014538e-12,2.7527707485843804e-05,8.659278127507542e-08
130,2.6528135494975775e-09,9.012872929837698e-12,2.6942303410641213e-05,8.475129966722179e-08
131,2.5360262779005887e-09,8.616090864650547e-12,2.5378963533801475e-05,7.983356548672735e-08
132,2.3743623616461744e-09,8.066841432922895e-12,2.492273598830841e-05,7.839842919436224e-08
133,2.2531786208037064e-09,7.655122464741959e-12,2.3827205265704547e-05,7.495226309820816e-08
134,2.2142778632093445e-09,7.522958036850371e-12,2.2953929456470002e-05,7.220523517440633e-08
135,2.1085460226884542e-09,7.163736544094829e-12,2.2499231331007836e-05,7.077490991595246e-08
136,1.9123697099021477e-09,6.497232040104361e-12,2.1922128998446688e-05,6.895954275969719e-08
137,1.8264273468783513e-09,6.20524484131681e-12,2.1633333082320458e-05,6.80510892820106e-08
138,1.8106343364501956e-09,6.151588452161406e-12,2.0403172851071537e-05,6.4181424658009e-08
139,1.6591052190000082e-09,5.636771765927409e-12,2.0093141465912758e-05,6.320617163567618e-08
140,1.6358441274469108e-09,5.5577427431688764e-12,1.9508987533426805e-05,6.136862255053191e-08
141,1.6178830927598558e-09,5.496720541531866e-12,1.940722714407618e-05,6.104851906417962e-08
142,1.5093707531146603e-09,5.128052367047171e-12,1.846195108297419e-05,5.8075002898851885e-08
143,1.444686103643065e-09,4.908287760405669e-12,1.8161532583011185e-05,5.7129988735516254e-08
144,1.3875132663199861e-09,4.714044362512596e-12,1.75416040468558e-05,5.517990494575327e-08
145,1.3317230654317092e-09,4.5244984400592866e-12,1.704570174209932e-05,5.361996538915683e-08
146,1.3047147289917472e-09,4.432738239111208e-12,1.6887804065420663e-05,5.312327313872121e-08
147,1.2566960800471027e-09,4.26959598537742e-12,1.641893283544182e-05,5.1648364126243045e-08
148,1.186157309252852e-09,4.029942136385305e-12,1.6258185251308196e-05,5.114270703872358e-08
149,1.1387508645575118e-09,3.86887983248709e-12,1.5735529124284407e-05,4.949860907986801e-08
150,1.108087255332906e-09,3.764700926448288e-12,1.4959966713137243e-05,4.705895418785883e-08
151,1.080697779302849e-09,3.671645812521984e-12,1.4747417428327531e-05,4.639034661350248e-08
152,1.022317718512291e-09,3.473300900705188e-12,1.428714800337021e-05,4.494249594655428e-08
153,1.0062099451691827e-09,3.418575111796443e-12,1.4214808183559145e-05,4.4714939540064585e-08
154,9.472842332409554e-10,3.218376362807876e-12,1.344796115015717e-05,4.230270025464767e-08
155,9.046709340610737e-10,3.073598660393709e-12,1.3283521214405843e-05,4.178542828796739e-08
156,8.618104097618146e-10,2.9279810163310103e-12,1.3146354235764203e-05,4.135394774474429e-08
157,8.472314884511107e-10,2.8784494669869704e-12,1.2876567239718306e-05,4.050528984791522e-08
158,8.116228456755334e-10,2.7574699233620353e-12,1.2476295560743408e-05,3.924617163162696e-08
159,7.940912681734762e-10,2.6979067926189914e-12,1.2315864748752324e-05,3.874151100125407e-08
160,7.825017300273501e-10,2.658531603719521e-12,1.2046432315264285e-05,3.789396843733228e-08
161,7.36774046711898e-10,2.5031728529410937e-12,1.1954722526552642e-05,3.7605480713508036e-08
162,7.12366093110637e-10,2.4202473927906044e-12,1.1867510265619092e-05,3.7331140678493955e-08
163,6.83253525747991e-10,2.321338115751303e-12,1.1561211918046191e-05,3.636763051950462e-08
164,6.712964898674307e-10,2.2807143617639898e-12,1.1278831661471321e-05,3.547935851913692e-08
165,6.510801583021145e-10,2.2120298409313174e-12,1.041629785827753e-05,3.276612128349977e-08
166,6.326652480675862e-10,2.1494656075762805e-12,1.0256060243179894e-05,3.226206838467684e-08
167,5.879101799064089e-10,1.997411294381404e-12,9.825703822700101e-06,3.090831382999425e-08
168,5.830874173296951e-10,1.9810260696139377e-12,9.506373490593433e-06,2.990380949134455e-08
169,5.68804535774346e-10,1.9325003085197724e-12,9.037378667153736e-06,2.842851169598179e-08
170,5.651031852796562e-10,1.919925055470515e-12,8.95373122111787e-06,2.8165385353095178e-08
171,5.403833082793792e-10,1.8359398427566737e-12,8.736590766205556e-06,2.7482335523106186e-08
172,5.040931726231161e-10,1.7126449427670314e-12,8.633922362624394e-06,2.715937573360186e-08
173,4.925409531686539e-10,1.6733965432628954e-12,8.573959320690222e-06,2.6970752450044226e-08
174,4.839394062933595e-10,1.644172985881053e-12,8.180428418406992e-06,2.5732838418738894e-08
175,4.71045659403254e-10,1.6003667778148962e-12,7.982291144661135e-06,2.510956611694123e-08
176,4.609171770742241e-10,1.5659554924002308e-12,7.869073226546802e-06,2.475342115191879e-08
177,4.445191239756459e-10,1.5102434847085452e-12,7.597739703630216e-06,2.389989840889363e-08
178,4.2786062338853657e-10,1.4536466126736904e-12,7.5408487451780234e-06,2.3720938852442607e-08
179,4.1644119763653776e-10,1.4148493767149197e-12,7.444539973636175e-06,2.341798429680868e-08
180,4.057093068234888e-10,1.3783880248746361e-12,7.147028046989445e-06,2.2482113222034476e-08
181,4.0295293922417893e-10,1.3690233294458125e-12,6.758958547073991e-06,2.1261378900333778e-08
182,3.841407294064883e-10,1.3051092799083307e-12,6.424741651683191e-06,2.021004650965456e-08
183,3.636076649571369e-10,1.235348666397735e-12,6.345367992690638e-06,1.9960364043518245e-08
184,3.529215436219768e-10,1.1990428153043304e-12,6.094365580934798e-06,1.917079604364513e-08
185,3.5155997848182423e-10,1.1944169291027855e-12,6.063143298667129e-06,1.9072581389892968e-08
186,3.3736188949816033e-10,1.146179248817819e-12,5.713206984635111e-06,1.7971801068220215e-08
187,3.302887360069434e-10,1.1221483727535553e-12,5.626640107122739e-06,1.7699491189384503e-08
188,3.1272898963893707e-10,1.0624895389372873e-12,5.495650857879253e-06,1.728744367634839e-08
189,2.994297817632397e-10,1.0173057865119205e-12,5.405863342175449e-06,1.7005002767944733e-08
190,2.8703562575449297e-10,9.751969269576653e-13,5.344094076723885e-06,1.6810697721092575e-08
191,2.8231245415076335e-10,9.591500602269465e-13,4.995519211723497e-06,1.5714200053842594e-08
192,2.7774557480944973e-10,9.436341928577693e-13,4.8576789757195305e-06,1.528060167252681e-08
193,2.595942072788256e-10,8.819653397688362e-13,4.78026360784577e-06,1.5037079322506587e-08
194,2.490300250578328e-10,8.460737740070844e-13,4.686380135173325e-06,1.4741753930130552e-08
195,2.4835067624439147e-10,8.437657020614542e-13,4.5577797791928925e-06,1.4337221060728438e-08
196,2.403769749995264e-10,8.166752357472769e-13,4.421783070561218e-06,1.3909421787914719e-08
197,2.2374864213232616e-10,7.601808578459337e-13,4.202851167188543e-06,1.322073667192258e-08
198,2.1515534461450546e-10,7.309853274660937e-13,4.143322932458832e-06,1.3033481143568393e-08
199,2.1349083741744775e-10,7.253302026041438e-13,3.835974409375823e-06,1.2066667490516066e-08
200,2.1159956284861236e-10,7.189046408199108e-13,3.7405746451984133e-06,1.176657236209477e-08
201,2.0168270319615248e-10,6.852123385744013e-13,3.660526015391247e-06,1.1514766667929137e-08
202,1.9863011710589967e-10,6.748412476456592e-13,3.5932728257376822e-06,1.1303211065461436e-08
203,1.840143274315294e-10,6.25184438885284e-13,3.541279438694043e-06,1.1139657598674e-08
204,1.8121990148624989e-10,6.156904411026597e-13,3.4429218366785624e-06,1.0830258120986025e-08
205,1.79352986191236e-10,6.093476393901469e-13,3.4295700381232705e-06,1.0788257915465031e-08
206,1.672898120867474e-10,5.683632832318123e-13,3.266381099042415e-06,1.0274921157741671e-08
207,1.565175818102961e-10,5.317648789937934e-13,3.2370204783519384e-06,1.0182562656516739e-08
208,1.5395743333524637e-10,5.230668335199564e-13,3.2147818911435536e-06,1.011260764413539e-08
209,1.4617756484200032e-10,4.966349095146849e-13,3.040235163723629e-06,9.56354315710804e-09
210,1.439776247280696e-10,4.891606636507546e-13,2.9822989831409023e-06,9.381295688237149e-09
211,1.3788723737881597e-10,4.68468712916897e-13,2.9134571010075435e-06,9.164742600944862e-09
212,1.3634752201004826e-10,4.632375654171227e-13,2.9036296089916997e-06,9.133828662068982e-09
213,1.3375938255426843e-10,4.5444442123099593e-13,2.7655438028284477e-06,8.699457800767292e-09
214,1.2772382039741477e-10,4.3393873782548047e-13,2.73859174402803e-06,8.614675813970254e-09
215,1.225515218390342e-10,4.1636597261146996e-13,2.709363007045891e-06,8.522732173921672e-09
216,1.2037973864245274e-10,4.089873892256709e-13,2.6081498959064725e-06,8.20435023820935e-09
217,1.1685741174630942e-10,3.9702036472886756e-13,2.5250257907591746e-06,7.942870147307922e-09
218,1.1443175021656451e-10,3.887792355539479e-13,2.464110200197082e-06,7.751250470569569e-09
219,1.06763786436394e-10,3.6272750523375115e-13,2.408608068760786e-06,7.5766596903444e-09
220,1.0339889017609113e-10,3.512953476959779e-13,2.3169422274352866e-06,7.28831021001166e-09
221,1.0127570939952713e-10,3.4408188991268603e-13,2.2981810197802894e-06,7.229293847978575e-09
222,9.710726185299334e-11,3.299196853888445e-13,2.2763387083168347e-06,7.160585383967554e-09
223,9.308653806415679e-11,3.1625936892912847e-13,2.14756741177769e-06,6.7555147938555265e-09
224,9.192469529988799e-11,3.1231203489926825e-13,2.058380290614187e-06,6.47496252195143e-09
225,8.945761496090754e-11,3.039301862740066e-13,2.016512407256671e-06,6.343260437137715e-09
226,8.734385032348153e-11,2.9674871960654587e-13,1.9391658986869126e-06,6.09995469500804e-09
227,8.477461545757388e-11,2.8801980332906386e-13,1.9186558254256935e-06,6.03543699811091e-09
228,7.983258852822488e-11,2.7122938067063974e-13,1.8667153882186653e-06,5.872050093454468e-09
229,7.65242351935331e-11,2.5998932642022736e-13,1.838822878083249e-06,5.784309767435275e-09
230,7.505157818513063e-11,2.5498600815518e-13,1.7969328745235612e-06,5.6525381000081355e-09
231,7.404645249754199e-11,2.515711167835388e-13,1.7477986201962384e-06,5.497978489831089e-09
232,6.948902969494111e-11,2.360873777868174e-13,1.6939481316408643e-06,5.32858321492745e-09
233,6.659422328821936e-11,2.2625233969859425e-13,1.6714520522777755e-06,5.257818220027804e-09
234,6.551756917606084e-11,2.2259443215205378e-13,1.6605407159268705e-06,5.223494876446121e-09
235,6.463578243614657e-11,2.1959858201416212e-13,1.6004405194312608e-06,5.034440151405553e-09
236,6.181948471721164e-11,2.1003027538433523e-13,1.5909179059785042e-06,5.004485256530791e-09
237,6.102933112987736e-11,2.0734574677166736e-13,1.5565107337442903e-06,4.896252024936649e-09
238,5.916115989883545e-11,2.0099867804542834e-13,1.5239968380725606e-06,4.793974395833296e-09
239,5.656367919729832e-11,1.9217379719200624e-13,1.4903808515604496e-06,4.688229964740149e-09
240,5.376922342242478e-11,1.8267969806402327e-13,1.4638573143391937e-06,4.604795960712657e-09
241,5.3542039435003296e-11,1.8190784569968676e-13,1.4571385947427287e-06,4.583661159830148e-09
242,5.194422433162675e-11,1.7647930568984108e-13,1.3634569516032657e-06,4.28897065434447e-09
243,4.9202775082308104e-11,1.671652950114851e-13,1.3233167918545645e-06,4.1627033988800135e-09
244,4.803775560871775e-11,1.6320716818487683e-13,1.272101437335282e-06,4.001597357118479e-09
245,4.7042484966099715e-11,1.5982575910152337e-13,1.2484370417899543e-06,3.927157237885258e-09
246,4.440762110451935e-11,1.508738698229335e-13,1.2254395370983754e-06,3.854814929879606e-09
247,4.3067215739878395e-11,1.463198734712978e-13,1.1723072178610268e-06,3.6876787707670747e-09
248,4.091473152210304e-11,1.390068579214622e-13,1.1310850363675623e-06,3.5580078438444213e-09
249,4.043323402596031e-11,1.3737098126907126e-13,1.1209787002700783e-06,3.526216756568742e-09
250,3.837642800862484e-11,1.3038303020139028e-13,1.0811396934142415e-06,3.4008968254172733e-09
251,3.7492437447308355e-11,1.2737969263104716e-13,1.0511578607880032e-06,3.3065842032650337e-09
252,3.538473044756347e-11,1.2021880664807715e-13,1.043933892939695e-06,3.2838600636632005e-09
253,3.475531029325298e-11,1.1808036617179352e-13,1.0239061085834187e-06,3.2208594832087893e-09
254,3.3169742823418466e-11,1.1269343721479643e-13,9.862213902060167e-07,3.102316209035111e-09
255,3.2499093667704867e-11,1.1041492215590946e-13,9.655388380880922e-07,3.037255952467114e-09
256,3.144517691517779e-11,1.068342642649873e-13,9.434810342289415e-07,2.967869622858439e-09
257,3.071657593991077e-11,1.0435885923402266e-13,9.322484005808597e-07,2.932535587536696e-09
258,3.022407283270969e-11,1.0268559127156286e-13,8.990307997851371e-07,2.8280443420646213e-09
259,2.918465168746303e-11,9.915418187248586e-14,8.944600780132398e-07,2.813666409907842e-09
260,2.846221307404598e-11,9.669971332396342e-14,8.839827658562442e-07,2.780708358445403e-09
261,2.7889039546036906e-11,9.475236946496099e-14,8.487693080247638e-07,2.669938827291799e-09
262,2.6872452537802368e-11,9.1298538520424e-14,8.240064983432513e-07,2.5920434717264935e-09
263,2.5871039058860734e-11,8.789625929215443e-14,8.030383875876e-07,2.5260849450547974e-09
264,2.5237386929506588e-11,8.574344077813877e-14,7.924218034217488e-07,2.4926887913418617e-09
265,2.468164500133768e-11,8.385532037807598e-14,7.787098711217602e-07,2.449555727859472e-09
266,2.415739249383558e-11,8.207418455940524e-14,7.673532229984844e-07,2.4138315852855747e-09
267,2.3234506604041166e-11,7.893870100646855e-14,7.401505370451788e-07,2.328261210925105e-09
268,2.214990736576442e-11,7.525380007694848e-14,7.258182469460804e-07,2.283176713338069e-09
269,2.1568745377193276e-11,7.327931560719162e-14,7.077947911091179e-07,2.2264810669638236e-09
270,2.129429163748958e-11,7.234686534828193e-14,6.968081558059098e-07,2.1919208585538436e-09
271,2.0008531905104176e-11,6.797852627353371e-14,6.880042211887968e-07,2.164226682238879e-09
272,1.9959659526212548e-11,6.781248349196976e-14,6.772957329518633e-07,2.1305414296560272e-09
273,1.9391148257925023e-11,6.588097955298137e-14,6.715012128409324e-07,2.1123138452188598e-09
274,1.8931927649659908e-11,6.432078811403154e-14,6.526011336987477e-07,2.052860640839874e-09
275,1.864414230741543e-11,6.334304404256803e-14,6.390721952594135e-07,2.01030321364534e-09
276,1.7784352562612623e-11,6.04219281888915e-14,6.211819475622097e-07,1.9540265946570877e-09
277,1.764980645058046e-11,5.996481087238079e-14,6.138525524126213e-07,1.9309708167143265e-09
278,1.6686410773111294e-11,5.6691696248916583e-14,5.976454317325732e-07,1.8799887414046453e-09
279,1.588041977019292e-11,5.395336038159882e-14,5.863462077266981e-07,1.844445235523453e-09
280,1.5261841531873535e-11,5.185175506516361e-14,5.756675240001869e-07,1.8108537377675641e-09
281,1.5030961271070235e-11,5.106734469715187e-14,5.606908990511107e-07,1.7637423824496137e-09
282,1.471195085663331e-11,4.998351416214899e-14,5.339747437923184e-07,1.6797024677554735e-09
283,1.429916001492638e-11,4.858106678562306e-14,5.099337134267304e-07,1.6040775838037182e-09
284,1.39835380014918e-11,4.750874826497762e-14,5.073512686770674e-07,1.5959540931905774e-09
285,1.3617454608876918e-11,4.626498837088831e-14,4.974389987380175e-07,1.5647734718761053e-09
286,1.3282987004315757e-11,4.512864238847734e-14,4.78376747276657e-07,1.5048101286789674e-09
287,1.3014894921310551e-11,4.421780571166715e-14,4.638292773727924e-07,1.4590487487987541e-09
288,1.2529432146163155e-11,4.25684571151936e-14,4.6155190673051804e-07,1.451884917302428e-09
289,1.2051640105542638e-11,4.0945169662588367e-14,4.513716773378694e-07,1.419861386916505e-09
290,1.1777603102750042e-11,4.001413525773507e-14,4.399999875333453e-07,1.3840899283423555e-09
291,1.1714894561522097e-11,3.980108443333393e-14,4.2732247157168044e-07,1.3442107859421301e-09
292,1.1627642728644312e-11,3.950464834087962e-14,4.215772510411396e-07,1.3261382811745598e-09
293,1.1081616632107492e-11,3.764953725499358e-14,4.1734433095419944e-07,1.3128229579340835e-09
294,1.072730902893163e-11,3.644578533428125e-14,4.0996223742393037e-07,1.2896014088549432e-09
295,1.0576081290157286e-11,3.593199257515651e-14,4.0352873404242537e-07,1.2693638009308688e-09
296,1.0145301717300974e-11,3.4468428898900775e-14,3.875855436735118e-07,1.2192119603843147e-09
297,9.936121190769068e-12,3.3757742878247096e-14,3.8191012971594343e-07,1.2013590432924733e-09
298,9.460203940589944e-12,3.21408249829828e-14,3.717881861849718e-07,1.1695188603529085e-09
299,9.298356855275672e-12,3.159095323859337e-14,3.549015822404841e-07,1.1163993623854218e-09
300,9.111244633592964e-12,3.095524377534623e-14,3.480229463283462e-07,1.0947615193025228e-09
301,8.643149110648072e-12,2.936490001819553e-14,3.4435398052964157e-07,1.0832202039541109e-09
302,8.487904905005479e-12,2.883746140540072e-14,3.321575681949068e-07,1.0448544495161346e-09
303,8.415862887928268e-12,2.859270031178784e-14,3.244994540726877e-07,1.0207646337730002e-09
304,8.056565049124376e-12,2.737199418047375e-14,3.207948880922152e-07,1.009111332391797e-09
305,7.874439479134963e-12,2.6753226751492652e-14,3.09057579024735e-07,9.72189760286276e-10
306,7.769143404350288e-12,2.6395485762788524e-14,3.03901167336538e-07,9.559694473630185e-10
307,7.737325447959972e-12,2.6287384988843312e-14,2.9919868964573227e-07,9.411770560118583e-10
308,7.456139252689685e-12,2.5332061367220673e-14,2.930807860148672e-07,9.219322172892032e-10
309,7.308744970497713e-12,2.483129268853518e-14,2.861859458701261e-07,9.002434012158994e-10
310,7.06438371908719e-12,2.4001080965454875e-14,2.815103590145593e-07,8.85535599263088e-10
311,6.799911786842033e-12,2.3102543667465843e-14,2.6873293056921306e-07,8.453421662576415e-10
312,6.704384309529092e-12,2.2777991263663262e-14,2.6290830764185543e-07,8.270198886245388e-10
313,6.4914522665692e-12,2.2054559552357463e-14,2.524931325676564e-07,7.942572992368998e-10
314,6.245154549110217e-12,2.1217768730481833e-14,2.5017864361763645e-07,7.869767062011114e-10
315,6.108500351913834e-12,2.0753489243183057e-14,2.4433232548276207e-07,7.685861828428541e-10
316,5.993752800557031e-12,2.0363637080529275e-14,2.423219915683446e-07,7.622623578374286e-10
317,5.667014088593538e-12,1.9253549832692524e-14,2.3687741677117647e-07,7.451355820320181e-10
318,5.642717744378821e-12,1.9171003562862023e-14,2.3015822136644217e-07,7.239992844189365e-10
319,5.525198444989529e-12,1.8771734450111962e-14,2.1255776706311872e-07,6.686342566332626e-10
320,5.342277801249951e-12,1.8150265776378305e-14,2.1102500784544968e-07,6.638127187790397e-10
321,5.255360953014657e-12,1.7854967786530862e-14,2.0749088845202398e-07,6.526955842413274e-10
322,5.1842169061912455e-12,1.7613257526171528e-14,2.0141949956276e-07,6.335970650350215e-10
323,4.949396957542187e-12,1.6815462159450108e-14,1.9861760103947872e-07,6.247832476800448e-10
324,4.867227233746574e-12,1.6536292415541803e-14,1.8799308807768278e-07,5.913621526786498e-10
325,4.783421577328035e-12,1.6251564628228973e-14,1.8177994008299692e-07,5.718177076641064e-10
326,4.648669247592215e-12,1.579374669182008e-14,1.7975491074931248e-07,5.654476558805525e-10
327,4.576383999323273e-12,1.554815922583585e-14,1.7753565582860678e-07,5.584666366278186e-10
328,4.493650661143738e-12,1.5267074615040394e-14,1.7235225349326524e-07,5.421614203319915e-10
329,4.354512952443335e-12,1.4794357454611604e-14,1.7169813407378402e-07,5.401037836817893e-10
330,4.088307737050922e-12,1.3889931367054005e-14,1.65957756164565e-07,5.220465121496466e-10
331,4.068548372042144e-12,1.3822799379571458e-14,1.6388968344066154e-07,5.155410605375204e-10
332,3.931984246074373e-12,1.3358825907197202e-14,1.5943719120868182e-07,5.015350381990796e-10
333,3.800013635478817e-12,1.2910458797493576e-14,1.5539825966723254e-07,4.888299367759561e-10
334,3.79229268451779e-12,1.2884227044446921e-14,1.519672969930602e-07,4.780372981023457e-10
335,3.671674972400242e-12,1.2474431145821066e-14,1.4912686590344457e-07,4.691022704326243e-10
336,3.4542674760097098e-12,1.1735794184571708e-14,1.4496342737633535e-07,4.56005512487358e-10
337,3.395332396980154e-12,1.1535563611072137e-14,1.4196922092491834e-07,4.465867599641664e-10
338,3.284794338449043e-12,1.1160013103332705e-14,1.40504103864593e-07,4.4197800127213305e-10
339,3.175628193809315e-12,1.0789123641438749e-14,1.3507434391646102e-07,4.248978279301812e-10
340,3.082549716558745e-12,1.047289165893811e-14,1.328295332364955e-07,4.178364189728908e-10
341,2.92414471536679e-12,9.934714316069715e-15,1.2952119024509813e-07,4.0742950001008494e-10
342,2.869447966226427e-12,9.74888337074351e-15,1.266673362344162e-07,3.984522484076745e-10
343,2.787029001810333e-12,9.468866837568098e-15,1.2470055701031605e-07,3.9226543160658606e-10
344,2.6932218617303238e-12,9.150159239888369e-15,1.2351326702029022e-07,3.8853062214345645e-10
345,2.641806799774244e-12,8.975477751180788e-15,1.21552163067783e-07,3.8236165781162923e-10
346,2.599413289676431e-12,8.831446777110354e-15,1.16986942696074e-07,3.6800103118395934e-10
347,2.556398932444915e-12,8.685306489203683e-15,1.1395866359009885e-07,3.584750977077177e-10
348,2.5392785473920458e-12,8.627140375335397e-15,1.0824072851465692e-07,3.40488423678017e-10
349,2.4488325293883378e-12,8.31985211249023e-15,1.0707989848238336e-07,3.3683684821958495e-10
350,2.4311831053687155e-12,8.25988860091822e-15,1.0411561583908498e-07,3.2751222579323e-10
351,2.329982326086457e-12,7.916061284353024e-15,1.0134118608907321e-07,3.187848158325793e-10
352,2.299258506451489e-12,7.811677814831894e-15,9.940599841595038e-08,3.126973752786893e-10
353,2.264161342201404e-12,7.692436007715987e-15,9.809312013993595e-08,3.085675078912877e-10
354,2.1807277363344884e-12,7.408972253582535e-15,9.58063313059269e-08,3.0137404997520584e-10
355,2.1598890240383446e-12,7.338173208552717e-15,9.498345693802735e-08,2.987855677998182e-10
356,2.0864842918309148e-12,7.088782321673528e-15,9.230513008001844e-08,2.9036046476797317e-10
357,2.034138338186332e-12,6.9109381498963024e-15,9.075546826867563e-08,2.854857571175467e-10
358,1.9333044768232765e-12,6.568357428510055e-15,8.88184005626962e-08,2.7939240262134874e-10
359,1.8928718447838468e-12,6.430988492476355e-15,8.71431151985103e-08,2.741225261091515e-10
360,1.819074480377804e-12,6.180263646746221e-15,8.637543968011872e-08,2.717076806924564e-10
361,1.775722061743612e-12,6.032974803010821e-15,8.336021280635563e-08,2.6222280508816694e-10
362,1.7380760245236317e-12,5.905073258690119e-15,8.295011840052206e-08,2.6093278792256243e-10
363,1.7075567110653505e-12,5.8013845941937135e-15,7.94826074201694e-08,2.5002518074005326e-10
364,1.6804648505789916e-12,5.709340622221884e-15,7.773784688717747e-08,2.445367590366314e-10
365,1.5958100806030376e-12,5.421727991156118e-15,7.632904526108312e-08,2.401051494980931e-10
366,1.5823370590004474e-12,5.3759537105972366e-15,7.427121434760206e-08,2.3363191512927427e-10
367,1.5388437389852097e-12,5.2281861576652385e-15,7.401678097655474e-08,2.3283155450136835e-10
368,1.5177962441194786e-12,5.15667777866432e-15,7.318261293100353e-08,2.3020754626703866e-10
369,1.473315321696033e-12,5.005554869298748e-15,7.127437640604812e-08,2.242048848354048e-10
370,1.3986922879808337e-12,4.752024831109119e-15,6.992775978095345e-08,2.199688881059943e-10
371,1.3707678723314259e-12,4.657152272147804e-15,6.769524537152259e-08,2.129461590229889e-10
372,1.279356293071978e-12,4.34658353717688e-15,6.610612007137754e-08,2.0794731269316238e-10
373,1.2718274223039883e-12,4.321004372161716e-15,6.55937895286585e-08,2.0633569550168267e-10
374,1.2431943172379398e-12,4.223724057231229e-15,6.275611935759221e-08,1.974093527402917e-10
375,1.209273013860119e-12,4.108477210344204e-15,5.936116295908834e-08,1.867299775324128e-10
376,1.1739600795855056e-12,3.98850232953998e-15,5.7906064172428766e-08,1.8215273291327273e-10
377,1.1518914436145198e-12,3.913524647154797e-15,5.7718966489003494e-08,1.8156418739831296e-10
378,1.1370766566911528e-12,3.863191749824633e-15,5.6565732428617384e-08,1.7793650627734293e-10
379,1.1053320061579695e-12,3.755340030840511e-15,5.512537005678548e-08,1.7340561739438637e-10
380,1.070035956480977e-12,3.635422515067787e-15,5.398133875799027e-08,1.698068850233977e-10
381,1.0522168007743476e-12,3.574882343998749e-15,5.190820045535583e-08,1.6328549882785912e-10
382,1.0148911268177407e-12,3.4480692264861506e-15,5.047368098280362e-08,1.5877298971370823e-10
383,9.907632684349785e-13,3.366095383388832e-15,4.996540951507218e-08,1.5717414098806465e-10
384,9.80158314521368e-13,3.330065296740542e-15,4.959389551053704e-08,1.560054846096909e-10
385,9.55565049862213e-13,3.2465102465392896e-15,4.761198373503075e-08,1.4977106596181881e-10
386,9.24358158886483e-13,3.140485553264927e-15,4.7122045907101593e-08,1.48229888615537e-10
387,8.937827550830345e-13,3.0366063231127936e-15,4.501495670179968e-08,1.4160170445688117e-10
388,8.761517182728929e-13,2.9767052816614664e-15,4.413679840157917e-08,1.3883931788128305e-10
389,8.596525508652723e-13,2.9206497404338635e-15,4.2321700108344464e-08,1.331296375681054e-10
390,8.278545641872324e-13,2.8126168131261293e-15,4.160599263669925e-08,1.3087826590626316e-10
391,8.057548071904365e-13,2.737533397772594e-15,4.093964538645031e-08,1.28782164669946e-10
392,7.724826909452686e-13,2.6244921492154607e-15,4.07468186289872e-08,1.2817559744157902e-10
393,7.55555661237692e-13,2.5669829556790846e-15,3.9417238799304816e-08,1.23993192661281e-10
394,7.375212081289544e-13,2.5057113166455185e-15,3.8879987158056686e-08,1.2230318219149528e-10
395,7.215051788437336e-13,2.4512972260602254e-15,3.8155951385112213e-08,1.2002561253357327e-10
396,6.874481354267839e-13,2.3355892055168793e-15,3.7802591864501225e-08,1.189140639712577e-10
397,6.725735915968807e-13,2.2850532854731924e-15,3.667730198572798e-08,1.1537428571715582e-10
398,6.60033818006817e-13,2.2424496935405506e-15,3.5969228133849724e-08,1.1314692682016722e-10
399,6.381107332119881e-13,2.1679665179237523e-15,3.52978246852298e-08,1.1103492050785174e-10
400,6.279910258460979e-13,2.1335850452442323e-15,3.4648656555193805e-08,1.0899285892593959e-10
401,6.133064505912118e-13,2.0836945390584532e-15,3.4023628120437154e-08,1.0702673259415486e-10
402,5.759124816805833e-13,1.9566493910126636e-15,3.192334641656715e-08,1.0041996251376277e-10
403,5.62591824641514e-13,1.9113927655487983e-15,3.168974774925421e-08,9.968514075952911e-11
404,5.545325878246343e-13,1.884011694098917e-15,3.113256385729987e-08,9.793243022557677e-11
405,5.342135787993251e-13,1.8149783289609784e-15,3.109435256609819e-08,9.781223053285021e-11
406,5.251718475340623e-13,1.7842592552533715e-15,2.9955269616246687e-08,9.422906398033641e-11
407,5.149361137987348e-13,1.7494835856562253e-15,2.8398489152819402e-08,8.933196347779025e-11
408,4.914118053635334e-13,1.6695602896036495e-15,2.7973999691486718e-08,8.799666437605218e-11
409,4.667364431003593e-13,1.5857263146837688e-15,2.734519606577882e-08,8.601866258081008e-11
410,4.581276391698236e-13,1.5564781016239025e-15,2.650842692613939e-08,8.338647219140727e-11
411,4.4670067067598594e-13,1.5176552393734726e-15,2.6050339992557374e-08,8.19454868981337e-11
412,4.4291812733115155e-13,1.504804135486035e-15,2.5371688014095932e-08,7.981067918256096e-11
413,4.297115080411964e-13,1.4599349506480533e-15,2.48097281474541e-08,7.804294506076709e-11
414,4.2401304879436565e-13,1.4405745666145537e-15,2.4480380916853258e-08,7.700693097504504e-11
415,4.1089698599137864e-13,1.3960130453551793e-15,2.370022517202237e-08,7.455282702151474e-11
416,3.9060023868195265e-13,1.3270553138841803e-15,2.3497452908590478e-08,7.391497462261667e-11
417,3.7352269377383546e-13,1.2690347484209168e-15,2.293969689723647e-08,7.216046439611585e-11
418,3.649397589323672e-13,1.2398744249952916e-15,2.2551730112686655e-08,7.094005318193128e-11
419,3.6055652040126827e-13,1.224982473048859e-15,2.1501558219734906e-08,6.763657049728101e-11
420,3.529090004061289e-13,1.199000200017406e-15,2.1071940863970065e-08,6.628514078818328e-11
421,3.375941474577696e-13,1.1469683398857904e-15,2.0302306061578118e-08,6.386413213210526e-11
422,3.343515247471043e-13,1.1359516039164768e-15,1.998385345482291e-08,6.286238881812198e-11
423,3.306102592672543e-13,1.1232407406245344e-15,1.9583653033359963e-08,6.160349475366874e-11
424,3.2084686919836375e-13,1.0900698477542022e-15,1.8903656091862382e-08,5.946445624299359e-11
425,3.0606334501146177e-13,1.0398431648510766e-15,1.846666382880098e-08,5.8089827590257597e-11
426,2.9564467661104205e-13,1.0044459789429744e-15,1.8051368971089812e-08,5.6783451576310916e-11
427,2.8599795135669623e-13,9.71671452092815e-16,1.776209211748315e-08,5.5873485233302316e-11
428,2.7803787499012894e-13,9.446272759888206e-16,1.75950921520705e-08,5.534816028623365e-11
429,2.666633579522449e-13,9.05982616351833e-16,1.7551813328140968e-08,5.521201986348687e-11
430,2.583018728072999e-13,8.775746631693005e-16,1.72998537643247e-08,5.441944098960406e-11
431,2.450807060825079e-13,8.326560537565445e-16,1.6631531283442952e-08,5.23171263512358e-11
432,2.3841351630187275e-13,8.1000443004806415e-16,1.6053635213983666e-08,5.0499262369349625e-11
433,2.2701856067091192e-13,7.712903307618783e-16,1.5531845593651723e-08,4.885789014508271e-11
434,2.2243002564394868e-13,7.557008886995209e-16,1.5321937034728334e-08,4.8197589393922565e-11
435,2.147218251128273e-13,7.295124549447769e-16,1.4861942189161847e-08,4.675060246011107e-11
436,2.1427775743611893e-13,7.280037452417604e-16,1.4709042169209857e-08,4.626963113362244e-11
437,2.1305900355850217e-13,7.238630570151841e-16,1.4352895897500377e-08,4.514931640258528e-11
438,2.0237445447958974e-13,6.875625476261656e-16,1.3862584278676731e-08,4.3606963237605676e-11
439,2.0237052161418766e-13,6.875491858065513e-16,1.3433816579651318e-08,4.225820625889184e-11
440,1.9936538545477274e-13,6.773393049248749e-16,1.3301528248213028e-08,4.1842072276235584e-11
441,1.8775764406470017e-13,6.379022709233878e-16,1.3042404101490086e-08,4.102695606752808e-11
442,1.797098708451198e-13,6.105601467812799e-16,1.248644923370494e-08,3.927811162453588e-11
443,1.6975639745997956e-13,5.76743450222345e-16,1.2278350355368798e-08,3.862350351143323e-11
444,1.6200440190430634e-13,5.504062238804554e-16,1.1979113670674398e-08,3.768220693595392e-11
445,1.5480995714388066e-13,5.259632635228631e-16,1.1663752239298176e-08,3.669018740567523e-11
446,1.4817754652567755e-13,5.034298012176467e-16,1.1037051739676747e-08,3.4718801327971294e-11
447,1.371913483239078e-13,4.661044458818692e-16,1.0940536710621831e-08,3.4415197956531526e-11
448,1.301024464577753e-13,4.4202006507657583e-16,1.0586541731959475e-08,3.330165045986665e-11
449,1.282502701066837e-13,4.3572733858654395e-16,1.0164627854329473e-08,3.1974453266227414e-11
450,1.2331622669537807e-13,4.189640397467808e-16,1.005689447240854e-08,3.1635560781936776e-11
451,1.2310330780564122e-13,4.1824065272324734e-16,9.825699392273465e-09,3.0908299893382746e-11
452,1.215780311008761e-13,4.1305856025184346e-16,9.488527269616873e-09,2.9847671365407086e-11
453,1.1367229392444257e-13,3.8619900029468627e-16,9.322175039272688e-09,2.932438397199727e-11
454,1.0983787871624012e-13,3.7317166294626567e-16,9.217519611647695e-09,2.8995173682392122e-11
455,1.0804979902625293e-13,3.670967033859414e-16,9.004061058544259e-09,2.832370586002859e-11
456,1.0490794812889956e-13,3.5642233733118964e-16,8.900782482215944e-09,2.7998826675120147e-11
457,1.0430817311364516e-13,3.543846155320066e-16,8.611390345335321e-09,2.7088497690241284e-11
458,1.0300313153510832e-13,3.4995076682909456e-16,8.382578269116654e-09,2.6368732919444874e-11
459,1.0124222890482401e-13,3.4396814070311773e-16,8.063316722198552e-09,2.536444495554384e-11
460,1.0123413879601584e-13,3.4394065474478856e-16,7.889704100243651e-09,2.4818318845795536e-11
461,9.995226985259044e-14,3.3958553453591197e-16,7.7801158303267e-09,2.4473591516354375e-11
462,9.945484853964628e-14,3.3789555708272546e-16,7.710214606838553e-09,2.4253706102377127e-11
463,9.215575504484819e-14,3.1309705506056883e-16,7.493466837004042e-09,2.3571891525744034e-11
464,8.879804076962711e-14,3.0168929815168194e-16,7.238320099855172e-09,2.2769286891328215e-11
465,8.470557735089378e-14,2.8778524795183345e-16,7.15451675320113e-09,2.250567013825626e-11
466,8.467356848010399e-14,2.876764985506135e-16,7.028456192418484e-09,2.210912659851985e-11
467,8.452266153182995e-14,2.871637956698245e-16,6.737623686479184e-09,2.1194266703723493e-11
468,8.422280028034423e-14,2.861450239748689e-16,6.659249445556961e-09,2.0947728066052042e-11
469,7.917453914588544e-14,2.6899367305156986e-16,6.488268281500498e-09,2.0409879625570284e-11
470,7.846633717848132e-14,2.665875731799512e-16,6.3644719311853186e-09,2.0020458519907648e-11
471,7.817838478101044e-14,2.656092615422039e-16,6.14356918172496e-09,1.9325573794148318e-11
472,7.395631565642096e-14,2.51264878942031e-16,6.085704050256776e-09,1.914354982156525e-11
473,7.356532704783664e-14,2.4993650415034914e-16,5.8693607486487685e-09,1.846300756405602e-11
474,7.266318157009961e-14,2.468714856696453e-16,5.7855138145771105e-09,1.8199253699830804e-11
475,7.239546356123102e-14,2.459619199010979e-16,5.690082035660215e-09,1.789905786395556e-11
476,7.199629094083825e-14,2.4460574011780644e-16,5.551869429530414e-09,1.7464288133195715e-11
477,7.046464193396744e-14,2.394019978967773e-16,5.329752799031617e-09,1.6765584951602045e-11
478,7.021982198469069e-14,2.3857022775826207e-16,5.195734141519154e-09,1.634400795312791e-11
479,7.014770990385989e-14,2.383252286246602e-16,5.105143198187446e-09,1.6059039735361886e-11
480,6.907889760211588e-14,2.346939634483758e-16,4.943173754703229e-09,1.5549539094958502e-11
481,6.80962652443568e-14,2.313554926467219e-16,4.9112169404117076e-09,1.5449013853922103e-11
482,6.758346247313042e-14,2.296132570433161e-16,4.848457695514743e-09,1.52515946693007e-11
483,6.681611847283719e-14,2.2700622347722694e-16,4.735944559411109e-09,1.489766670816536e-11
484,6.64671936532338e-14,2.258207594397158e-16,4.652728587885478e-09,1.4635897636962554e-11
485,6.628435997355687e-14,2.251995862243818e-16,4.466968468900532e-09,1.405155964364555e-11
486,6.562947196061849e-14,2.2297461928503343e-16,4.398156844141837e-09,1.383510173573671e-11
487,6.391483283770386e-14,2.171491723597172e-16,4.335847212953378e-09,1.3639096882531716e-11
488,6.329639624303407e-14,2.150480482743189e-16,4.187669924151302e-09,1.3172981657870517e-11
489,6.260859713451089e-14,2.1271126664579127e-16,4.12605876828409e-09,1.297917396985808e-11
490,6.170944925680095e-14,2.0965643244213312e-16,4.045725282707059e-09,1.2726472216571375e-11
491,6.123901139641381e-14,2.0805813064747552e-16,3.948211394686505e-09,1.2419726775419459e-11
492,6.100766892588852e-14,2.072721499325798e-16,3.86865807158766e-09,1.2169479147267124e-11
493,6.023622361734968e-14,2.0465118226619525e-16,3.788467149673648e-09,1.1917225850652517e-11
494,6.001144796707763e-14,2.038875121718506e-16,3.756270934614559e-09,1.1815947536432901e-11
495,5.97578016414793e-14,2.0302575462308844e-16,3.6355039163637415e-09,1.1436055676494549e-11
496,5.651306029834892e-14,1.9200182064877514e-16,3.5813903613523176e-09,1.126583288422132e-11
497,5.628231440417733e-14,1.9121786678829964e-16,3.5526230765662783e-09,1.1175340815434396e-11
498,5.5316689667739095e-14,1.879371789883319e-16,3.429988894804242e-09,1.0789575495760434e-11
499,5.517812543866962e-14,1.8746641021173976e-16,3.3745944887682217e-09,1.0615323582912023e-11
500,5.4209310267821434e-14,1.8417488298435226e-16,3.302287294250691e-09,1.0387869804471128e-11
501,5.203493862582283e-14,1.7678750541487042e-16,3.166234969302834e-09,9.959895581690908e-12
502,5.143791476475088e-14,1.747591305986525e-16,3.1347238326684417e-09,9.860772290595412e-12
503,5.073499758240934e-14,1.7237098566255483e-16,3.0740012943891797e-09,9.669759890511331e-12
504,4.939733042705597e-14,1.6782629231390215e-16,3.0331482474003077e-09,9.541250134871601e-12
505,4.8453631287068926e-14,1.6462009622284584e-16,2.8833279329576057e-09,9.069966511788512e-12
506,4.8188424304552855e-14,1.6371906160849244e-16,2.822637940096493e-09,8.879056488492502e-12
507,4.801171573568285e-14,1.6311869831603999e-16,2.7631347361776536e-09,8.69187969853424e-12
508,4.61703619006711e-14,1.5686274107510485e-16,2.722686193381703e-09,8.564642375156458e-12
509,4.4308774402601596e-14,1.5053804042999068e-16,2.6577033247603077e-09,8.360228428515491e-12
510,4.3879699728690807e-14,1.4908026910863192e-16,2.5632959646062494e-09,8.06325506475893e-12
511,4.387387577808491e-14,1.4906048237059655e-16,2.5543372702324395e-09,8.035074067019817e-12
512,4.3512250895956316e-14,1.4783187016318762e-16,2.4727972669641185e-09,7.778577020478122e-12
513,3.992290881862027e-14,1.356371631319014e-16,2.412544168774298e-09,7.589041318844417e-12
514,3.9797510750369654e-14,1.352111260834236e-16,2.3916524714412743e-09,7.523323162744644e-12
515,3.9790264374972286e-14,1.3518650668992315e-16,2.3117974223557954e-09,7.272126407521737e-12
516,3.9715661995442585e-14,1.34933046823853e-16,2.2758163602712127e-09,7.158942255127737e-12
517,3.928392782057193e-14,1.3346623990924171e-16,2.174519996995108e-09,6.840298436580948e-12
518,3.893159158409705e-14,1.3226918566148775e-16,2.130194700551873e-09,6.70086616813521e-12
519,3.871133996044478e-14,1.315208858433779e-16,2.1042445959705956e-09,6.619235987662409e-12
520,3.757567670254613e-14,1.2766249608339475e-16,2.0554504927291388e-09,6.46574637681582e-12
521,3.6640909484327334e-14,1.2448664599080929e-16,1.9848421465192813e-09,6.243636595872775e-12
522,3.6335279151794355e-14,1.234482739758799e-16,1.9403387044562767e-09,6.1036439420518375e-12
523,3.387300303069879e-14,1.150827475702224e-16,1.8875454898251577e-09,5.937574490401659e-12
524,3.31745871614678e-14,1.1270989574173515e-16,1.847572780325129e-09,5.811833976321868e-12
525,3.299900430762685e-14,1.1211335704016435e-16,1.7583731135164068e-09,5.5312422400957625e-12
526,3.267211731897321e-14,1.1100276602568821e-16,1.7365854355935694e-09,5.462705634574425e-12
527,3.2505510753089994e-14,1.1043672405569509e-16,1.6334996037752195e-09,5.138432758171765e-12
528,3.226448771604782e-14,1.0961785383903922e-16,1.6119212165859084e-09,5.0705545099335565e-12
529,3.1390422097338064e-14,1.0664823603259255e-16,1.592704171573759e-09,5.0101042390075785e-12
530,3.101703061366123e-14,1.0537964706745392e-16,1.5160387832037528e-09,4.7689410687760365e-12
531,3.0111071491853525e-14,1.02301671818863e-16,1.4654806640597708e-09,4.609902465399223e-12
532,2.995280875877418e-14,1.0176397782863021e-16,1.4358259235202549e-09,4.516618763419029e-12
533,2.9494773378394426e-14,1.0020781317412049e-16,1.3699827885835604e-09,4.309498712286166e-12
534,2.87884570794716e-14,9.780811981773275e-17,1.3593117759597616e-09,4.275931345203696e-12
535,2.850016881669465e-14,9.682866708534438e-17,1.3209637277130863e-09,4.155301461445375e-12
536,2.849282714801958e-14,9.680372393512792e-17,1.307439028719477e-09,4.1127573701015136e-12
537,2.7386956674008206e-14,9.304655447215847e-17,1.2818399520743773e-09,4.0322314038214315e-12
538,2.7135765025868138e-14,9.219313663352005e-17,1.2604606516154058e-09,3.9649794145517165e-12
539,2.6514463709664666e-14,9.008227972269669e-17,1.2079754581655231e-09,3.7998788925077756e-12
540,2.6038927321939543e-14,8.846665579884713e-17,1.1359844812422838e-09,3.573419826793754e-12
541,2.5790986634088663e-14,8.762428302290901e-17,1.1127878028154006e-09,3.5004509861316565e-12
542,2.5767635897071142e-14,8.754494943174999e-17,1.0673793260917317e-09,3.3576114018695428e-12
543,2.5756296236544732e-14,8.750642319630784e-17,1.0590167877412914e-09,3.3313057077009855e-12
544,2.5750630298974987e-14,8.748717330392314e-17,1.0252659285483884e-09,3.2251370131433345e-12
545,2.534106905473163e-14,8.609569841038956e-17,1.0097545289103906e-09,3.1763434390030192e-12
546,2.51804267380508e-14,8.554991983968175e-17,9.664533413709612e-10,3.0401326679651094e-12
547,2.5133789790372428e-14,8.539147188417419e-17,9.530765882157223e-10,2.9980539637817713e-12
548,2.4837215179012193e-14,8.438386647334084e-17,9.464196800422517e-10,2.9771136005593697e-12
549,2.4310082103642304e-14,8.259294399168992e-17,9.145571159922617e-10,2.8768848386451158e-12
550,2.4017929031270436e-14,8.160036065772436e-17,8.795903339759596e-10,2.766891265493847e-12
551,2.3930053262128913e-14,8.130180475618568e-17,8.628821719449172e-10,2.7143330849404317e-12
552,2.3458988245444214e-14,7.970137221245295e-17,8.209612964747455e-10,2.5824643050097014e-12
553,2.272554678818109e-14,7.72095217554016e-17,7.739545250311671e-10,2.4345970305497967e-12
554,2.1865771412429062e-14,7.428845472024413e-17,7.654179979646214e-10,2.4077440272075353e-12
555,2.1633312406407553e-14,7.349868060171814e-17,7.311785600547944e-10,2.300038430603391e-12
556,2.1184993725127105e-14,7.197552820858507e-17,7.062368944432755e-10,2.221580455269085e-12
557,2.1081092496619762e-14,7.162252617797946e-17,6.629682532298281e-10,2.0854720638749765e-12
558,2.1020340312417946e-14,7.14161220315121e-17,6.510349452154645e-10,2.047933945914834e-12
559,2.083868861876854e-14,7.079896458648098e-17,6.252694856375107e-10,1.9668845956617156e-12
560,2.0812522134168237e-14,7.071006455776702e-17,6.205922541054889e-10,1.9521716201175833e-12
561,2.055564426846029e-14,6.983732792591738e-17,5.829768670614862e-10,1.833846438677986e-12
562,2.0390097085441197e-14,6.927488518480341e-17,5.624952213660995e-10,1.7694181652096533e-12
563,2.036194824763679e-14,6.91792501567398e-17,5.281060008451435e-10,1.6612414035841945e-12
564,2.0297773110191887e-14,6.896121660547294e-17,5.167759778763991e-10,1.625601014667733e-12
565,2.000712428178766e-14,6.797374390573888e-17,5.000523619740416e-10,1.5729942215046655e-12
566,1.9690981057273368e-14,6.689965458245564e-17,4.867174432894036e-10,1.531047114301002e-12
567,1.9223645009619464e-14,6.531189112511242e-17,4.724795315931518e-10,1.4862594989879072e-12
568,1.9030668119004595e-14,6.465625658425431e-17,4.559862550398992e-10,1.4343772748753623e-12
569,1.851612458962868e-14,6.290810679513188e-17,4.295507720404567e-10,1.3512202594047175e-12
570,1.8477738061520054e-14,6.277768945007338e-17,4.2256867652339125e-10,1.3292569676826644e-12
571,1.814605201799316e-14,6.16507937572062e-17,3.725519806874364e-10,1.1719214974168573e-12
572,1.777650555909299e-14,6.039526817518045e-17,3.669715600920281e-10,1.1543673970512667e-12
573,1.692081916727739e-14,5.748809336876184e-17,3.6108515977899465e-10,1.1358507888278552e-12
574,1.5826488639589706e-14,5.3770130607617417e-17,3.5761084431632164e-10,1.124921777064178e-12
575,1.578180486094709e-14,5.361831849891978e-17,3.3898674765799504e-10,1.0663367194741233e-12
576,1.5723433205887725e-14,5.3420002145381096e-17,3.13982900059519e-10,9.876831408118394e-13
577,1.529506194300132e-14,5.1964620646775406e-17,3.1198319076945047e-10,9.813927372518013e-13
578,1.4964464795938677e-14,5.084142445456401e-17,2.926307134754682e-10,9.205164425472588e-13
579,1.4642415980852353e-14,4.974727102334094e-17,2.766782558781976e-10,8.703354504602591e-13
580,1.4603866093166815e-14,4.9616298667882686e-17,2.6115650453352256e-10,8.215093133804915e-13
581,1.442965145123237e-14,4.9024408434749e-17,2.3910720164997526e-10,7.521497249423781e-13
582,1.428897034500977e-14,4.854644761678897e-17,2.3652952575410563e-10,7.440412355171741e-13
583,1.4023489485849615e-14,4.7644482512845733e-17,2.1815649740233717e-10,6.862459532095716e-13
584,1.398907234941355e-14,4.7527551084564284e-17,2.1636937520083388e-10,6.806242761416142e-13
585,1.3498499783550237e-14,4.586084209183169e-17,2.0424058510890412e-10,6.424712382214795e-13
586,1.3009087417926545e-14,4.419807485268931e-17,1.9395004694146756e-10,6.101007140434711e-13
587,1.2850093164789145e-14,4.365789553990902e-17,1.8400264103938003e-10,5.788095669700425e-13
588,1.2682770514578242e-14,4.308942068990678e-17,1.795398434705634e-10,5.647711275558557e-13
589,1.2622011965182344e-14,4.2882994917839154e-17,1.7265786612404974e-10,5.431227734597821e-13
590,1.2499567976347135e-14,4.246699428613128e-17,1.6083927783938168e-10,5.059455246518049e-13
591,1.2475037841440856e-14,4.2383653717811294e-17,1.477930787503092e-10,4.649066308473682e-13
592,1.2419576797572859e-14,4.2195226098752626e-17,1.4628152652135917e-10,4.601518029484365e-13
593,1.2098943716222998e-14,4.110588259028935e-17,1.432952088739992e-10,4.507578659128616e-13
594,1.2086909353286562e-14,4.106499611941084e-17,1.291366146768241e-10,4.062197564059575e-13
595,1.2013021552007499e-14,4.081396401648773e-17,1.2683708752708807e-10,3.9898622809214536e-13
596,1.1993601473448961e-14,4.0747984746904796e-17,1.202087961218608e-10,3.781358834648106e-13
597,1.1988762093778407e-14,4.073154306594376e-17,1.2002823350236398e-10,3.7756789503262515e-13
598,1.1780750918712013e-14,4.002482988995946e-17,1.1048544466979242e-10,3.475495352924235e-13
599,1.156859402387313e-14,3.930403172654012e-17,1.0502621886414917e-10,3.3037667241009245e-13
600,1.1481451948893526e-14,3.9007968534016725e-17,1.001530086995764e-10,3.1504721491330197e-13
601,1.1313370228430181e-14,3.843691476031615e-17,9.502574373813035e-11,2.989185876538698e-13
602,1.1292100242975336e-14,3.836465047466353e-17,8.508804969482302e-11,2.676579907765867e-13
603,1.1212626467835122e-14,3.80946401542138e-17,8.239995827103153e-11,2.5920217175033886e-13
604,1.0855244568935498e-14,3.6880443384592937e-17,7.995183064387039e-11,2.515011970047575e-13
605,1.0848195373796148e-14,3.6856493906477283e-17,7.506536663403491e-11,2.3613004743010413e-13
606,1.0716626808034588e-14,3.640949273483651e-17,7.137844625182808e-11,2.2453225308419882e-13
607,1.0270455853616137e-14,3.4893637194246594e-17,6.968652731796043e-11,2.1921005303354433e-13
608,1.0088872221636874e-14,3.4276710987172044e-17,6.565402007464055e-11,2.0652516026176063e-13
609,1.0058846459739126e-14,3.4174699152734145e-17,6.154534600986714e-11,1.9360067264126188e-13
610,9.488793798621095e-15,3.223795836710837e-17,6.070535586918327e-11,1.9095835008087928e-13
611,9.449677743898036e-15,3.210506247218116e-17,5.6393031802307075e-11,1.7739324899491764e-13
612,9.35910097986108e-15,3.179733000269962e-17,5.219475026254317e-11,1.6418688681270853e-13
613,9.233142075037508e-15,3.136938752488342e-17,4.532217596185079e-11,1.4256811149251162e-13
614,9.123544457546665e-15,3.0997032143916294e-17,4.420372212803956e-11,1.3904983710488634e-13
615,9.032672682979621e-15,3.068829738295402e-17,4.151044171779296e-11,1.3057769529660597e-13
616,9.016328267937364e-15,3.063276760932319e-17,3.9603764002317417e-11,1.245799373480685e-13
617,8.997957070386553e-15,3.057035188880421e-17,3.939036497613446e-11,1.2390865677709914e-13
618,8.977536262800183e-15,3.0500972665399887e-17,3.6665403575708313e-11,1.1533685737638737e-13
619,8.893248882360046e-15,3.021460823181965e-17,3.2890585263767597e-11,1.0346256611522345e-13
620,8.777357418143076e-15,2.98208696515722e-17,3.04150963473629e-11,9.56755220834115e-14
621,8.725355801837187e-15,2.964419535797176e-17,2.967670620806408e-11,9.335279848353104e-14
622,8.665131389448954e-15,2.943958430408443e-17,2.8073102250688998e-11,8.830840723503223e-14
623,8.569195326400827e-15,2.911364373965787e-17,2.6843285014713405e-11,8.443982155720501e-14
624,8.500288510331393e-15,2.8879534419253073e-17,2.558420947979127e-11,8.047919924746933e-14
625,8.456717703989193e-15,2.873150360831003e-17,2.4002020029581114e-11,7.550217073653227e-14
626,8.364584565362233e-15,2.84184833920083e-17,2.363610244367809e-11,7.435111878289253e-14
627,8.324320100945121e-15,2.828168580159787e-17,2.12830823605433e-11,6.694931994077928e-14
628,8.099146658051561e-15,2.7516664215984332e-17,2.1127146650252165e-11,6.645879936760196e-14
629,8.083574418133011e-15,2.746375788955011e-17,2.0227620110707773e-11,6.362919559729346e-14
630,7.915212692636155e-15,2.6891752805197776e-17,1.7998843145182075e-11,5.661822323840954e-14
631,7.754447484036122e-15,2.6345556712025165e-17,1.718122701296265e-11,5.4046281679503524e-14
632,7.512472614855987e-15,2.5523452667604966e-17,1.6712230326725195e-11,5.25709780244142e-14
633,7.504255316842575e-15,2.549553458688063e-17,1.6164413247314418e-11,5.084773228880172e-14
634,7.332648364266875e-15,2.491250391827808e-17,1.3761841603426185e-11,4.329006113278918e-14
635,7.276064082166424e-15,2.4720260123197178e-17,1.3135328185479615e-11,4.131926355024272e-14
636,7.16086629380241e-15,2.4328878290682103e-17,1.189322075973141e-11,3.7412017126134465e-14
637,6.966850241152142e-15,2.366971322074466e-17,1.1293109338330062e-11,3.552427122209197e-14
638,6.903385018277878e-15,2.3454091587879465e-17,1.0318140528629948e-11,3.2457351794391765e-14
639,6.769545771112663e-15,2.2999375828472372e-17,9.512359688086794e-12,2.992264002746815e-14
640,6.679523871387512e-15,2.2693528497709514e-17,8.907750193941055e-12,2.8020744720337338e-14
641,6.665484841001314e-15,2.2645831215345702e-17,8.158176886692113e-12,2.5662842687353973e-14
642,6.535912012825335e-15,2.2205610516182366e-17,8.083021371180262e-12,2.5426429062293475e-14
643,6.519876902564129e-15,2.215113159842067e-17,7.2482022031029574e-12,2.2800372618518293e-14
644,6.504421080360872e-15,2.209862079849261e-17,7.102508616138802e-12,2.234207027293953e-14
645,6.4886377855797955e-15,2.204499741802437e-17,5.87023483993396e-12,1.8465757157189118e-14
646,6.486061063950927e-15,2.2036243065642178e-17,5.316610418773319e-12,1.672424350463535e-14
647,6.4364445634593555e-15,2.186767214808242e-17,5.087716439560482e-12,1.6004221094946795e-14
648,6.304338101116891e-15,2.1418843485197868e-17,4.383745512521185e-12,1.3789768600474667e-14
649,6.288658325930017e-15,2.136557181016647e-17,4.116321236396463e-12,1.2948543014870711e-14
650,6.282818938209501e-15,2.1345732624889755e-17,3.475343637360794e-12,1.0932246050655226e-14
651,6.1301941273193445e-15,2.082719334543153e-17,3.386221779926858e-12,1.0651899076190538e-14
652,6.103461152618509e-15,2.0736368679649486e-17,3.1923030712428376e-12,1.0041896941619187e-14
653,6.078794571641456e-15,2.0652564538946935e-17,2.9524124898001895e-12,9.287282970968115e-15
654,6.055651931503805e-15,2.0573937952143985e-17,2.5748440583357356e-12,8.099581429930304e-15
655,6.0248556525369465e-15,2.0469308303711777e-17,2.3583191737058044e-12,7.418467974150793e-15
656,6.004706311068665e-15,2.0400851380190738e-17,2.1298239671927937e-12,6.6996999674012535e-15
657,5.975558656588923e-15,2.0301822895479295e-17,1.9254293765792468e-12,6.056744280375399e-15
658,5.944919058275738e-15,2.0197725565958984e-17,1.8061531146628704e-12,5.681541831542898e-15
659,5.86469037948317e-15,1.992515047773873e-17,1.7085409020876443e-12,5.374487094868969e-15
660,5.805915652849284e-15,1.9725464697809912e-17,1.49668208642626e-12,4.708051501015141e-15
661,5.784037968493271e-15,1.9651135769138244e-17,1.3544580152955741e-12,4.260663069203172e-15
662,5.763929329000781e-15,1.9582817129642433e-17,1.2359562747554478e-12,3.887897000521868e-15
663,5.759025559026204e-15,1.956615668410664e-17,1.160944729106009e-12,3.6519362555572725e-15
664,5.68715798488271e-15,1.9321988256342963e-17,9.49087354234558e-13,2.98550519393729e-15
665,5.56680434769756e-15,1.8913089546217262e-17,8.071733557903546e-13,2.5390921450675356e-15
666,5.4052020491758486e-15,1.8364049459317172e-17,7.724869406983105e-13,2.4299805106596774e-15
667,5.398506485455137e-15,1.8341301435800843e-17,7.364177893339058e-13,2.3165192594282894e-15
668,5.2598262388874355e-15,1.7870138492430783e-17,6.302294098637015e-13,1.982486826028351e-15
669,5.222007252386752e-15,1.7741649356912586e-17,5.74418127859139e-13,1.80692356353045e-15
670,4.98410959032831e-15,1.6933397529774455e-17,5.313557803978899e-13,1.6714641019381313e-15
671,4.920287434753941e-15,1.67165632262822e-17,4.796627033416679e-13,1.5088553079705635e-15
672,4.784518746975698e-15,1.6255292236834842e-17,4.174401822899198e-13,1.3131244735526009e-15
673,4.769945617391508e-15,1.6205780364748225e-17,3.7728665325984976e-13,1.1868151628876535e-15
674,4.761593522025186e-15,1.617740431312228e-17,3.4429920542871053e-13,1.0830479001639502e-15
675,4.7251782734534795e-15,1.6053684344884254e-17,3.195108023724813e-13,1.005072036568687e-15
676,4.607802068922894e-15,1.5654901393620618e-17,2.939720132063013e-13,9.247357141402918e-16
677,4.578159577362803e-15,1.5554191711326706e-17,2.4792833761361787e-13,7.798980108281611e-16
678,4.564378587942617e-15,1.5507371117201236e-17,2.234197566268149e-13,7.028023720487938e-16
679,4.421087558669747e-15,1.5020543145794567e-17,2.1332716114939532e-13,6.710545080785217e-16
680,4.3956945133766586e-15,1.4934270859311575e-17,1.5821749694069197e-13,4.976982959267774e-16
681,4.35129251691915e-15,1.4783416099097304e-17,1.4450669629612404e-13,4.5456879224646605e-16
682,4.32976704851663e-15,1.4710283816014726e-17,1.2995065422332245e-13,4.087804472457393e-16
683,4.272882615043581e-15,1.4517020263559073e-17,1.1040457166149135e-13,3.4729513638461495e-16
684,4.240501796443963e-15,1.4407007178222656e-17,9.763321811318392e-14,3.071208129338169e-16
685,4.231274345286751e-15,1.4375657125459998e-17,9.426584066313597e-14,2.965281916938326e-16
686,4.177105021383807e-15,1.4191618095229278e-17,7.445786431813978e-14,2.342190522921522e-16
687,4.082598281857068e-15,1.387053362454377e-17,7.081884221363973e-14,2.2277192959542254e-16
688,4.0489749647012e-15,1.3756299178982052e-17,6.758787520401016e-14,2.1260840908737755e-16
689,4.020056818609902e-15,1.3658050443733881e-17,5.736693053829817e-14,1.8045680233560603e-16
690,4.016307669592058e-15,1.3645312796303193e-17,5.6344949323772726e-14,1.772419979127478e-16
691,4.010102611214699e-15,1.3624231253392664e-17,5.564907618878802e-14,1.7505301831087143e-16
692,3.971657599831022e-15,1.3493615212754275e-17,5.4826912764278856e-14,1.7246677252097047e-16
693,3.964258652314649e-15,1.3468477458993845e-17,5.322828400614595e-14,1.6743803155283007e-16
694,3.9618593205972176e-15,1.346032578474978e-17,5.1885670632217966e-14,1.632146276865501e-16
695,3.9355213826235015e-15,1.3370843247148899e-17,4.803886966404613e-14,1.5111390353373234e-16
696,3.842561083905359e-15,1.3055012773490071e-17,4.5340254431164976e-14,1.4262498019252656e-16
697,3.821611981746318e-15,1.2983838681443765e-17,3.7741437875070426e-14,1.1872169437296831e-16
698,3.821579095738841e-15,1.2983726951990856e-17,3.141072069381262e-14,9.880741678654273e-17
699,3.794845624445828e-15,1.2892900599048327e-17,3.09599413665506e-14,9.738941873098365e-17
700,3.790772159448625e-15,1.2879061095548021e-17,3.0780285109474773e-14,9.682428140592068e-17
701,3.767925323110055e-15,1.280143949533894e-17,2.858262628420036e-14,8.9911196105516e-17
702,3.697783193320246e-15,1.2563133225023237e-17,2.578783998977348e-14,8.111975139736736e-17
703,3.651409319984975e-15,1.2405579058536737e-17,2.5755150059508528e-14,8.101692002345851e-17
704,3.5239002267139647e-15,1.1972369851177217e-17,2.238266684293404e-14,7.040823778296042e-17
705,3.485751080838527e-15,1.184275900678814e-17,2.1972289942376385e-14,6.911733198527979e-17
706,3.3664109655658784e-15,1.1437303714014823e-17,1.8939809913947804e-14,5.957818383944204e-17
707,3.332867015036371e-15,1.1323338914738044e-17,1.7791980331947468e-14,5.596750336463935e-17
708,3.2055155132390673e-15,1.08906651207805e-17,1.3484771854796631e-14,4.2418494179625464e-17
709,3.1312214623832507e-15,1.0638252794277873e-17,1.1988068009658701e-14,3.7710374233122757e-17
710,3.0838452287564774e-15,1.0477293131789238e-17,1.1247421098196244e-14,3.5380551597536044e-17
711,2.9257842464881388e-15,9.94028458528974e-18,8.879241209152743e-15,2.79310651752674e-17
712,2.874580302178714e-15,9.766320363923811e-18,6.0483732994084824e-15,1.90261200085413e-17
713,2.6389787091836137e-15,8.965869378541012e-18,5.534019582618078e-15,1.7408138601300685e-17
714,2.2331134346953197e-15,7.58695145711774e-18,5.453437457725789e-15,1.7154654713509914e-17
715,3.3380860694271045e-16,1.1341070531815504e-18,4.814880990763376e-15,1.5145973805232446e-17
716,-9.907583446113344e-16,-3.3660786548114164e-18,4.602399309111289e-15,1.4477578887358474e-17
717,-2.058897535278824e-15,-6.99505695171775e-18,4.446241848005814e-15,1.3986360761732456e-17
718,-2.9422135198972334e-15,-9.99610266326728e-18,4.153681978794612e-15,1.3066067171083902e-17
719,-3.5223679094383043e-15,-1.1967163838528368e-17,3.618132341553076e-15,1.1381410625548802e-17
720,-4.394058266873926e-15,-1.492871174950764e-17,1.4439916874311042e-15,4.542305472297336e-18


==> Dat008.csv <==
Number,ALE_eig,ALE_eig_norm,Eul_eig,Eul_eig_norm
1,38.20863037747722,1.0,20.974225838229987,1.0
2,0.3266903853854179,0.008550172622204002,1.8898440536390795,0.09010316129019821
3,0.03933749484477367,0.0010295447509147534,0.47931943299782387,0.022852783063113693
4,0.026178234914863624,0.0006851393168569284,0.1940457843499858,0.00925163035082306
5,0.011906801060519017,0.0003116259583996421,0.12757936987144902,0.006082673604043515
6,0.005249483958757955,0.00013739000605089368,0.08980546186763283,0.004281705678211172
7,0.0041515545637957705,0.00010865489086578149,0.05842415976221351,0.0027855216308257276
8,0.0029154884885432843,7.630444901426963e-05,0.04230862355116864,0.0020171721176975303
9,0.0020519752504659016,5.370449634529366e-05,0.03205466056907431,0.0015282881387997582
10,0.0013219983889641474,3.459947074531684e-05,0.0264512134592392,0.0012611294291981084
11,0.0009616033151459072,2.51671757308721e-05,0.022418145597181947,0.0010688425770795367
12,0.0006852891655782379,1.793545486472591e-05,0.02067210584558255,0.000985595654639288
13,0.0006360493399867829,1.664674534792312e-05,0.01786380294952907,0.0008517026128787309
14,0.0005344402782733851,1.3987423076761755e-05,0.015496680637543272,0.0007388439867609929
15,0.0003066606428821795,8.025952248289597e-06,0.014168689934147653,0.0006755286246762063
16,0.000244051281425923,6.387333935156794e-06,0.012426317044960894,0.0005924565293042324
17,0.00018055113225944156,4.725401839210409e-06,0.011057923417574347,0.0005272148542149732
18,0.0001433852116300655,3.7526917404133527e-06,0.00940425148483984,0.0004483718043933041
19,0.00012615975423462572,3.3018653897888187e-06,0.008430789987590897,0.00040195953131314096
20,8.584826814851847e-05,2.2468292451310503e-06,0.007788663781053884,0.0003713445178442481
21,6.979945185506782e-05,1.8267980601631927e-06,0.007529497166467258,0.0003589880849257925
22,5.681775255986591e-05,1.4870397603510587e-06,0.006854140017889115,0.0003267887010826396
23,4.4222081122535445e-05,1.157384619277088e-06,0.006094418189208245,0.000290567014783443
24,3.86357174028798e-05,1.0111777632745071e-06,0.005445081700339001,0.0002596082326153932
25,3.195117720571607e-05,8.362293254183296e-07,0.005053622596200893,0.00024094441602653057
26,2.6346837495655767e-05,6.895520000420218e-07,0.004775638933072446,0.0002276908320672236
27,2.2367107632311146e-05,5.853941219912413e-07,0.004310613237703133,0.00020551953959826845
28,2.083027930084576e-05,5.451721010425056e-07,0.004252167449270902,0.0002027329867651383
29,1.5595709797584595e-05,4.08172437575197e-07,0.0037835321419962325,0.00018038959679264732
30,1.1447883719114876e-05,2.996151289909371e-07,0.003628245256497015,0.00017298589633204798
31,1.0543370967841781e-05,2.7594213306470064e-07,0.003398396996264118,0.0001620272911370019
32,7.427108328415319e-06,1.9438300339583397e-07,0.0031888364276353347,0.0001520359536618988
33,6.8319883793335254e-06,1.7880746605774088e-07,0.0028321867324409057,0.00013503176490445922
34,5.832697676747883e-06,1.5265393234786227e-07,0.0027688286332274658,0.00013201100505844115
35,4.474709418773264e-06,1.1711253124139628e-07,0.0025362183983267564,0.00012092071563871306
36,4.038490465342097e-06,1.0569576625606187e-07,0.0024530389013710007,0.00011695491982830735
37,3.7494378377815103e-06,9.813065270174366e-08,0.0023404388865872158,0.0001115864253888822
38,2.831872220297293e-06,7.411603588823199e-08,0.0021958635773812562,0.0001046934267952254
39,2.5109643010632765e-06,6.571720253399637e-08,0.0020194044573196243,9.628028576095668e-05
40,1.9467972093182897e-06,5.095176639636539e-08,0.0018711355811904815,8.921118689300747e-05
41,1.7536711969750363e-06,4.5897253569412686e-08,0.0017953839170601954,8.559953205937768e-05
42,1.5022332081586723e-06,3.9316594008148255e-08,0.001718702427337408,8.194354540631995e-05
43,1.4562022521440045e-06,3.8111867338809134e-08,0.001669232258724826,7.958492826382632e-05
44,1.2859797060286775e-06,3.3656786263312956e-08,0.001592109052734874,7.59078816550605e-05
45,1.157661060459438e-06,3.0298418158999035e-08,0.0014929749451513628,7.118140887136337e-05
46,9.592742093519306e-07,2.5106218146918775e-08,0.0014275667951419184,6.806290759680266e-05
47,8.8549353840263e-07,2.3175223232408783e-08,0.0013510308120016094,6.441385834317987e-05
48,7.325529844747243e-07,1.9172448141625644e-08,0.0013163831418101606,6.276194182150801e-05
49,6.997672157931223e-07,1.8314375806718604e-08,0.0012594905655955385,6.0049442363677095e-05
50,6.089416209824452e-07,1.593727948284158e-08,0.001239230806125049,5.9083506379829625e-05
51,5.644945369567123e-07,1.4774006065641755e-08,0.0011528667693277473,5.496587946652136e-05
52,5.312357000617917e-07,1.3903552543326398e-08,0.0011043477397127855,5.2652610314697614e-05
53,5.012475191446646e-07,1.3118698948186695e-08,0.0010762199603431214,5.1311546306585565e-05
54,3.717225791767959e-07,9.72875958924491e-09,0.0009722713154451094,4.635552811074143e-05
55,3.3864088474965767e-07,8.862942256869687e-09,0.0009128571039298737,4.352280322384998e-05
56,3.2951711323044856e-07,8.624154019001122e-09,0.0008980397918793732,4.2816349876547274e-05
57,2.922071535443554e-07,7.647674115966279e-09,0.000846185732649781,4.034407463599574e-05
58,2.750819405806799e-07,7.19947137238481e-09,0.0008071445638448921,3.8482686801898524e-05
59,2.1966088903431568e-07,5.748986207152791e-09,0.0007808688350261182,3.722992405292112e-05
60,2.0904501401908326e-07,5.471146491089842e-09,0.0007475207932165042,3.563997064692555e-05
61,2.044567549515591e-07,5.351062127369001e-09,0.0007262830577467945,3.4627407149540135e-05
62,1.986433537272045e-07,5.198913223654792e-09,0.0007084942315506669,3.377927924563897e-05
63,1.7658426924136403e-07,4.621580713488618e-09,0.0006572509681637459,3.133612526312014e-05
64,1.7203238618834456e-07,4.502448386366453e-09,0.0006351670825645627,3.0283219388571452e-05
65,1.5124168756966452e-07,3.95831219479714e-09,0.0006184051572589446,2.9484051617856125e-05
66,1.4440309810006674e-07,3.779331964361324e-09,0.0006049298645106876,2.8841582482061113e-05
67,1.3254370934022632e-07,3.4689468853182616e-09,0.0005510863126161511,2.6274453077151436e-05
68,1.199705666313945e-07,3.1398813683233556e-09,0.0005050771181159379,2.4080846750268483e-05
69,1.0980743863259741e-07,2.8738909913223536e-09,0.0004910127739411102,2.341029307723649e-05
70,1.0287723512161659e-07,2.692513029262087e-09,0.0004856368351995495,2.31539814124807e-05
71,9.949072219896203e-08,2.6038808828282067e-09,0.00044686544467744185,2.130545594979408e-05
72,9.738519148767804e-08,2.5487747277401375e-09,0.00043412232131878,2.069789486711351e-05
73,8.338422100205197e-08,2.1823399629420986e-09,0.00042599208198911405,2.031026485910402e-05
74,7.906279777348631e-08,2.0692392528179007e-09,0.00039816047941573936,1.8983321839226467e-05
75,7.339519337739876e-08,1.920906157909887e-09,0.0003848401542762608,1.8348241181555685e-05
76,6.988453170272957e-08,1.8290247782324144e-09,0.0003806422132751567,1.814809357975708e-05
77,6.627611588270804e-08,1.734584967530679e-09,0.00036151948481304375,1.723636846486594e-05
78,5.6970266166059994e-08,1.4910313613241201e-09,0.0003493587409287104,1.6656573816990652e-05
79,5.3494575478409625e-08,1.4000652457289594e-09,0.000343090680915682,1.6357727982995506e-05
80,4.844080412890427e-08,1.2677974491715512e-09,0.00032938342329272383,1.5704199326983142e-05
81,4.0167259461172076e-08,1.0512614313662864e-09,0.0003168100400337833,1.5104731038812867e-05
82,3.864378534892674e-08,1.0113889183451608e-09,0.00030770623226735605,1.4670683659107741e-05
83,3.6988026005646773e-08,9.680542233581355e-10,0.00030206191101755307,1.4401576170071602e-05
84,3.313851818043503e-08,8.673045291874461e-10,0.00028963942485649423,1.3809302287980745e-05
85,3.064799561947263e-08,8.021223298686637e-10,0.0002827064976505013,1.3478757205675195e-05
86,2.9275113465618212e-08,7.661911242669134e-10,0.0002604381167078098,1.2417055042532533e-05
87,2.6884958842848818e-08,7.036357644134936e-10,0.0002562699052287258,1.2218324871930166e-05
88,2.5145874076665377e-08,6.581202683330957e-10,0.00024128583734342836,1.1503921012599836e-05
89,2.303184573564568e-08,6.027917124509709e-10,0.00023318044280779901,1.1117475543854309e-05
90,2.2048230538447986e-08,5.770484395966394e-10,0.00023183766359700093,1.1053455101757677e-05
91,2.0096670332480968e-08,5.259720155875391e-10,0.0002277856226046015,1.0860263656998189e-05
92,1.9033822049825647e-08,4.981550466945155e-10,0.00022164864841741637,1.0567667675886972e-05
93,1.742929251135181e-08,4.5616114315434415e-10,0.00021717028489162958,1.0354150211150609e-05
94,1.6894063143855383e-08,4.421530679574921e-10,0.00020824779050021425,9.928747411532032e-06
95,1.5244730105306688e-08,3.989865628445288e-10,0.00020420057275704836,9.73578592754777e-06
96,1.4087908011628813e-08,3.687101022059453e-10,0.0002005670503416529,9.562548429133285e-06
97,1.1402556366159406e-08,2.9842881708947236e-10,0.00019342145204384348,9.221863707183497e-06
98,1.0941629775311172e-08,2.863654014083927e-10,0.00018663473362383855,8.89828950366583e-06
99,1.0840192569670359e-08,2.837105769711209e-10,0.00018239137650029075,8.695976571771421e-06
100,1.0764183945208687e-08,2.817212718400352e-10,0.00017844740294090697,8.507937518992889e-06
101,9.705579018031605e-09,2.5401536046036176e-10,0.00017392452504700842,8.29229771761082e-06
102,9.010285218853335e-09,2.358180633494943e-10,0.00016574295819872875,7.902220538534822e-06
103,8.247077297075143e-09,2.1584331119956958e-10,0.0001627583625534973,7.759922287898491e-06
104,8.033769117584735e-09,2.102605887260588e-10,0.00015567276285299451,7.422098152926712e-06
105,7.741115859020937e-09,2.0260123910602354e-10,0.0001513682931086079,7.216871520125763e-06
106,7.221588799629275e-09,1.890041262480367e-10,0.0001471055667803175,7.013635111727762e-06
107,6.8885047461194466e-09,1.8028661792022784e-10,0.00014530382992349912,6.927732686974887e-06
108,6.64602144769446e-09,1.7394032138906708e-10,0.0001372448344295363,6.543499411519561e-06
109,6.487245701060319e-09,1.6978482706578108e-10,0.00013623965171597727,6.49557474811068e-06
110,5.924046140262778e-09,1.550447132424515e-10,0.00013362571886988602,6.3709487968955085e-06
111,5.651420621014351e-09,1.4790953156870247e-10,0.0001293664728204591,6.167878319716629e-06
112,5.353196981911341e-09,1.4010439340602172e-10,0.00012509473599509434,5.964212312765441e-06
113,5.033741107575576e-09,1.3174356311245344e-10,0.00011536988955209774,5.500555321656334e-06
114,4.884655260957927e-09,1.2784167379727059e-10,0.0001064039692959455,5.073082082581644e-06
115,4.54274996392551e-09,1.188932950238205e-10,0.00010363144771418168,4.9408950067320875e-06
116,4.4216250110960806e-09,1.1572320094735688e-10,0.00010016623044769688,4.775681887868425e-06
117,3.949756742320971e-09,1.0337341860464143e-10,9.860094607149279e-05,4.701052941452151e-06
118,3.827590325696512e-09,1.001760672361801e-10,9.501808694442928e-05,4.530230945222236e-06
119,3.62680924799611e-09,9.492120529224725e-11,9.095027812186239e-05,4.336287728726853e-06
120,3.540039319827025e-09,9.265025427118597e-11,8.488344535201709e-05,4.047035919547455e-06
121,3.4471922469523567e-09,9.022025162630188e-11,8.356723856346142e-05,3.984282385819569e-06
122,3.1671510926207992e-09,8.289098722805135e-11,8.242884158678152e-05,3.930006390821703e-06
123,3.0135104155233338e-09,7.88698884454048e-11,7.937134628137004e-05,3.784232461953322e-06
124,2.889608014131592e-09,7.562710271433662e-11,7.709180117382415e-05,3.6755493036271187e-06
125,2.849893198061437e-09,7.458768267551823e-11,7.619087405510962e-05,3.632595293039877e-06
126,2.774456186406889e-09,7.26133378505591e-11,7.361511504106972e-05,3.509789377155009e-06
127,2.379165737780171e-09,6.226775768394498e-11,6.832849099211524e-05,3.2577360193944337e-06
128,2.318311183708364e-09,6.067506636079097e-11,6.78944441058123e-05,3.237041721085135e-06
129,2.206460192255587e-09,5.774769130579006e-11,6.291724432315235e-05,2.999740958661382e-06
130,2.076702908203005e-09,5.4351671014807057e-11,6.226374566615722e-05,2.9685837344550904e-06
131,2.009617619484781e-09,5.2595908296922027e-11,6.064355450082866e-05,2.8913369660725634e-06
132,1.939866175043018e-09,5.077036669146109e-11,5.88179161476387e-05,2.804294976190756e-06
133,1.8861905758634937e-09,4.9365563675774763e-11,5.700462557551768e-05,2.71784169843421e-06
134,1.8260323930704612e-09,4.779109784963267e-11,5.64427808016249e-05,2.6910543081283088e-06
135,1.704386527364743e-09,4.4607370390576076e-11,5.4999753759611225e-05,2.6222542936179546e-06
136,1.6503160614428366e-09,4.3192232884004286e-11,5.3242820049398236e-05,2.538487973765967e-06
137,1.5880119166432707e-09,4.156160273097236e-11,5.2787378153463764e-05,2.5167736135103277e-06
138,1.508157083596537e-09,3.94716342537509e-11,5.1514156559860814e-05,2.4560695091766063e-06
139,1.4670727303943389e-09,3.8396370555567777e-11,5.070062713712037e-05,2.4172824078544868e-06
140,1.3474304104400842e-09,3.526508009128618e-11,4.981721123610331e-05,2.3751632894741147e-06
141,1.3142389460693075e-09,3.439638984924228e-11,4.846661240877775e-05,2.3107700271080824e-06
142,1.2567958474370104e-09,3.289298347050544e-11,4.783491507570634e-05,2.280652236923903e-06
143,1.2194562936603107e-09,3.1915729028045495e-11,4.71310449412641e-05,2.24709342336525e-06
144,1.1822706669315443e-09,3.0942503179293636e-11,4.523686447893147e-05,2.1567835126709498e-06
145,1.136436472274579e-09,2.9742926167394694e-11,4.487659713999983e-05,2.139606843471795e-06
146,1.1060976551143113e-09,2.8948895686308632e-11,4.4341947930894323e-05,2.1141160714533593e-06
147,1.0732434125828212e-09,2.8089031247125368e-11,4.322107225446504e-05,2.0606754493739377e-06
148,9.767375410037513e-10,2.556327016577666e-11,4.0562257653695026e-05,1.9339096454164086e-06
149,9.176719321584385e-10,2.4017399291532236e-11,4.0211936548697906e-05,1.917207188424714e-06
150,8.701216087330265e-10,2.2772907590164125e-11,3.939747481361502e-05,1.8783756367209866e-06
151,8.362746417111084e-10,2.1887061468815848e-11,3.88238110363524e-05,1.8510247451225468e-06
152,8.129140541187201e-10,2.1275665892434272e-11,3.793767874972749e-05,1.8087761160928286e-06
153,8.10080890602536e-10,2.1201516060624175e-11,3.7204442771824005e-05,1.7738172106457915e-06
154,7.207353660293349e-10,1.886315627932546e-11,3.7089588992057855e-05,1.768341262181615e-06
155,6.730567794763166e-10,1.7615307662874572e-11,3.5598594716967215e-05,1.69725428683433e-06
156,6.648100725747388e-10,1.7399474045702077e-11,3.486135832746326e-05,1.6621046515061843e-06
157,6.250951198764157e-10,1.6360050431037945e-11,3.412332801104763e-05,1.6269171636766973e-06
158,6.13253812145284e-10,1.6050138570441345e-11,3.250134651966183e-05,1.5495850369085475e-06
159,5.791006955970269e-10,1.5156279873836788e-11,3.1591652402550605e-05,1.5062130371919663e-06
160,5.612639124176068e-10,1.468945384518295e-11,3.0555392741167036e-05,1.4568067006064812e-06
161,5.439952276177434e-10,1.4237496142714695e-11,2.9559085620273156e-05,1.4093052038371512e-06
162,5.066820391366983e-10,1.3260931735343526e-11,2.7674234961368412e-05,1.3194401154452259e-06
163,4.635006111490954e-10,1.213078319138899e-11,2.657639540465747e-05,1.2670977994437505e-06
164,4.1401013598010375e-10,1.0835513649401829e-11,2.5896248828506937e-05,1.2346700673597933e-06
165,4.063238783309564e-10,1.0634348164713893e-11,2.528937954763073e-05,1.2057360182293572e-06
166,3.9928393928545545e-10,1.0450098193543747e-11,2.5056620044860377e-05,1.194638612081184e-06
167,3.698429694124224e-10,9.679566259209154e-12,2.4812973035009746e-05,1.1830221161146661e-06
168,3.482165880996572e-10,9.113558498682011e-12,2.4088020427736228e-05,1.1484581416030472e-06
169,3.4276449952532597e-10,8.970865904876162e-12,2.3768573901315556e-05,1.133227709315129e-06
170,3.1584627340404595e-10,8.266359466007641e-12,2.320980140077825e-05,1.1065867975195274e-06
171,3.110458898416227e-10,8.140723359321836e-12,2.2321633391222533e-05,1.0642411101789801e-06
172,2.8012822196256327e-10,7.331543140779262e-12,2.152344638254379e-05,1.0261854977890402e-06
173,2.7401029340883655e-10,7.17142411810597e-12,2.0921319811174063e-05,9.974775694958194e-07
174,2.5635358485491624e-10,6.7093110201099635e-12,2.0193437486318312e-05,9.627739131859388e-07
175,2.4088792223618324e-10,6.3045421899806975e-12,1.9519039405815363e-05,9.306202553725612e-07
176,2.247605220164626e-10,5.882454298831707e-12,1.9016023292439353e-05,9.066376723082006e-07
177,2.2244545211109618e-10,5.8218640635237405e-12,1.847766780224085e-05,8.809701938348242e-07
178,2.1326704552380318e-10,5.581645911325766e-12,1.7709249633666673e-05,8.443338872316231e-07
179,2.07168980185078e-10,5.422046750652375e-12,1.7097387999706927e-05,8.151618148662871e-07
180,2.001889970578315e-10,5.239365951621144e-12,1.623591505230061e-05,7.740888830665302e-07
181,1.8888533982713402e-10,4.943525532348732e-12,1.5855385858426177e-05,7.559461779765127e-07
182,1.8422019966837786e-10,4.8214290292114175e-12,1.5259578278024892e-05,7.27539523781186e-07
183,1.767300830173642e-10,4.625396965852537e-12,1.4913557516553285e-05,7.110420966942272e-07
184,1.6893236334550055e-10,4.421314286237301e-12,1.4719885456899055e-05,7.018082846265979e-07
185,1.6108962577775186e-10,4.216053393861223e-12,1.4433918308442924e-05,6.881740675326399e-07
186,1.5298928958849633e-10,4.0040506052443764e-12,1.421047739444144e-05,6.775209489992152e-07
187,1.4620494453956607e-10,3.826490065075697e-12,1.3839817244820415e-05,6.598487759006774e-07
188,1.3774778783341103e-10,3.605148535096641e-12,1.3681069797727075e-05,6.522800842923325e-07
189,1.3247106016545202e-10,3.4670455040319773e-12,1.3339579621792656e-05,6.359986644884139e-07
190,1.2848563005460572e-10,3.362738438547746e-12,1.2985016174505442e-05,6.190939429496124e-07
191,1.2249494999419152e-10,3.2059497758495532e-12,1.2807063886330858e-05,6.10609611296702e-07
192,1.210697351611437e-10,3.168648914264943e-12,1.2246799094953178e-05,5.838975507086789e-07
193,1.1900961954477958e-10,3.114731367469586e-12,1.1839815510382646e-05,5.644935647065487e-07
194,1.1149445988119869e-10,2.9180438759438274e-12,1.1121442063679549e-05,5.302432685457384e-07
195,1.0962467018003899e-10,2.8691075575600656e-12,1.0981347438940296e-05,5.235638980736278e-07
196,1.0554984837531674e-10,2.762460923947042e-12,1.0763241347404274e-05,5.131651308810635e-07
197,9.769679562186805e-11,2.55693006152498e-12,1.0615297767867664e-05,5.061115413623051e-07
198,9.437500686698501e-11,2.4699918823213327e-12,1.0034544140679771e-05,4.784226229885291e-07
199,9.251815462063779e-11,2.421394164266467e-12,9.947186858808115e-06,4.7425764056937213e-07
200,8.765028049232412e-11,2.293991687909106e-12,9.564463846376378e-06,4.560103395541355e-07
201,8.625034890774257e-11,2.2573525419687493e-12,9.464869619919394e-06,4.512619294232856e-07
202,8.397376469518422e-11,2.197769557965734e-12,9.447352030991527e-06,4.50426733451669e-07
203,7.931344680547391e-11,2.075799263724111e-12,9.080263685768425e-06,4.329248552868022e-07
204,7.587652566606158e-11,1.985847828525892e-12,8.940773999206567e-06,4.2627432679351173e-07
205,7.277015198355245e-11,1.904547513601748e-12,8.857860140617887e-06,4.2232119597341956e-07
206,6.988473645653229e-11,1.8290301370689052e-12,8.82820286537872e-06,4.209072093277189e-07
207,6.830432169858558e-11,1.7876673679161455e-12,8.539326212917357e-06,4.071342741696153e-07
208,6.290692336741157e-11,1.6464061324871046e-12,8.491931126324494e-06,4.048745918834412e-07
209,5.926350008988187e-11,1.5510501031938542e-12,8.164457177403113e-06,3.892614316434818e-07
210,5.892325571346327e-11,1.542145194196667e-12,7.875055396906392e-06,3.754634596597329e-07
211,5.6962369018075693e-11,1.4908246763970165e-12,7.567552844486077e-06,3.6080248695961895e-07
212,5.4780139843344956e-11,1.4337111616446769e-12,7.378646113251995e-06,3.517958741439144e-07
213,5.2033369072560206e-11,1.3618224091914122e-12,7.128613772473017e-06,3.3987494115180177e-07
214,5.1645056158319564e-11,1.3516594457351367e-12,7.0276429794759745e-06,3.350608996812936e-07
215,4.8778472637890374e-11,1.27663494231512e-12,6.770813477995348e-06,3.228158946231093e-07
216,4.7543109557903716e-11,1.2443028993242552e-12,6.530612704303866e-06,3.113637068024907e-07
217,4.4745827558154945e-11,1.1710921620611452e-12,6.136745572328933e-06,2.925850813117216e-07
218,4.324324448898693e-11,1.131766411456545e-12,6.028719185209733e-06,2.874346462991311e-07
219,4.0605430029505424e-11,1.0627292742071446e-12,5.81318200806033e-06,2.77158358687288e-07
220,3.950335599917752e-11,1.0338856852210935e-12,5.643611696576026e-06,2.69073659266572e-07
221,3.8904349657283194e-11,1.0182084328313448e-12,5.4622126702141075e-06,2.604249955322815e-07
222,3.8398693008481005e-11,1.0049743377118228e-12,5.389045334305265e-06,2.569365551734731e-07
223,3.530270976143953e-11,9.239459622779194e-13,5.314221678931297e-06,2.5336914553694744e-07
224,3.4165213823261204e-11,8.941753076655822e-13,5.274999144508012e-06,2.514991106319264e-07
225,3.3176091988579435e-11,8.682879145580599e-13,5.116440646709717e-06,2.439394276657361e-07
226,3.2450360375528634e-11,8.492939960144998e-13,4.9618152281866245e-06,2.3656726433939033e-07
227,3.1566083595925064e-11,8.261506179120274e-13,4.930634727381264e-06,2.3508065400888998e-07
228,3.142717311078338e-11,8.225150391496028e-13,4.73133567923863e-06,2.2557856083606978e-07
229,2.9689751976489125e-11,7.770430838052309e-13,4.503969315168957e-06,2.147382864048081e-07
230,2.737770084651553e-11,7.165318561812103e-13,4.463267404699279e-06,2.1279771845328492e-07
231,2.6838757148690253e-11,7.024265691688036e-13,4.32611243287376e-06,2.062585034718421e-07
232,2.6182025367291385e-11,6.852385209474785e-13,4.212623578557574e-06,2.008476313285028e-07
233,2.5681864732368e-11,6.721482680391142e-13,4.1695036774935e-06,1.98791779475059e-07
234,2.5138397662358363e-11,6.5792459488882e-13,4.101632935502896e-06,1.9555586781309456e-07
235,2.3454708201169812e-11,6.138589101323983e-13,3.964026092523767e-06,1.8899510871569268e-07
236,2.312380755578496e-11,6.051985461749426e-13,3.900975976748765e-06,1.8598903276984873e-07
237,2.2303217157057163e-11,5.837219742428717e-13,3.7163605042945574e-06,1.7718701672033587e-07
238,2.185241575624228e-11,5.71923556022662e-13,3.701761078901611e-06,1.7649095167814797e-07
239,2.0723932789957435e-11,5.423887897895848e-13,3.5453351765336624e-06,1.6903294566760767e-07
240,1.9799305079741922e-11,5.181893431964781e-13,3.4928759247042977e-06,1.6653181631799675e-07
241,1.9435627699713627e-11,5.08671143343843e-13,3.4614996625232424e-06,1.65035872561929e-07
242,1.935320379329637e-11,5.065139368278554e-13,3.309617040552978e-06,1.5779447909445588e-07
243,1.83919797952637e-11,4.813566886214584e-13,3.1779273967378775e-06,1.5151583764037807e-07
244,1.7842548546232702e-11,4.669769203962443e-13,3.1196596003844496e-06,1.487377710360211e-07
245,1.722162822395452e-11,4.507261331750359e-13,3.0726059308469395e-06,1.4649436668343972e-07
246,1.6862083200760697e-11,4.413160857684227e-13,2.951084950550041e-06,1.4070054233758944e-07
247,1.5458427266846308e-11,4.045794657941616e-13,2.928149887516513e-06,1.3960705439622647e-07
248,1.5418879950655843e-11,4.035444295785275e-13,2.8501781499321607e-06,1.3588955186785034e-07
249,1.4036351691033188e-11,3.673607651560097e-13,2.7815074940916712e-06,1.3261550226191338e-07
250,1.3933920555197643e-11,3.646799274807623e-13,2.6987889524034173e-06,1.2867168367589046e-07
251,1.3663972163785298e-11,3.576148118577885e-13,2.644435221810666e-06,1.2608023019331755e-07
252,1.2957975287695788e-11,3.3913739277433256e-13,2.5654367186525186e-06,1.2231377398332694e-07
253,1.2816220884770392e-11,3.354273827183596e-13,2.516449200910684e-06,1.1997816845873377e-07
254,1.1850620624855105e-11,3.101555985592373e-13,2.468108508784467e-06,1.1767340200398788e-07
255,1.1639789441778234e-11,3.0463770427739597e-13,2.4413535168892164e-06,1.1639778915888902e-07
256,1.1224883501143103e-11,2.93778745541212e-13,2.4088993879984968e-06,1.1485045534351811e-07
257,1.0894211234193582e-11,2.8512435872643516e-13,2.3355648921874436e-06,1.1135404520773205e-07
258,1.0772596875301182e-11,2.81941455866769e-13,2.2861533564095832e-06,1.0899822353598303e-07
259,1.010482145215797e-11,2.644643723768346e-13,2.2123217954466883e-06,1.0547811454448352e-07
260,9.965757250852434e-12,2.6082477053998075e-13,2.1819298221405768e-06,1.0402909928449162e-07
261,9.44468704825765e-12,2.471872703876084e-13,2.1320545175067433e-06,1.0165116624331471e-07
262,9.232385450480299e-12,2.416308922688445e-13,2.051939672723277e-06,9.783148558375778e-08
263,9.046335925796025e-12,2.367615859669378e-13,2.03669841700868e-06,9.710481963517165e-08
264,8.901250966854792e-12,2.329644082741526e-13,1.9984980760868834e-06,9.528352042649391e-08
265,8.502338137146727e-12,2.2252402279665555e-13,1.961040592875669e-06,9.349763886404119e-08
266,8.26208669112577e-12,2.1623613852424318e-13,1.9313078972127863e-06,9.208005635624305e-08
267,8.12529380123042e-12,2.1265598167109448e-13,1.8703061869229837e-06,8.917164339453011e-08
268,7.95523078443591e-12,2.0820507581253858e-13,1.7840454257825586e-06,8.505894041298804e-08
269,7.769733291245843e-12,2.033502173327274e-13,1.7373482955712416e-06,8.283253498703895e-08
270,7.59462188379295e-12,1.9876718450158684e-13,1.7282706526302225e-06,8.239973508247831e-08
271,7.030733014529168e-12,1.8400903002986367e-13,1.6901799285367457e-06,8.058366213717568e-08
272,6.970529187969574e-12,1.8243336961061237e-13,1.6710694889911052e-06,7.967252292788922e-08
273,6.926314394918057e-12,1.8127617573544066e-13,1.6369276417829155e-06,7.804472281400092e-08
274,6.430741918624893e-12,1.6830600456214239e-13,1.587329425045001e-06,7.568000064878465e-08
275,6.387371450947432e-12,1.6717090845299142e-13,1.5637852703852502e-06,7.45574727022782e-08
276,6.25803740977787e-12,1.6378596531601365e-13,1.5141587377553058e-06,7.219140050430036e-08
277,6.039851936860439e-12,1.5807559384334123e-13,1.4531861146200958e-06,6.928437434726935e-08
278,5.918253502352509e-12,1.548931077582182e-13,1.415070996458607e-06,6.746713835222177e-08
279,5.808056209565985e-12,1.5200901346596423e-13,1.3819276837695822e-06,6.588694593202697e-08
280,5.587213273318065e-12,1.4622909060387444e-13,1.3736734054253269e-06,6.549340204592986e-08
281,5.493307542213112e-12,1.4377138065255653e-13,1.323075330615727e-06,6.308100908325974e-08
282,5.360640867039925e-12,1.402992154934675e-13,1.292572169435983e-06,6.16266926562789e-08
283,5.274924895890474e-12,1.3805584873829645e-13,1.2679757473728832e-06,6.04539951630409e-08
284,4.981450995615976e-12,1.3037502120338718e-13,1.2551606647957825e-06,5.984300324009981e-08
285,4.848531796237721e-12,1.2689624695617924e-13,1.231004407499659e-06,5.869129173082e-08
286,4.8145588700854726e-12,1.2600710422018956e-13,1.2159522370843502e-06,5.797364090873946e-08
287,4.674872895460417e-12,1.2235122927138752e-13,1.1860610313839217e-06,5.6548501028441926e-08
288,4.548803817284794e-12,1.1905173706425684e-13,1.1430385028488816e-06,5.449729166000734e-08
289,4.408978444102896e-12,1.153922137628322e-13,1.1154795792944129e-06,5.3183349311573356e-08
290,4.241106317196014e-12,1.1099864808805112e-13,1.0718216538109205e-06,5.1101845764304566e-08
291,4.204232077876492e-12,1.1003357190093769e-13,1.0623659451058721e-06,5.065102060498864e-08
292,4.013212756651916e-12,1.050341955993685e-13,1.023871278392701e-06,4.881568865948215e-08
293,4.001332105750431e-12,1.0472325404548104e-13,9.9802888459938e-07,4.7583586269022625e-08
294,3.7851771895475925e-12,9.906602650114449e-14,9.55927245411346e-07,4.5576282661597227e-08
295,3.663354601281272e-12,9.587767384199941e-14,9.539927520175853e-07,4.5484050728524655e-08
296,3.5919557205121457e-12,9.400901537233562e-14,9.021948984763324e-07,4.301445523829015e-08
297,3.474415702523901e-12,9.093274656010594e-14,8.928769952751829e-07,4.257020030974038e-08
298,3.3126141248347775e-12,8.669805989139717e-14,8.711879486472855e-07,4.1536119395613644e-08
299,3.2191773625522054e-12,8.425262383782824e-14,8.153520589717248e-07,3.887400017814113e-08
300,3.1278381562063804e-12,8.186208522277056e-14,7.816074243172917e-07,3.7265138191305535e-08
301,3.1022688022317062e-12,8.119288159725285e-14,7.74100773961472e-07,3.690723938666231e-08
302,3.0086635449990957e-12,7.874303567742139e-14,7.621314278254225e-07,3.633657011722816e-08
303,2.9308191383103007e-12,7.670568427487853e-14,7.275774732857563e-07,3.4689121729565415e-08
304,2.867011402776111e-12,7.503570199852345e-14,7.130943770685154e-07,3.399860297912637e-08
305,2.7974530006514347e-12,7.321521271540905e-14,7.118290526371687e-07,3.393827539225352e-08
306,2.7427867781312264e-12,7.178448300905369e-14,6.756824988849553e-07,3.2214895753309775e-08
307,2.6270411200026e-12,6.875517635803972e-14,6.678959190080943e-07,3.1843650590941567e-08
308,2.5605880023027858e-12,6.701595888169212e-14,6.622903392977996e-07,3.157639020414449e-08
309,2.5322485343491764e-12,6.62742555630012e-14,6.252235227763407e-07,2.980913467789299e-08
310,2.441229721242928e-12,6.389210231105157e-14,6.210373619160442e-07,2.9609548724514614e-08
311,2.3973320666328482e-12,6.274320861409363e-14,5.965250886185584e-07,2.844086323945576e-08
312,2.347537275013635e-12,6.143997447229708e-14,5.845110064167193e-07,2.786806106337063e-08
313,2.314479849175594e-12,6.057479229980217e-14,5.809549638126342e-07,2.7698517613637985e-08
314,2.280149106487708e-12,5.967628475455074e-14,5.513391969025122e-07,2.6286509983962283e-08
315,2.2299405583736168e-12,5.836222173742444e-14,5.44586669792168e-07,2.5964565938807764e-08
316,2.2183581461590777e-12,5.805908571553326e-14,5.269213494954202e-07,2.5122326495359555e-08
317,2.0947325571503295e-12,5.4823544745145016e-14,5.168323654633532e-07,2.4641308310951642e-08
318,1.9408505216665745e-12,5.079612910727741e-14,5.000314841077146e-07,2.3840283210658525e-08
319,1.8837456435811235e-12,4.930157466967285e-14,4.926715844128043e-07,2.3489381120079555e-08
320,1.8538329305473467e-12,4.8518696227335134e-14,4.717872562693882e-07,2.249366722319999e-08
321,1.8123422882240125e-12,4.7432799090655997e-14,4.657837910146546e-07,2.2207436622793705e-08
322,1.7488223898424006e-12,4.577035011632545e-14,4.564979155397174e-07,2.176470869821821e-08
323,1.7150686299750801e-12,4.488694342171602e-14,4.408361352604848e-07,2.1017993162682896e-08
324,1.6389536102821059e-12,4.289485370426199e-14,4.289367581452193e-07,2.04506598457327e-08
325,1.6010544370957087e-12,4.190295284804241e-14,4.249824962239251e-07,2.0262130268918156e-08
326,1.5830692885875042e-12,4.1432243787536376e-14,4.235386076120291e-07,2.019328917685438e-08
327,1.5231452636995744e-12,3.986390636491959e-14,4.0735595697590653e-07,1.942173981141243e-08
328,1.495484939330392e-12,3.9139977658344255e-14,4.0086627565526766e-07,1.9112327613284472e-08
329,1.4380966274128723e-12,3.7638005162848883e-14,3.856499176325963e-07,1.8386848726004816e-08
330,1.4256142686451874e-12,3.73113156520141e-14,3.735279946718583e-07,1.7808904965208493e-08
331,1.400497259929241e-12,3.665395085071644e-14,3.691826586940265e-07,1.7601729929936797e-08
332,1.374627839662648e-12,3.597689386094686e-14,3.6203919374775377e-07,1.726114692099197e-08
333,1.30797401546024e-12,3.423242347444229e-14,3.533976212642239e-07,1.6849137793685887e-08
334,1.2314706204754983e-12,3.223016916098127e-14,3.4948655293844435e-07,1.6662667582296685e-08
335,1.2234773265871997e-12,3.202096789390286e-14,3.4111165579892596e-07,1.6263372885838648e-08
336,1.1962456446852036e-12,3.130825765977607e-14,3.3044789903367115e-07,1.5754950937514918e-08
337,1.1874696188098813e-12,3.107857065480832e-14,3.227135298483684e-07,1.538619505374803e-08
338,1.1524586902728324e-12,3.016226121918702e-14,3.197106879441702e-07,1.524302686592749e-08
339,1.1361235622567579e-12,2.973473665589612e-14,3.0576492137167643e-07,1.4578126684149402e-08
340,1.0944955464131042e-12,2.864524416604775e-14,2.9746392424011437e-07,1.418235536006879e-08
341,1.0627245349924306e-12,2.7813730157123694e-14,2.9712335432504804e-07,1.4166117816061537e-08
342,1.016480196909284e-12,2.6603418831481247e-14,2.883566548014296e-07,1.3748142936262194e-08
343,9.9343436314342e-13,2.6000261022939416e-14,2.7580542528090594e-07,1.3149730884378668e-08
344,9.781285227210818e-13,2.5599675074918614e-14,2.7329155366441217e-07,1.3029875608866584e-08
345,9.642893916767513e-13,2.5237475987759285e-14,2.7006757301301733e-07,1.2876164064218367e-08
346,9.256652517837719e-13,2.4226601232202824e-14,2.629224217767143e-07,1.2535500657072276e-08
347,9.111389739456047e-13,2.3846418072150848e-14,2.6031157684106336e-07,1.241102192990552e-08
348,8.763035420100878e-13,2.293470175069769e-14,2.5672022412625455e-07,1.2239794980100164e-08
349,8.645460131998264e-13,2.2626982560187475e-14,2.4973883771538854e-07,1.1906939480940765e-08
350,8.526127685105418e-13,2.2314664516557235e-14,2.4474243559937883e-07,1.1668723198034976e-08
351,8.318753473353633e-13,2.177192270743438e-14,2.3940381545391236e-07,1.1414190793042192e-08
352,8.130587425067734e-13,2.127945269103511e-14,2.3298395808236175e-07,1.1108107630733094e-08
353,7.891007318084517e-13,2.0652421298869734e-14,2.222749557773413e-07,1.0597528485280154e-08
354,7.696815256293799e-13,2.0144179941165408e-14,2.1773372803225965e-07,1.0381013807689322e-08
355,7.318902487404174e-13,1.9155102957363357e-14,2.1645217421983346e-07,1.031991244345731e-08
356,7.023737514831374e-13,1.8382594312963505e-14,2.1254397428145683e-07,1.0133578989792808e-08
357,6.892955714119783e-13,1.8040310908875085e-14,2.0889729625040127e-07,9.959714263667434e-09
358,6.781191509307683e-13,1.774780054221724e-14,2.0132215797497065e-07,9.598550121836593e-09
359,6.633157711293776e-13,1.7360365042563295e-14,1.9639294143358653e-07,9.3635370834817e-09
360,6.398496237061154e-13,1.6746206743994845e-14,1.9202336707083713e-07,9.155206421055776e-09
361,6.354616988506795e-13,1.663136554680756e-14,1.8734282115503318e-07,8.932049392429115e-09
362,6.246239307130639e-13,1.6347718422308587e-14,1.8445759557814558e-07,8.794488864610793e-09
363,6.044784314879461e-13,1.5820468452181603e-14,1.7984292601800522e-07,8.57447266016385e-09
364,5.877395273221143e-13,1.5382376220126648e-14,1.7308255876535933e-07,8.25215481612101e-09
365,5.751162710089831e-13,1.5051999124993394e-14,1.6850620006287724e-07,8.03396518005155e-09
366,5.614137743598166e-13,1.469337604654765e-14,1.6266411935220828e-07,7.755429001613892e-09
367,5.55252305676932e-13,1.4532117487368393e-14,1.5944582434805103e-07,7.60198853477715e-09
368,5.432115164652818e-13,1.4216984778012034e-14,1.5254063277541123e-07,7.272765819912814e-09
369,5.337467336997476e-13,1.3969271560552311e-14,1.4763739695541472e-07,7.038991479071145e-09
370,5.23446166831051e-13,1.3699684120046501e-14,1.4119237027886813e-07,6.731708305605969e-09
371,5.097641952271193e-13,1.3341598225086058e-14,1.3598341604112706e-07,6.483358055259821e-09
372,5.073262063413176e-13,1.327779094223619e-14,1.332062886963763e-07,6.350951387849534e-09
373,4.866854927818265e-13,1.273758017426116e-14,1.3189865626690395e-07,6.288606658677747e-09
374,4.660053650795597e-13,1.219633785549809e-14,1.2953171817292515e-07,6.175756815625874e-09
375,4.638279578753328e-13,1.2139350541827973e-14,1.2714610774509297e-07,6.062016721177005e-09
376,4.576697038551441e-13,1.1978176117114262e-14,1.2323319978771235e-07,5.875458800633949e-09
377,4.414990119925864e-13,1.1554955192867528e-14,1.2130786954565904e-07,5.783663744315637e-09
378,4.344595639299084e-13,1.13707180717477e-14,1.2027833610550382e-07,5.734578097574928e-09
379,4.2232822957421676e-13,1.105321560605234e-14,1.1656605235071306e-07,5.557585450340991e-09
380,4.1548228422205314e-13,1.0874042856740733e-14,1.1509692540243898e-07,5.4875410558729825e-09
381,3.972698730087317e-13,1.0397385854555775e-14,1.1430812785496048e-07,5.4499331101226916e-09
382,3.932590625369525e-13,1.0292414531790344e-14,1.1272527816508369e-07,5.3744666923352135e-09
383,3.874185981105793e-13,1.0139557327313944e-14,1.0821420973337845e-07,5.159389937345627e-09
384,3.7958855602444725e-13,9.934628702320685e-15,1.061617280470004e-07,5.06153260987102e-09
385,3.674084789593376e-13,9.615850537681489e-15,1.0168125595092311e-07,4.847914613639155e-09
386,3.6479118358532346e-13,9.547350427937776e-15,9.901077450822804e-08,4.720592563076147e-09
387,3.606853849274572e-13,9.439893065103685e-15,9.837028085131818e-08,4.690055385596994e-09
388,3.5162650721163673e-13,9.202803234185265e-15,9.588820622359109e-08,4.571716113059794e-09
389,3.4558651117868136e-13,9.044723869044876e-15,9.508299632270566e-08,4.533325666275447e-09
390,3.2988928038913557e-13,8.633894414168661e-15,9.23134204324472e-08,4.4012790338218995e-09
391,3.2958828895351424e-13,8.626016836965611e-15,9.200941977801763e-08,4.386785023088237e-09
392,3.2236809678224205e-13,8.437049263411124e-15,8.975803805765103e-08,4.279444626463777e-09
393,3.1582611752172747e-13,8.265831944290182e-15,8.917479231762481e-08,4.251636890220033e-09
394,3.133216341288833e-13,8.200284360718056e-15,8.671354065084069e-08,4.13429040574107e-09
395,2.931638123432631e-13,7.67271188333602e-15,8.507268300765849e-08,4.056058310032851e-09
396,2.9065540358405093e-13,7.607061564692545e-15,8.423419928530589e-08,4.0160814484876554e-09
397,2.8691018787283237e-13,7.509041413898909e-15,8.245113925203206e-08,3.931069489189314e-09
398,2.8530506986319376e-13,7.467032108834032e-15,7.996070106519808e-08,3.812331462525435e-09
399,2.7648236377963447e-13,7.236123384904476e-15,7.707746641653836e-08,3.6748658573156148e-09
400,2.754221075461206e-13,7.208374255374335e-15,7.622625899482694e-08,3.6342823607767385e-09
401,2.691085447238379e-13,7.043135073547909e-15,7.174584837264576e-08,3.420667295470505e-09
402,2.637208805057519e-13,6.90212860027579e-15,7.147935892178857e-08,3.4079617275552664e-09
403,2.5697354792876544e-13,6.725536754131947e-15,7.034814676419255e-08,3.354028287230897e-09
404,2.5236562497408327e-13,6.604937745238961e-15,6.729009165960805e-08,3.208227668501478e-09
405,2.4778631997137114e-13,6.4850877281755e-15,6.510971084614045e-08,3.1042724221775163e-09
406,2.320259305587319e-13,6.072605279657024e-15,6.485036810278913e-08,3.0919075918685656e-09
407,2.2774985499431684e-13,5.96069141302087e-15,6.39353094921407e-08,3.048279826166695e-09
408,2.2529998478434757e-13,5.89657317099633e-15,6.259034631962412e-08,2.984155258094909e-09
409,2.200478107020603e-13,5.759112758770111e-15,6.032754763031995e-08,2.876270528200386e-09
410,2.1608415928487266e-13,5.655375687379976e-15,5.9560055350189175e-08,2.839678365702934e-09
411,2.1426601043150253e-13,5.6077909183001114e-15,5.948927896852617e-08,2.8363039202188008e-09
412,2.130909910081297e-13,5.577038195374313e-15,5.7726841476177455e-08,2.752275193440418e-09
413,2.0845722395378179e-13,5.455762792184792e-15,5.747079126721457e-08,2.740067343151318e-09
414,2.0291037889281865e-13,5.310590222371015e-15,5.544818957908149e-08,2.6436346212128302e-09
415,2.0238718196628305e-13,5.296897061392284e-15,5.4413299724665636e-08,2.594293593687059e-09
416,1.9976480002403857e-13,5.228263825488851e-15,5.1966090966702363e-08,2.477616640895661e-09
417,1.933967039466974e-13,5.0615973939934424e-15,5.068285935693502e-08,2.4164352833731164e-09
418,1.8851749864626807e-13,4.933898357094558e-15,4.861462116749485e-08,2.3178267242114064e-09
419,1.8677331460716e-13,4.888249402345941e-15,4.685669977602039e-08,2.2340133141226168e-09
420,1.819765762767028e-13,4.762708699026601e-15,4.498980762278073e-08,2.1450044435383754e-09
421,1.7989956716849999e-13,4.708349014115541e-15,4.458194664041696e-08,2.125558625346585e-09
422,1.7629656627844494e-13,4.614050923488904e-15,4.074907538531256e-08,1.9428166598186764e-09
423,1.7377496016108872e-13,4.548055202301194e-15,4.018729726425109e-08,1.9160324473574226e-09
424,1.7008751269070306e-13,4.4515469675396754e-15,4.0000842799717413e-08,1.9071427526448853e-09
425,1.6613591603477109e-13,4.3481253945365954e-15,3.946808495190255e-08,1.8817421561259044e-09
426,1.6430241823512275e-13,4.300138911338048e-15,3.823729537771298e-08,1.8230611071240292e-09
427,1.6077307294542176e-13,4.207768542266105e-15,3.7660431455257514e-08,1.7955576403975477e-09
428,1.5876989726958379e-13,4.155341233146468e-15,3.582837950297415e-08,1.7082098657328896e-09
429,1.5414597393348222e-13,4.034323460710761e-15,3.5232549447009734e-08,1.6798021399574576e-09
430,1.5006814636003021e-13,3.927598159825447e-15,3.436364288193008e-08,1.638374791373469e-09
431,1.4763825880571583e-13,3.864002905813235e-15,3.246884665898316e-08,1.5480355227129184e-09
432,1.450311158184773e-13,3.795768505326183e-15,3.1977270491469416e-08,1.5245983684024246e-09
433,1.4331953010997333e-13,3.750972717264832e-15,3.144741559163088e-08,1.4993361773721002e-09
434,1.3852686589115336e-13,3.625538641992532e-15,3.1089975203560524e-08,1.4822942903042663e-09
435,1.3601897158031133e-13,3.559901787541964e-15,2.986358274296765e-08,1.423822884968413e-09
436,1.3343712933195061e-13,3.492329560459921e-15,2.9576576797537988e-08,1.4101391405650065e-09
437,1.313857214146399e-13,3.4386399124132863e-15,2.8276844743766723e-08,1.3481710820633083e-09
438,1.29634862805113e-13,3.3928162701568244e-15,2.783616270006459e-08,1.3271604356107992e-09
439,1.268904886201621e-13,3.3209902413816965e-15,2.6979379032233254e-08,1.2863110772392656e-09
440,1.2515148109880427e-13,3.2754767669604064e-15,2.6706970650491686e-08,1.2733233091164943e-09
441,1.2295337005094661e-13,3.2179475902759323e-15,2.6058165883400456e-08,1.2423898781476791e-09
442,1.2064534304285512e-13,3.1575416823622062e-15,2.5419676541873206e-08,1.2119482615439583e-09
443,1.1782967913516563e-13,3.0838498520120338e-15,2.4606810934631353e-08,1.1731928093279233e-09
444,1.147315913777157e-13,3.0027663971265074e-15,2.3703983516787837e-08,1.1301481971068646e-09
445,1.1271418753581726e-13,2.949966707057333e-15,2.3522400398733225e-08,1.1214907563290679e-09
446,1.10733141162824e-13,2.898118568209597e-15,2.3381613165514492e-08,1.1147783639716766e-09
447,1.1057617376773551e-13,2.894010402239298e-15,2.3072676094262316e-08,1.1000489969077884e-09
448,1.0789078420563139e-13,2.823728124764964e-15,2.2524874483992844e-08,1.0739311504378134e-09
449,1.0605074016942651e-13,2.7755703128249285e-15,2.1532702931138408e-08,1.0266268274793951e-09
450,1.0418566654474226e-13,2.7267574240545512e-15,2.1213248417411354e-08,1.0113960143761633e-09
451,1.0091386494483344e-13,2.641127513545185e-15,2.070579471213165e-08,9.872018577386982e-10
452,9.889852141971338e-14,2.588381746287638e-15,2.0171777663828815e-08,9.617412256075482e-10
453,9.849759330902118e-14,2.577888616679712e-15,1.974546512146798e-08,9.414156819784818e-10
454,9.760648272686216e-14,2.554566383630388e-15,1.937852079982782e-08,9.239206705072445e-10
455,9.670045867487047e-14,2.5308538337943758e-15,1.8740806092059984e-08,8.935159865543585e-10
456,9.33969372742614e-14,2.4443937495680545e-15,1.848994155082948e-08,8.815553762717491e-10
457,9.221452041738721e-14,2.4134474202913266e-15,1.798755176577368e-08,8.57602655016117e-10
458,8.943553536306205e-14,2.340715552467996e-15,1.754747127140695e-08,8.366206889706963e-10
459,8.839162659782514e-14,2.313394270471658e-15,1.7365263151066326e-08,8.279334496062515e-10
460,8.689042551418031e-14,2.2741046893269292e-15,1.6944501479188866e-08,8.078725579613007e-10
461,8.472032166368764e-14,2.2173085197429008e-15,1.646884100360595e-08,7.85194225075425e-10
462,8.393725960743379e-14,2.196814143249483e-15,1.600537756774707e-08,7.630974173346539e-10
463,8.371634447609577e-14,2.191032330890455e-15,1.5681336522940888e-08,7.476479296012117e-10
464,8.13023551853186e-14,2.1278531677817944e-15,1.5552816153086635e-08,7.415203914100285e-10
465,8.050556711226524e-14,2.1069995526382627e-15,1.5168971769538825e-08,7.23219626151357e-10
466,7.977594522489242e-14,2.0879038174558025e-15,1.4947375483593187e-08,7.126544549905826e-10
467,7.858655138370765e-14,2.056774885865366e-15,1.44410091611579e-08,6.885121421185467e-10
468,7.776671181169734e-14,2.035317964643359e-15,1.422281965156926e-08,6.781093977564191e-10
469,7.562209325776823e-14,1.9791887987260874e-15,1.4053501915815587e-08,6.700367405313282e-10
470,7.397511619265319e-14,1.936083954379563e-15,1.3934642989318123e-08,6.643698364265379e-10
471,7.217170534230843e-14,1.888884909751996e-15,1.316866725184408e-08,6.278499789890401e-10
472,7.172110970473926e-14,1.8770918767875174e-15,1.289635922596417e-08,6.14866995589311e-10
473,7.093193211549065e-14,1.8564374439682294e-15,1.2273962159525481e-08,5.851926194650567e-10
474,6.880838385291441e-14,1.8008597317708297e-15,1.2082841102744733e-08,5.760804330008302e-10
475,6.761986781921021e-14,1.7697537742433707e-15,1.1550540332954758e-08,5.507016288487483e-10
476,6.697912230818621e-14,1.7529841202491331e-15,1.129794571676799e-08,5.386585328062541e-10
477,6.601067146928886e-14,1.7276377304589295e-15,1.1109615777235415e-08,5.296794200139572e-10
478,6.541769104299401e-14,1.7121181889198434e-15,1.0809977302766436e-08,5.153933873956364e-10
479,6.483251734548374e-14,1.6968029658477487e-15,1.0571924280760619e-08,5.040435991440045e-10
480,6.307837120419402e-14,1.6508932819894201e-15,1.034204732733092e-08,4.930836259272244e-10
481,6.19697185801244e-14,1.6218775174064755e-15,1.0157577774197944e-08,4.842885669555249e-10
482,6.074694992693007e-14,1.5898750969817144e-15,9.82355586117386e-09,4.683632157363511e-10
483,5.991378300745937e-14,1.5680693711224114e-15,9.60329147319091e-09,4.578615462262673e-10
484,5.933988898263216e-14,1.55304936074367e-15,9.437335650800351e-09,4.4994917684154995e-10
485,5.867729046425726e-14,1.5357077677101366e-15,9.330934782876354e-09,4.4487624262482867e-10
486,5.797071049190316e-14,1.5172150877743857e-15,8.952466607359553e-09,4.2683180186997786e-10
487,5.685046573399056e-14,1.4878959327341425e-15,8.510203047773844e-09,4.057457525923169e-10
488,5.5802516661592354e-14,1.4604689074248046e-15,8.411440356205015e-09,4.0103698801952326e-10
489,5.412784676931023e-14,1.4166392837053089e-15,8.317459093906303e-09,3.965561903479634e-10
490,5.381180546615045e-14,1.4083678199015165e-15,8.098321966911453e-09,3.861082658960665e-10
491,5.2637601268937134e-14,1.3776364331542577e-15,7.924380225775448e-09,3.7781514735726646e-10
492,5.164801862919508e-14,1.351736979811764e-15,7.809106453868938e-09,3.723191746908332e-10
493,5.115800869151065e-14,1.3389123919413422e-15,7.454194439542859e-09,3.553978343246407e-10
494,5.039374836468563e-14,1.3189100961439108e-15,7.1291405594893405e-09,3.3990005707361867e-10
495,4.994321139345395e-14,1.3071185986005376e-15,7.061775391253422e-09,3.3668824993682647e-10
496,4.848530690247854e-14,1.2689621801010458e-15,6.9653117458463175e-09,3.3208909828512267e-10
497,4.763951606397073e-14,1.2468260598017331e-15,6.70584238417814e-09,3.197182311232349e-10
498,4.738630740257131e-14,1.240199058024965e-15,6.586143161352124e-09,3.1401126373625087e-10
499,4.656437941050065e-14,1.2186874784694946e-15,6.476152863302981e-09,3.087671942341164e-10
500,4.5507175616620665e-14,1.1910182376870988e-15,6.276241605521699e-09,2.99235912396915e-10
501,4.4739121840406775e-14,1.170916659362359e-15,6.1881718418293505e-09,2.9503696057997484e-10
502,4.4365150091166314e-14,1.161129034274889e-15,6.149118930801104e-09,2.9317501290526905e-10
503,4.4028343051314624e-14,1.152314087585509e-15,5.890902437055089e-09,2.8086387943423717e-10
504,4.3377213792719657e-14,1.1352726691373148e-15,5.823516895731319e-09,2.7765110095823994e-10
505,4.1598710415992103e-14,1.0887255053380094e-15,5.681220066905521e-09,2.7086673475930104e-10
506,4.091026411266598e-14,1.0707074215562903e-15,5.365615525837094e-09,2.5581947897486246e-10
507,4.0339799733636874e-14,1.0557771722018047e-15,5.202918256888366e-09,2.480624694812307e-10
508,4.002310961087252e-14,1.0474887274280545e-15,5.061258291021564e-09,2.413084673569379e-10
509,3.8795240165559274e-14,1.0153528085745738e-15,4.9512544771588856e-09,2.360637534537352e-10
510,3.766600067814975e-14,9.857982425968523e-16,4.759480704683149e-09,2.269204470950238e-10
511,3.732468271500276e-14,9.768652355831231e-16,4.6245321210544935e-09,2.2048642732859775e-10
512,3.6349775756704884e-14,9.513498756064266e-16,4.518119682956181e-09,2.1541294147414716e-10
513,3.6026427289315335e-14,9.428871679878842e-16,4.380636341477997e-09,2.0885807062749156e-10
514,3.5048247817197344e-14,9.172861594603815e-16,4.241510344316906e-09,2.0222488195897328e-10
515,3.4460700972488475e-14,9.019088261483974e-16,4.133078972933792e-09,1.9705513828311966e-10
516,3.385466468254501e-14,8.860475852728096e-16,4.025500097401025e-09,1.9192603953294407e-10
517,3.304864086725156e-14,8.649522513827842e-16,3.900004125815361e-09,1.8594269728452977e-10
518,3.2888352931517513e-14,8.607571798989204e-16,3.825812701954228e-09,1.8240543090657825e-10
519,3.2579354050166853e-14,8.526700310454298e-16,3.6691085526217948e-09,1.7493415875851133e-10
520,3.238912303424292e-14,8.476912863470574e-16,3.582362080677197e-09,1.707982982688963e-10
521,3.2188819450633174e-14,8.424489214250262e-16,3.5157437524363245e-09,1.676220986439525e-10
522,3.1345433688091386e-14,8.203757470084175e-16,3.4777492334344642e-09,1.6581061252308662e-10
523,3.047663618590759e-14,7.976374940639748e-16,3.412794528484707e-09,1.627137304044931e-10
524,3.0148260544109414e-14,7.89043214746605e-16,3.2326251052072127e-09,1.5412369115026242e-10
525,2.9920173979231085e-14,7.830737109296669e-16,3.161884368234094e-09,1.5075094511812146e-10
526,2.9359892806652433e-14,7.68409977447377e-16,3.0446180194159076e-09,1.4515997123795834e-10
527,2.8939298682691336e-14,7.574021470225255e-16,2.9731297512912115e-09,1.4175158474130904e-10
528,2.7500349447477174e-14,7.197418273251627e-16,2.9237475545297593e-09,1.3939716188239984e-10
529,2.7185056017112355e-14,7.114899369210859e-16,2.8387306411533476e-09,1.3534376253254398e-10
530,2.6925971529329616e-14,7.04709152443256e-16,2.770282489865556e-09,1.3208032140171424e-10
531,2.6218254370307717e-14,6.861867099471471e-16,2.6624762726048602e-09,1.2694038355169852e-10
532,2.561359501120818e-14,6.703615062398725e-16,2.5695580032320322e-09,1.2251026679365998e-10
533,2.4721521584786036e-14,6.470140735366058e-16,2.522598703678772e-09,1.2027136177206595e-10
534,2.417855133674546e-14,6.328034032593315e-16,2.481348443775489e-09,1.1830464985519053e-10
535,2.3200424965658812e-14,6.072037844971991e-16,2.3756210450404823e-09,1.1326382500899783e-10
536,2.2462647189527322e-14,5.87894592598858e-16,2.357162437212489e-09,1.123837635483098e-10
537,2.1731252393206975e-14,5.687524566705448e-16,2.2812464881307555e-09,1.0876427600835205e-10
538,2.119311614144097e-14,5.546683022151362e-16,2.2373534270306765e-09,1.0667156176761595e-10
539,2.052810882377756e-14,5.372636658517399e-16,2.1435579730671194e-09,1.0219962298489363e-10
540,2.000788750352223e-14,5.236483827307311e-16,2.1012740844528515e-09,1.0018363016873942e-10
541,1.9334550468321535e-14,5.060257401877101e-16,2.0462011461326343e-09,9.755788661353104e-11
542,1.90062815661904e-14,4.974342544713145e-16,1.9282128575216803e-09,9.193249240251348e-11
543,1.8576352603680218e-14,4.861821117417072e-16,1.918509413788025e-09,9.146985584045413e-11
544,1.8228282889264816e-14,4.770723972354114e-16,1.8211740681143028e-09,8.682914364328173e-11
545,1.812198376039104e-14,4.742903260691955e-16,1.7658464368122104e-09,8.419125694706594e-11
546,1.7451576544987713e-14,4.567443630556008e-16,1.7414171399833882e-09,8.302652757792305e-11
547,1.6718505916805193e-14,4.375583670923788e-16,1.6810032748445483e-09,8.014614164116428e-11
548,1.661143007318488e-14,4.347559676720784e-16,1.606601868053333e-09,7.659886378857233e-11
549,1.5995531550879684e-14,4.186366114894436e-16,1.5434987567632447e-09,7.359026114565287e-11
550,1.5828336144565466e-14,4.142607570120014e-16,1.4919014375014474e-09,7.113022664141147e-11
551,1.5788659591903097e-14,4.132223384068227e-16,1.3912876622928365e-09,6.633320690944973e-11
552,1.5666549098442666e-14,4.1002645066486344e-16,1.3566644432913387e-09,6.468245616095777e-11
553,1.5341607933604987e-14,4.0152205881340306e-16,1.3389295830831625e-09,6.383690122391448e-11
554,1.508731394528866e-14,3.9486665175473427e-16,1.2842233587665817e-09,6.122864169917593e-11
555,1.4914562276610112e-14,3.9034537823689634e-16,1.2212387561385144e-09,5.822568926060417e-11
556,1.4756582598101062e-14,3.8621071868620555e-16,1.1643057148088927e-09,5.551126052465297e-11
557,1.470887597826828e-14,3.8496213638002317e-16,1.1094006879249476e-09,5.289352257773581e-11
558,1.464465966606815e-14,3.8328146079532633e-16,1.095355681663871e-09,5.222389088932914e-11
559,1.4375913955439846e-14,3.7624782185110703e-16,1.0150838619613052e-09,4.8396726047981186e-11
560,1.4139317296995311e-14,3.7005559103552666e-16,9.661554595959797e-10,4.6063939000549706e-11
561,1.4116391796745501e-14,3.6945558260750084e-16,9.113117024169809e-10,4.344912224392671e-11
562,1.3587593867006437e-14,3.556158316267702e-16,8.582348800192191e-10,4.0918548633862016e-11
563,1.3574041821304308e-14,3.5526114616518095e-16,8.227817564613902e-10,3.922823005756406e-11
564,1.3565449807043986e-14,3.550362751301442e-16,8.163792888532417e-10,3.892297599681686e-11
565,1.333608146418801e-14,3.4903322449498765e-16,7.766999539520388e-10,3.703116195766034e-11
566,1.3275516841748591e-14,3.4744812129078795e-16,7.558307802724575e-10,3.603617058870393e-11
567,1.2968210344251448e-14,3.3940526567253764e-16,7.256701804801273e-10,3.459818665428113e-11
568,1.2904075640353691e-14,3.377267259482883e-16,7.151285109629135e-10,3.409558552857001e-11
569,1.249733934455784e-14,3.270815839534679e-16,6.605678686623486e-10,3.1494266999753727e-11
570,1.2455160971416442e-14,3.259776874587571e-16,6.520478641393413e-10,3.108805393669622e-11
571,1.2434867327563619e-14,3.2544656023298807e-16,6.322847643531509e-10,3.01457974768574e-11
572,1.2331717410974248e-14,3.227469105577625e-16,6.020777440423718e-10,2.8705600325183734e-11
573,1.2021221577788171e-14,3.1462058333486616e-16,5.317181759624805e-10,2.535102749743979e-11
574,1.1831109784667391e-14,3.096449589473235e-16,5.249637516548785e-10,2.5028992998541115e-11
575,1.1551531282871787e-14,3.0232780313635765e-16,5.014671293622376e-10,2.390873127952151e-11
576,1.1394758371008968e-14,2.98224727200005e-16,4.872157502415107e-10,2.3229260235839377e-11
577,1.1161214680951447e-14,2.921123989707475e-16,4.65688643563624e-10,2.220290022408395e-11
578,1.1098705402517857e-14,2.904764000402431e-16,4.54518878214443e-10,2.1670353018988937e-11
579,1.1068970997422873e-14,2.8969818829066644e-16,4.2474123592474547e-10,2.0250627565503003e-11
580,1.1026325710524743e-14,2.885820716835852e-16,3.729077054313113e-10,1.7779331085088616e-11
581,1.0987538571035265e-14,2.8756693088669496e-16,3.678461641720548e-10,1.753800912649548e-11
582,1.0769025164800436e-14,2.818479767112625e-16,3.378126104245321e-10,1.6106082438036724e-11
583,1.0690533398721772e-14,2.797936825556433e-16,3.2788979705975087e-10,1.563298686629482e-11
584,1.0582448318245395e-14,2.769648692899344e-16,3.1618997833858063e-10,1.5075168007500764e-11
585,1.0473931206795493e-14,2.741247488674586e-16,3.0062216025158905e-10,1.4332932360423108e-11
586,1.0304979552573153e-14,2.697029296985116e-16,2.959737842114209e-10,1.411130911310899e-11
587,1.0294795111863276e-14,2.69436381523158e-16,2.64952360787881e-10,1.2632283204701123e-11
588,1.0093864747960961e-14,2.641776124461916e-16,2.5627754097316095e-10,1.2218688925626072e-11
589,9.814666460977563e-15,2.5687040765436593e-16,2.359942053801394e-10,1.1251628889681818e-11
590,9.571335656411052e-15,2.5050193010982805e-16,2.2553270936154335e-10,1.0752850241102201e-11
591,9.559275048083584e-15,2.5018627869263996e-16,2.1376089555018132e-10,1.019159883176983e-11
592,9.549275855998679e-15,2.4992457886236287e-16,2.0419966781246204e-10,9.735742781994113e-12
593,9.2847705007049e-15,2.4300191891143994e-16,1.9268227276236806e-10,9.18662143949855e-12
594,9.236612834598386e-15,2.4174153177819945e-16,1.8374544580017874e-10,8.760535297816026e-12
595,9.202612186044832e-15,2.4085166348881955e-16,1.684404449967404e-10,8.030830138661035e-12
596,9.136529522994874e-15,2.3912214158769137e-16,1.5345684797733292e-10,7.316448729069426e-12
597,9.10311926456571e-15,2.3824772504621654e-16,1.426607268804735e-10,6.801715971821186e-12
598,8.692458802318324e-15,2.2749987938437736e-16,1.39278488170129e-10,6.6404590683992886e-12
599,8.389112298780314e-15,2.195606651141683e-16,1.2995698448936313e-10,6.196032477751283e-12
600,8.374530298456172e-15,2.1917902357977984e-16,1.260787150466234e-10,6.011126037215549e-12
601,8.355439743410737e-15,2.1867938371159216e-16,1.197180032560478e-10,5.707862792143503e-12
602,8.323639484224177e-15,2.1784710422728733e-16,1.1541672350867725e-10,5.502788250630244e-12
603,8.243550025205407e-15,2.1575099509624714e-16,1.1068905414865255e-10,5.277384490964058e-12
604,7.907658691680274e-15,2.069600143621371e-16,1.0555454459170194e-10,5.032583581669381e-12
605,7.33012423724178e-15,1.9184472630462713e-16,9.57018163142525e-11,4.562829496181717e-12
606,7.24148918626257e-15,1.8952496110750935e-16,9.077341494474519e-11,4.327855323236357e-12
607,7.023035499926919e-15,1.838075699271015e-16,8.826072428339663e-11,4.2080563527890834e-12
608,6.942635101817102e-15,1.8170332286785044e-16,8.338721826112379e-11,3.975699456288529e-12
609,6.673363924083526e-15,1.7465593134731317e-16,7.724292212512443e-11,3.682754382492286e-12
610,6.62493258445943e-15,1.7338838160408437e-16,7.122656414057595e-11,3.3959090881318914e-12
611,6.620107642436533e-15,1.7326210275097631e-16,6.930058307604118e-11,3.304083002182904e-12
612,6.5947076006201976e-15,1.7259733037977642e-16,6.139357288896148e-11,2.9270960159615825e-12
613,6.5603373785374536e-15,1.716977895759531e-16,5.6047708111428516e-11,2.6722182045579795e-12
614,6.508366669013604e-15,1.7033760709858055e-16,5.088994069885575e-11,2.4263084173575554e-12
615,6.37164126027166e-15,1.6675921636875896e-16,4.800266270264476e-11,2.2886500351850744e-12
616,6.314505593439746e-15,1.6526385612507973e-16,4.3224174834416723e-11,2.0608233728289256e-12
617,6.288626639834379e-15,1.6458654962783816e-16,4.258843068188965e-11,2.03051264015014e-12
618,6.13409484186175e-15,1.6054212834275275e-16,4.1007658872635914e-11,1.9551452906495713e-12
619,6.061928745265499e-15,1.586533902256495e-16,3.869783485573061e-11,1.845018507676959e-12
620,6.0443295688647994e-15,1.581927828647776e-16,3.5329488948814547e-11,1.684423979283137e-12
621,5.886908378043496e-15,1.540727401083092e-16,3.316043697905484e-11,1.5810088646329388e-12
622,5.718318466300428e-15,1.4966038849880357e-16,3.2151561988002195e-11,1.5329081624266262e-12
623,5.674452016982119e-15,1.485123115097847e-16,2.814489964627625e-11,1.3418802612002102e-12
624,5.593420911324055e-15,1.4639155751108e-16,2.765821289864717e-11,1.3186762225204133e-12
625,5.3932364787823055e-15,1.4115231102241884e-16,2.46423407404854e-11,1.1748867839293259e-12
626,5.332182096946839e-15,1.3955438978754893e-16,2.4046150878966372e-11,1.1464619035014465e-12
627,5.297806481164327e-15,1.3865470781928934e-16,2.2868675597167002e-11,1.090322750100458e-12
628,4.975884133833774e-15,1.3022932475399328e-16,2.1434743464689468e-11,1.0219563587238623e-12
629,4.924738501557099e-15,1.2889073627878788e-16,1.9647252214652078e-11,9.367331298035699e-13
630,4.655956584165498e-15,1.21856149727629e-16,1.8109121966228264e-11,8.633988260591978e-13
631,4.6479429202912836e-15,1.2164641533529292e-16,1.54592250198421e-11,7.370581941415151e-13
632,4.49409994455337e-15,1.1762002197290222e-16,1.4174762311714914e-11,6.758181408478207e-13
633,4.4885434176433005e-15,1.1747459600878956e-16,1.3745078611191272e-11,6.553318686088496e-13
634,4.4652703811356394e-15,1.1686549182793465e-16,1.2528324693694126e-11,5.973200055307209e-13
635,4.392191572132236e-15,1.149528661127119e-16,1.1336530928082068e-11,5.404981816977879e-13
636,4.312286186512443e-15,1.1286157456861892e-16,1.0708619791776207e-11,5.105609081531615e-13
637,4.029330334635603e-15,1.0545602642199827e-16,9.816579477437899e-12,4.680305987525458e-13
638,4.000640885002951e-15,1.047051633486764e-16,9.118107080217308e-12,4.3472913615708375e-13
639,3.9736408026493525e-15,1.0399851456051374e-16,8.222154005245507e-12,3.9201227585996917e-13
640,3.836503980793464e-15,1.0040935628655671e-16,7.178235521215228e-12,3.4224078526566487e-13
641,3.5706094298570694e-15,9.345033817181342e-17,6.653574123006946e-12,3.1722620774300005e-13
642,3.566888022228852e-15,9.335294112848964e-17,5.9104346916191944e-12,2.817951297561682e-13
643,3.5045157888963343e-15,9.172052895573393e-17,4.948705475520677e-12,2.3594222326435563e-13
644,3.3256798850756558e-15,8.704001824247642e-17,4.39317367773235e-12,2.094558202822846e-13
645,3.302174458015202e-15,8.642483191341319e-17,4.300504971800328e-12,2.0503760210122955e-13
646,3.2968004651150504e-15,8.628418324720716e-17,3.991387244598566e-12,1.9029962180169787e-13
647,3.290963373713949e-15,8.613141432187708e-17,3.4489180668950092e-12,1.644360127279941e-13
648,3.2736988937980025e-15,8.567956667004072e-17,3.215044057167826e-12,1.5328546960277907e-13
649,3.1273343492657128e-15,8.184889953839271e-17,2.700582818994299e-12,1.2875721086553347e-13
650,2.984975220905908e-15,7.812306254938299e-17,2.649850492444653e-12,1.263384171069016e-13
651,2.87234196246211e-15,7.517521392641346e-17,2.1725697166233735e-12,1.0358283225230669e-13
652,2.6718848207118037e-15,6.992883006575382e-17,2.1371671779775556e-12,1.0189492544140122e-13
653,2.61799511901919e-15,6.851842353821757e-17,1.8825316993162878e-12,8.975452604715323e-14
654,2.551640918847994e-15,6.678179494107451e-17,1.6709201576476422e-12,7.96654031731667e-14
655,2.483585727200061e-15,6.500064782913696e-17,1.5040708072360725e-12,7.171043254881826e-14
656,2.45551315072375e-15,6.426592962021474e-17,1.3733674302668467e-12,6.547881389565247e-14
657,2.44231519423568e-15,6.392051141606341e-17,1.2952243142865282e-12,6.175314046279155e-14
658,2.3971575317538154e-15,6.273864067022051e-17,1.2364763862135362e-12,5.89521823475265e-14
659,2.230492309430727e-15,5.83766622198929e-17,1.1121045902747213e-12,5.302243805574336e-14
660,2.2298379817802093e-15,5.835953709281943e-17,9.547098375975683e-13,4.551823962233717e-14
661,2.171317136006299e-15,5.682792381080013e-17,8.589796648270058e-13,4.095405815938783e-14
662,2.160893238041696e-15,5.655510853682612e-17,7.79106812647355e-13,3.714591511774738e-14
663,2.0957453258046036e-15,5.485005102512073e-17,6.904633769361542e-13,3.2919612016269884e-14
664,2.0167162640129363e-15,5.278169471370863e-17,6.247358220321003e-13,2.978588229432461e-14
665,1.9756117828784614e-15,5.170590422531926e-17,5.910095946624626e-13,2.817789792199252e-14
666,1.96182303436118e-15,5.134502375457071e-17,5.150414195309218e-13,2.455592037118954e-14
667,1.9479885737627795e-15,5.098294690277768e-17,4.625599502417028e-13,2.2053731747208944e-14
668,1.7416188930093413e-15,4.558181949479065e-17,4.2351347077134574e-13,2.0192090713517655e-14
669,1.7330528082231913e-15,4.535762708848028e-17,3.811812135366008e-13,1.8173791799352943e-14
670,1.7003708431576241e-15,4.4502271511934096e-17,3.1416222219062056e-13,1.49784895334727e-14
671,1.6059503896787675e-15,4.2031090196455316e-17,2.719498610445117e-13,1.2965906972777285e-14
672,1.5567898683954483e-15,4.074445623973809e-17,2.521760643950167e-13,1.202314051255099e-14
673,1.5359007045483786e-15,4.019774300660993e-17,2.3704902306115193e-13,1.130192002744052e-14
674,1.4091883136293254e-15,3.688141395562813e-17,1.9736618817574031e-13,9.409939117562015e-15
675,1.3906294277577788e-15,3.639568898490303e-17,1.8808285628408134e-13,8.967332464841698e-15
676,1.271078914207646e-15,3.3266801286782235e-17,1.684986477287485e-13,8.033605103155888e-15
677,1.253752507550349e-15,3.281333288223271e-17,1.3839984573974624e-13,6.59856753747178e-15
678,1.2413014404814026e-15,3.2487462340788604e-17,1.3353195497060169e-13,6.366478362563032e-15
679,1.1892478388601987e-15,3.112511040336119e-17,1.1341541932250116e-13,5.4073709417096785e-15
680,1.1761934159568706e-15,3.078344877418583e-17,1.0173390318741698e-13,4.850424705639686e-15
681,1.1003932243243958e-15,2.8799598767430374e-17,8.919476934222249e-14,4.2525893460938164e-15
682,1.0800435768484368e-15,2.826700580937568e-17,8.626073644889939e-14,4.112701804310262e-15
683,1.075091778089623e-15,2.81374068494053e-17,7.52791799564015e-14,3.589127939072211e-15
684,1.0553256118049127e-15,2.7620084817983787e-17,7.039267829388652e-14,3.35615144209904e-15
685,1.0078981981880303e-15,2.6378809924109564e-17,6.099596671993747e-14,2.9081391222916722e-15
686,9.469879599756151e-16,2.4784661230197734e-17,5.4335598733011045e-14,2.5905889996651443e-15
687,9.08515689933387e-16,2.3777761227184116e-17,5.3259839825667157e-14,2.5392994352425524e-15
688,8.953142138169465e-16,2.3432250906975872e-17,4.2537502250462785e-14,2.0280844965886246e-15
689,8.837741590354113e-16,2.313022346795158e-17,3.9338685307472746e-14,1.875572696264652e-15
690,8.796014691299772e-16,2.3021015420863513e-17,3.7681451162684084e-14,1.796559808848898e-15
691,8.721648787466764e-16,2.282638425220261e-17,3.3277042037585045e-14,1.5865683098029086e-15
692,7.536117804327782e-16,1.9723601002903483e-17,2.894087407112859e-14,1.3798303829826079e-15
693,7.196268223970571e-16,1.883414336728632e-17,2.357416340207562e-14,1.1239586902467072e-15
694,6.13002849567786e-16,1.604357035339146e-17,2.1989982898181284e-14,1.0484288224884021e-15
695,5.753314760310576e-16,1.505763149181598e-17,1.6264049192164016e-14,7.754302503274913e-16
696,5.674778073072544e-16,1.485208450815773e-17,1.4243931657747638e-14,6.791159667874388e-16
697,5.425918593551091e-16,1.4200767051701227e-17,1.2266043139052397e-14,5.848150598576527e-16
698,5.298389005490684e-16,1.3866995370276128e-17,1.0517791073030662e-14,5.014626596543912e-16
699,4.993284193551702e-16,1.3068472081362762e-17,1.0104856308463489e-14,4.817749358856067e-16
700,4.944725607973697e-16,1.2941384077688522e-17,8.29062830233975e-15,3.9527696355916586e-16
701,4.644741702258835e-16,1.2156263274479379e-17,6.96598506759682e-15,3.321212006261433e-16
702,4.55514636067143e-16,1.1921773472823941e-17,6.87351473767851e-15,3.277124405302277e-16
703,3.9975212204801046e-16,1.0462351518458293e-17,6.7431868149786136e-15,3.2149872262211087e-16
704,3.777235357755559e-16,9.885817210506765e-18,6.2159176081734406e-15,2.9635981113751566e-16
705,3.125585002452721e-16,8.180311546302258e-18,6.049312350612487e-15,2.884164782657355e-16
706,2.9377531471281447e-16,7.688716182980108e-18,5.953816334396426e-15,2.83863460816958e-16
707,2.504361790638495e-16,6.554440098734177e-18,5.4547874213309244e-15,2.6007097775157995e-16
708,2.415957734747396e-16,6.323068141619457e-18,4.486663725450821e-15,2.139131980391344e-16
709,2.38690765117446e-16,6.247037979622181e-18,4.320511778368562e-15,2.0599147790682743e-16
710,2.250060923195183e-16,5.888881388749078e-18,4.141041802688582e-15,1.9743478661036693e-16
711,2.1504836671199482e-16,5.628266823161477e-18,3.7624842379073465e-15,1.7938608399311782e-16
712,1.9575181438979333e-16,5.123235574159257e-18,2.7199015985293242e-15,1.296782832180497e-16
713,1.9127360400657382e-16,5.006031415334991e-18,2.5695067673215277e-15,1.2250782399024497e-16
714,1.8306324143846638e-16,4.791149005602053e-18,2.5530328593750225e-15,1.2172238818567393e-16
715,1.737787464357208e-16,4.5481542970500685e-18,2.484922948315878e-15,1.184750735250775e-16
716,1.0809109596296075e-16,2.828970703610382e-18,1.584289784187291e-15,7.55350779764937e-17
717,6.149339656184737e-17,1.6094111710975065e-18,1.258354276132221e-15,5.999526684978297e-17
718,6.6889983916860146e-18,1.7506511815793764e-19,1.008707256439813e-15,4.809270502853219e-17
719,-1.3958166264605335e-17,-3.6531448855160305e-19,9.397776072700235e-16,4.480630725149717e-17
720,-4.6612570358275707e-17,-1.2199487366538095e-18,4.59043311327312e-16,2.1886066969423392e-17


==> Dat009.csv <==
Number,ALE_eig,ALE_eig_norm,Eul_eig,Eul_eig_norm
1,1828.6155934969565,1.0,1979.8444841624882,1.0
2,2.292631741051742,0.0012537527018827523,25.473036066347778,0.012866180283409157
3,0.5742820656851548,0.00031405291944761634,4.629322700480643,0.0023382254199823854
4,0.16826085574718355,9.201543306617527e-05,1.814230746227238,0.0009163501278711252
5,0.05853692264579783,3.201160640539799e-05,1.0484170960552104,0.0005295451761195833
6,0.02892274255615008,1.5816742818450768e-05,0.7957093018617523,0.0004019049517408699
7,0.021643492404958085,1.1835999037702675e-05,0.4819829808394888,0.0002434448688748282
8,0.01562742212791786,8.546040066317452e-06,0.3233492595528118,0.00016332053458713685
9,0.008285304621720682,4.530916531164576e-06,0.2294902019741957,0.00011591324662617348
10,0.004653097531705487,2.5446012536769017e-06,0.17429993807945668,8.80371864930537e-05
11,0.004227185857083678,2.3116864321384303e-06,0.15887550149702936,8.024645509681874e-05
12,0.003111180157846593,1.7013855557782494e-06,0.13175681190314598,6.65490713826857e-05
13,0.001998793949754191,1.0930640408309073e-06,0.10786526179827623,5.448168412273314e-05
14,0.001623757198251947,8.879707709080353e-07,0.08866152346668996,4.478206453886981e-05
15,0.0011550831562239642,6.316708445075866e-07,0.08441616758237173,4.2637776985843095e-05
16,0.0009173133136928455,5.016436023815261e-07,0.0748215669012074,3.779163843409567e-05
17,0.00067577330709502,3.6955460157851094e-07,0.06304805361239972,3.184495252871856e-05
18,0.0005911034856114966,3.2325191128940266e-07,0.05437104959671424,2.7462283038717673e-05
19,0.0004117350083242177,2.251621444050116e-07,0.05108684544210423,2.580346378251771e-05
20,0.0004050841568949008,2.2152504787528216e-07,0.046801537288369506,2.3638996730678797e-05
21,0.0002749831839753407,1.5037779670765908e-07,0.04176098173193068,2.1093061634887128e-05
22,0.00022973341639245714,1.2563242772808581e-07,0.03672186904528665,1.854785531845482e-05
23,0.00017631253016896602,9.641858616757961e-08,0.03277969918496457,1.6556704047808584e-05
24,0.0001381495636981163,7.554871794236738e-08,0.03137754250924212,1.5848488484950584e-05
25,0.00013274153052506897,7.259127123116152e-08,0.029122571280834175,1.4709524669132573e-05
26,0.00011534865014307423,6.307976950064558e-08,0.026493735979594868,1.3381725782771378e-05
27,0.0001018120771806799,5.567713495540054e-08,0.023890435356604452,1.2066824211554454e-05
28,6.802872407744594e-05,3.720230994385818e-08,0.02169126507605943,1.0956044906342857e-05
29,5.685804544742267e-05,3.109349261245776e-08,0.020893473035118102,1.0553087983552625e-05
30,4.837530394869647e-05,2.6454605396963646e-08,0.019797481398900516,9.999513374544276e-06
31,4.075123928187428e-05,2.2285295732354317e-08,0.01828668543372711,9.236425173799812e-06
32,3.2920708165742176e-05,1.800307745532575e-08,0.016751347151809436,8.460940889958624e-06
33,2.592244394371084e-05,1.4175994143273167e-08,0.015383316915526404,7.769962256421286e-06
34,2.27358751717472e-05,1.2433381434896443e-08,0.014632516020050015,7.390740099589108e-06
35,1.8663117140132674e-05,1.0206145680100116e-08,0.014133357295232636,7.138619931156519e-06
36,1.682956113762517e-05,9.203443959176311e-09,0.0134361439848164,6.786464337121985e-06
37,1.542941094948273e-05,8.437755318479083e-09,0.012428392061453682,6.27745874025612e-06
38,1.2964253691327533e-05,7.089655003179382e-09,0.011642160964311957,5.88034113661044e-06
39,1.1860857948186038e-05,6.486250030004339e-09,0.0107984195520132,5.454175637730019e-06
40,1.0146116038056345e-05,5.548523196531098e-09,0.010514866132944205,5.310955591237861e-06
41,7.970246913657734e-06,4.358623508408247e-09,0.009877231041359931,4.988892370270278e-06
42,6.823779873935037e-06,3.731664488809028e-09,0.009625905719506292,4.861950419089726e-06
43,5.79339746082322e-06,3.1681877161203713e-09,0.008912293852518646,4.501512075221764e-06
44,5.102725199215766e-06,2.7904854455810255e-09,0.008562669061487511,4.324920027801922e-06
45,4.28322046984056e-06,2.3423296208743006e-09,0.008013045990981888,4.047310814097381e-06
46,4.186975343433809e-06,2.2896968385940747e-09,0.007806599512602147,3.94303672588935e-06
47,3.192454875861386e-06,1.7458315937010517e-09,0.007302139775769423,3.688239068362163e-06
48,2.879170595905426e-06,1.5745083910169652e-09,0.007190354393261048,3.6317773697779626e-06
49,2.6094681525263897e-06,1.4270184295739097e-09,0.006794367087633087,3.431768071676212e-06
50,2.3856381059816685e-06,1.3046143292585014e-09,0.006592752457637174,3.3299345026213174e-06
51,2.1123738863454495e-06,1.1551765684694e-09,0.006348462279050472,3.2065459331953497e-06
52,1.9164156727959997e-06,1.0480145086869453e-09,0.006032745096719267,3.047080285839336e-06
53,1.8170080541585355e-06,9.936522802388317e-10,0.005856570655193627,2.9580963060697502e-06
54,1.5342894748950565e-06,8.390442914035066e-10,0.0057706235413571404,2.9146852631701645e-06
55,1.3575263770374596e-06,7.423793069823885e-10,0.005407671417493135,2.7313617108571444e-06
56,1.2760794483573892e-06,6.978390936266031e-10,0.00496956745052486,2.510079700844322e-06
57,1.1947097697617068e-06,6.533411253903842e-10,0.004615778689901524,2.3313844732881057e-06
58,1.0991347666407727e-06,6.010748079309771e-10,0.004535105192224267,2.2906370821053165e-06
59,1.0227542233864764e-06,5.593052071871543e-10,0.003994272083433869,2.0174675917151758e-06
60,9.366949447790548e-07,5.122426758856214e-10,0.0037744326062367248,1.9064288313702484e-06
61,8.827737495777699e-07,4.82755234461058e-10,0.0036103751813353286,1.823565037666373e-06
62,7.802939213376227e-07,4.26712931964791e-10,0.003546793399040609,1.7914505040232845e-06
63,7.46581639142618e-07,4.0827697291746877e-10,0.0035185913542683037,1.7772059282508416e-06
64,6.895953841619816e-07,3.7711336740995003e-10,0.0032831187498555477,1.6582710289209251e-06
65,6.357449442510992e-07,3.4766461935027643e-10,0.0032270651544043594,1.6299589084995579e-06
66,5.931613694986876e-07,3.243772893592985e-10,0.003012228000822297,1.5214467726724135e-06
67,5.427636684600747e-07,2.9681671226598233e-10,0.002933831738209317,1.4818495905502314e-06
68,4.791083569819253e-07,2.6200605457252036e-10,0.0027719094906819165,1.4000642539631018e-06
69,4.55420829488662e-07,2.49052250843895e-10,0.002631077792629658,1.328931546733406e-06
70,4.176585925996035e-07,2.284015263158143e-10,0.002602336329604965,1.3144145161006434e-06
71,3.749717742217681e-07,2.0505773633084365e-10,0.0024918915626542582,1.258629949265119e-06
72,3.4675235593547856e-07,1.8962561468283556e-10,0.0022690784587654812,1.1460892392895923e-06
73,3.023191993985035e-07,1.6532681908304347e-10,0.0022528034353593773,1.1378688848444357e-06
74,2.9346912380966343e-07,1.6048705088883508e-10,0.0021970769970328617,1.109722008272921e-06
75,2.849571449477333e-07,1.5583217487651133e-10,0.0021694029483577287,1.0957441181424041e-06
76,2.43073906451089e-07,1.3292783202523507e-10,0.002099573794487822,1.0604740984875796e-06
77,2.260003783888357e-07,1.235909718765131e-10,0.002008000915089764,1.0142215366674047e-06
78,2.168448582895613e-07,1.1858416775002865e-10,0.0019700218955180935,9.950387069676587e-07
79,1.9490917859276806e-07,1.0658838264636753e-10,0.0019090933852133301,9.64264314942349e-07
80,1.7875464263976233e-07,9.775408416917223e-11,0.0018402755104528856,9.295050824314401e-07
81,1.6365110790199914e-07,8.949453809974388e-11,0.001775454621638306,8.967646882575007e-07
82,1.6110388540163228e-07,8.81015594390426e-11,0.0017369035353197143,8.772929132635675e-07
83,1.503190650734704e-07,8.220375326998467e-11,0.0016716369625677915,8.443274085110405e-07
84,1.3752840769783448e-07,7.520903145905683e-11,0.0016124353608295275,8.144252610384285e-07
85,1.3330706929387938e-07,7.290054277561384e-11,0.0015621756065218088,7.890395528629809e-07
86,1.2248163687178275e-07,6.698052740409741e-11,0.0015366264571840635,7.761349285138856e-07
87,1.1420382649336726e-07,6.2453709188255e-11,0.0015082964367394245,7.618257134865128e-07
88,1.0470321219327705e-07,5.7258186228767556e-11,0.0014370161179336515,7.258227246780631e-07
89,1.003856505489361e-07,5.4897076731672954e-11,0.0013714259700516836,6.926937853059821e-07
90,9.0856589173989e-08,4.968599715385737e-11,0.0013409372421685853,6.772942283574496e-07
91,8.232423134175798e-08,4.501997666131955e-11,0.0013155858012887938,6.644894646082829e-07
92,7.762479560150604e-08,4.245003481188745e-11,0.0012914080040725571,6.522774967443199e-07
93,7.278872734621613e-08,3.9805373860461547e-11,0.00124875758664987,6.3073518987938e-07
94,6.969898090795783e-08,3.8115709586982605e-11,0.001203855466700218,6.080555701876108e-07
95,6.178927943753138e-08,3.379019606814603e-11,0.001184933634610621,5.984983386772777e-07
96,5.786875773979376e-08,3.164621254767292e-11,0.0011798651515105318,5.959382976535337e-07
97,5.623134006259715e-08,3.0750771382772164e-11,0.0011242639974206033,5.678547009191927e-07
98,4.728176362180684e-08,2.585658997437918e-11,0.001089088107268528,5.500877043528158e-07
99,4.6930715584638846e-08,2.5664615215760466e-11,0.001072107464275844,5.415109483861131e-07
100,4.084074780994739e-08,2.2334244526399068e-11,0.0010505392574020175,5.306170589688591e-07
101,3.5552088683558045e-08,1.9442078920244762e-11,0.0010181425530089582,5.142538018281025e-07
102,3.4317600454124785e-08,1.8766984475122764e-11,0.0010028173947301288,5.065132149277571e-07
103,3.307058303054782e-08,1.8085038292441347e-11,0.0009649701776486829,4.873969573710652e-07
104,2.9603792065350162e-08,1.618918277336643e-11,0.000915864119205561,4.6259396964352424e-07
105,2.799541352319878e-08,1.5309622001889253e-11,0.0009089489331740418,4.591011771101529e-07
106,2.5200946443357083e-08,1.3781434727439902e-11,0.0008666288515366827,4.3772571960533715e-07
107,2.256055306284773e-08,1.2337504472278951e-11,0.0008201723624796522,4.142610033467354e-07
108,2.0411974126060316e-08,1.1162528745052118e-11,0.0007895427856389349,3.987903049733356e-07
109,1.921735437361426e-08,1.0509236846692265e-11,0.0007761512001915997,3.920263467157757e-07
110,1.741247879236993e-08,9.522219352330439e-12,0.0007476339029537829,3.7762254001987745e-07
111,1.6392946162155682e-08,8.964675911357948e-12,0.0007043975991630656,3.5578430770588484e-07
112,1.5275038996778928e-08,8.353335195817552e-12,0.0006709409677060837,3.388856918173068e-07
113,1.4163504136413878e-08,7.745479250413846e-12,0.0006312524123114959,3.188393923669857e-07
114,1.3368120520861452e-08,7.310514341232813e-12,0.0006064469821317408,3.063104132586855e-07
115,1.2737560923853252e-08,6.96568539016697e-12,0.0005864483875462583,2.962093195892288e-07
116,1.1741553417083106e-08,6.421006940353781e-12,0.0005588016327602236,2.822452153339747e-07
117,1.0985512272576069e-08,6.007556925383046e-12,0.0005344957031329967,2.6996852904792596e-07
118,1.0696297297787051e-08,5.849396306050287e-12,0.0005195979516526559,2.624438211228776e-07
119,9.757966375785291e-09,5.33625897672929e-12,0.000498053461148743,2.515619106110898e-07
120,9.430880805884676e-09,5.157388375896715e-12,0.000484703378507701,2.4481891501328685e-07
121,8.509192928706349e-09,4.6533524918891116e-12,0.00047581539445576225,2.403296815795313e-07
122,8.109672860949979e-09,4.434870231769942e-12,0.0004602940575641235,2.324900067890113e-07
123,6.9609383858970045e-09,3.8066712384231835e-12,0.00044333590201034564,2.2392460900679537e-07
124,6.627125796381198e-09,3.6241218875902733e-12,0.0004166417829992482,2.1044167172326952e-07
125,6.1698937384238266e-09,3.374079145100594e-12,0.00040742613524006086,2.0578693856977855e-07
126,5.7155458250054355e-09,3.1256136310613543e-12,0.00040027174716004006,2.021733274315041e-07
127,5.511568442587395e-09,3.0140661942225575e-12,0.0003965777115199817,2.0030750631797305e-07
128,5.159970606784553e-09,2.8217907717372534e-12,0.00038551376146972916,1.9471921383401423e-07
129,4.922615022153469e-09,2.6919900714286794e-12,0.0003705883216762948,1.8718052081401771e-07
130,4.569543866087359e-09,2.498908946384288e-12,0.00036515998371699083,1.8443872063590916e-07
131,4.223084632279144e-09,2.309443628993188e-12,0.00034858734742990914,1.76068044848163e-07
132,4.105558549674783e-09,2.245173104875208e-12,0.00033661754469284144,1.7002221507071401e-07
133,3.839430489076713e-09,2.0996378368043832e-12,0.0003344400225435383,1.6892237002393284e-07
134,3.710413713443846e-09,2.0290834917076417e-12,0.0003290921081971323,1.662211910226598e-07
135,3.4916009531226917e-09,1.9094231535265003e-12,0.00032041033254751,1.6183611142723145e-07
136,3.333281729236252e-09,1.8228444190732534e-12,0.0003160850615914942,1.596514595565339e-07
137,3.207073146160611e-09,1.753825767190117e-12,0.00030740787175180984,1.552686962086566e-07
138,3.1897254896399108e-09,1.7443389966614213e-12,0.00030302945346969155,1.5305720014563607e-07
139,3.020726675260094e-09,1.6519200022151193e-12,0.00030021688335124194,1.516365986080161e-07
140,2.8233799693738064e-09,1.5439986290254204e-12,0.00029244007199274633,1.4770860758614282e-07
141,2.7487842559201174e-09,1.503205083504442e-12,0.0002847603799373554,1.4382967057021877e-07
142,2.7156779802182483e-09,1.4851005262538072e-12,0.0002791355394658583,1.4098861890353874e-07
143,2.5644039333678397e-09,1.4023745299381358e-12,0.0002719302554672728,1.37349300736772e-07
144,2.5040667576686424e-09,1.369378433922236e-12,0.0002666461654398743,1.346803587720531e-07
145,2.4830826615204555e-09,1.3579030335030272e-12,0.0002632446984833877,1.3296231122655335e-07
146,2.393647045202915e-09,1.3089941121115672e-12,0.00025933561242988835,1.3098787026173534e-07
147,2.383571337180783e-09,1.3034840923687824e-12,0.00025262637638916955,1.2759910104557294e-07
148,2.319049450152284e-09,1.2681995376171136e-12,0.00024925282519044646,1.258951534750898e-07
149,2.282069171700598e-09,1.2479764362812191e-12,0.00023688397280169975,1.1964776763863157e-07
150,2.204803417215638e-09,1.205722747337661e-12,0.00022993236406083163,1.161365783525656e-07
151,2.1295580788385366e-09,1.1645739467670579e-12,0.00022212303976609172,1.1219216536598529e-07
152,2.0209790570518275e-09,1.1051962283592936e-12,0.00021948663036568849,1.1086054087654036e-07
153,2.0124589200844014e-09,1.1005368909907804e-12,0.0002163364624886415,1.0926942202743563e-07
154,1.949084133686543e-09,1.0658796417453753e-12,0.00021553950886367166,1.0886688858031643e-07
155,1.920364138947618e-09,1.0501737739615387e-12,0.00020594874616363876,1.0402268855513618e-07
156,1.9142636588225197e-09,1.0468376544693977e-12,0.00020477367826353518,1.0342917330204263e-07
157,1.8373068698859705e-09,1.0047529269792528e-12,0.0002004636995714926,1.012522454036548e-07
158,1.7922239605765783e-09,9.800988064141e-13,0.00019810692244266146,1.0006186042762063e-07
159,1.756541999428765e-09,9.605857052053454e-13,0.0001925215894062543,9.724076357830427e-08
160,1.7165057176198776e-09,9.3869139239774e-13,0.00018200514380092373,9.192901021107996e-08
161,1.6578213625713501e-09,9.065991608444136e-13,0.00018044774272715967,9.114238222781043e-08
162,1.62938375291698e-09,8.910477186738985e-13,0.0001733063119670119,8.753531570451795e-08
163,1.572866670891452e-09,8.601406859292813e-13,0.00016911445296397923,8.541804890070336e-08
164,1.5530740096344891e-09,8.493168357295177e-13,0.00016058548582186902,8.111015138130899e-08
165,1.5128756737370194e-09,8.273339017326592e-13,0.00014154224057522582,7.149159527805077e-08
166,1.488131235831807e-09,8.138021140823679e-13,0.0001386942331214835,7.005309469049221e-08
167,1.4290763773386367e-09,7.815072683514307e-13,0.00013645268383558084,6.892091016598352e-08
168,1.427503928511031e-09,7.806473561680293e-13,0.00013587786079293223,6.863057269390082e-08
169,1.4175722839249405e-09,7.752161192140134e-13,0.00013124435921135224,6.629023656212628e-08
170,1.3788598979453414e-09,7.540457944517885e-13,0.00012953093955018748,6.542480512300516e-08
171,1.3386362290139608e-09,7.320490067866135e-13,0.00012084903441150158,6.103966012392282e-08
172,1.314423273486779e-09,7.188078665418898e-13,0.00011943239062840659,6.032412726544467e-08
173,1.2831160237742453e-09,7.016871278673042e-13,0.00011677976093943332,5.8984310067582595e-08
174,1.2516318209232605e-09,6.84469620282358e-13,0.00011436285063330414,5.776355241441188e-08
175,1.1946607740873474e-09,6.533143315281128e-13,0.00011288254261282867,5.701586337503682e-08
176,1.1872769592894293e-09,6.492764053372955e-13,0.00010954686050331832,5.533104310950904e-08
177,1.1596322047705633e-09,6.341585453468317e-13,0.00010527415205501415,5.317294004511022e-08
178,1.1161664853627777e-09,6.103888041489762e-13,9.90154829678782e-05,5.001174777106982e-08
179,1.0959272513645148e-09,5.993207403797297e-13,9.712131529969771e-05,4.905502228917837e-08
180,1.0734832175104454e-09,5.870469558107441e-13,9.585226128440733e-05,4.84140355725741e-08
181,1.0686657767430334e-09,5.844124815207161e-13,9.520251407788906e-05,4.808585464133641e-08
182,1.0528901763687204e-09,5.75785408433067e-13,9.215075225934287e-05,4.654443972569108e-08
183,1.0141606166731267e-09,5.546056920217412e-13,8.817947703169808e-05,4.453858761992595e-08
184,9.874891972145899e-10,5.400201117864051e-13,8.613751355768036e-05,4.350721192837434e-08
185,9.583363176551446e-10,5.240775158339693e-13,8.433999212707214e-05,4.259930151167886e-08
186,9.46829457429741e-10,5.177848536329441e-13,8.313590116124004e-05,4.1991126993193157e-08
187,9.16369456955219e-10,5.011274431947712e-13,8.120180960523451e-05,4.101423634775254e-08
188,9.032936487398574e-10,4.939767832846935e-13,8.049516409300452e-05,4.065731664123887e-08
189,8.832335394483251e-10,4.83006675973528e-13,7.7816647413387e-05,3.930442417870256e-08
190,8.707120457725026e-10,4.761591495057716e-13,7.662608899381736e-05,3.8703084816397406e-08
191,8.374373696693745e-10,4.57962500509962e-13,7.3936516894998e-05,3.734460837022487e-08
192,8.207320949926753e-10,4.48827024067506e-13,7.30000597306341e-05,3.687161305576711e-08
193,7.942062625106476e-10,4.3432105978700846e-13,7.260736086399676e-05,3.667326471589563e-08
194,7.852669793560849e-10,4.2943250738356556e-13,7.005802238277445e-05,3.5385618892390087e-08
195,7.402921839015334e-10,4.0483751015479105e-13,6.813652690442944e-05,3.4415090402038567e-08
196,7.293378214935226e-10,3.988469879001589e-13,6.637704919643228e-05,3.3526395495912415e-08
197,7.243456391020619e-10,3.961169540924991e-13,6.480023949478796e-05,3.2729964405360704e-08
198,6.956602669562591e-10,3.804300200819746e-13,6.081083748841816e-05,3.071495664172951e-08
199,6.740132879893024e-10,3.685921143767301e-13,6.014336493770861e-05,3.037782281326525e-08
200,6.662425081526993e-10,3.64342571791488e-13,5.8816042820222514e-05,2.9707405450637108e-08
201,6.293921639863096e-10,3.4419052655166867e-13,5.641742248374379e-05,2.84958858814658e-08
202,6.181790862101931e-10,3.380585227472643e-13,5.587812764391828e-05,2.822349335561868e-08
203,6.025153930195917e-10,3.2949264742261674e-13,5.4126293608293063e-05,2.7338659193320184e-08
204,5.720626753383821e-10,3.1283921966584405e-13,5.38795751923044e-05,2.721404414503621e-08
205,5.649322917281046e-10,3.0893988530840166e-13,5.202289547991406e-05,2.627625346135241e-08
206,5.554274887927485e-10,3.0374207174432744e-13,5.0716779853579195e-05,2.561654728908334e-08
207,5.409905434498328e-10,2.9584705794577005e-13,4.945839090717455e-05,2.4980947394005234e-08
208,5.322169797804914e-10,2.910491311969539e-13,4.902949994647928e-05,2.476431878295718e-08
209,5.274095575231184e-10,2.8842013564727716e-13,4.7814904898177155e-05,2.4150838755602448e-08
210,5.229603869575267e-10,2.859870542596886e-13,4.7390984058398365e-05,2.3936720503805454e-08
211,5.080885397208201e-10,2.778542092322291e-13,4.543510034479572e-05,2.294882285363723e-08
212,4.999440511850855e-10,2.7340029963816316e-13,4.4786429934494914e-05,2.262118580159109e-08
213,4.859400332712408e-10,2.657420373091933e-13,4.267426076438166e-05,2.1554349902605447e-08
214,4.764384178430044e-10,2.6054596687097395e-13,4.209913990153368e-05,2.1263862004465677e-08
215,4.651270693949048e-10,2.543602225908061e-13,4.0830766128162945e-05,2.0623218871372683e-08
216,4.57166429325805e-10,2.5000685269862647e-13,3.762199396982354e-05,1.9002499575484766e-08
217,4.3628115997120276e-10,2.3858549687683654e-13,3.672270860869441e-05,1.8548279373684653e-08
218,4.33069245271378e-10,2.3682902344893447e-13,3.578791380985542e-05,1.807612370372332e-08
219,4.283870405009521e-10,2.342685045585362e-13,3.4443203654246884e-05,1.7396923813850467e-08
220,4.1619434412647753e-10,2.2760078477213874e-13,3.4321392764631364e-05,1.7335398330111752e-08
221,4.0069514418466664e-10,2.1912486452026612e-13,3.1936282051751035e-05,1.6130702339108563e-08
222,3.8560297888365957e-10,2.1087153596139415e-13,3.092623573198273e-05,1.562053786515718e-08
223,3.8430441322067585e-10,2.1016140001614586e-13,3.061769572140828e-05,1.5464697336750742e-08
224,3.7474380926759387e-10,2.0493307100753298e-13,2.9813483414668186e-05,1.5058497600774868e-08
225,3.695969951694159e-10,2.0211847502766635e-13,2.8959055474430183e-05,1.4626934441611162e-08
226,3.5814175296054053e-10,1.9585404074764967e-13,2.8579802962721e-05,1.4435377723523977e-08
227,3.530298019006293e-10,1.930585100313577e-13,2.7761305343310045e-05,1.4021962616449444e-08
228,3.437026053520228e-10,1.8795782261417912e-13,2.7174970089281855e-05,1.3725810439488827e-08
229,3.344009892635235e-10,1.8287112417325017e-13,2.6725197174629003e-05,1.3498634558630128e-08
230,3.318553740081176e-10,1.8147902445340814e-13,2.642067455632539e-05,1.3344823175594944e-08
231,3.226668081980448e-10,1.764541488903047e-13,2.549622654224925e-05,1.2877893564975956e-08
232,3.1838899577205605e-10,1.7411477672198138e-13,2.4780677243660332e-05,1.25164766434385e-08
233,3.0871616572118287e-10,1.6882507554844203e-13,2.349420503656934e-05,1.1866692169262897e-08
234,3.0592321946485797e-10,1.6729771995426612e-13,2.31306288727905e-05,1.1683053420519135e-08
235,2.938088517533373e-10,1.606728351208421e-13,2.2739887075072246e-05,1.1485693576933467e-08
236,2.761741079392708e-10,1.5102906752048892e-13,2.224678260059847e-05,1.1236631350875662e-08
237,2.7506042001312895e-10,1.5042003414567664e-13,2.2146968756823737e-05,1.1186216358903728e-08
238,2.708869735566024e-10,1.4813773573841793e-13,2.1979450479374144e-05,1.1101604522575352e-08
239,2.617601850560368e-10,1.4314664382548506e-13,2.1553149440424396e-05,1.0886284055558933e-08
240,2.588786994914173e-10,1.4157086946652912e-13,2.0434718606438865e-05,1.0321375628188867e-08
241,2.508455128004345e-10,1.3717782659871647e-13,1.9962521108894225e-05,1.0082873310798827e-08
242,2.5062495960781917e-10,1.370572144846124e-13,1.9524098485937526e-05,9.861430350776561e-09
243,2.409040619002481e-10,1.3174122694620293e-13,1.9399541927230062e-05,9.798518056551515e-09
244,2.3601172660880097e-10,1.2906579570256397e-13,1.918299661862896e-05,9.68914314840427e-09
245,2.308009768785145e-10,1.262162357683617e-13,1.8232038989227e-05,9.208823791500724e-09
246,2.1751520260552288e-10,1.1895075344378818e-13,1.8115252509116208e-05,9.149836087645694e-09
247,2.1319981891191444e-10,1.1659083498473365e-13,1.722071059606084e-05,8.698011754870498e-09
248,2.105659383314396e-10,1.151504663310693e-13,1.7111002909948645e-05,8.642599480325812e-09
249,2.0279598829120705e-10,1.1090137752975723e-13,1.709807943684201e-05,8.63607196101305e-09
250,1.9672385742104397e-10,1.0758076116196665e-13,1.640301147730821e-05,8.284999962634436e-09
251,1.9316358381909028e-10,1.0563378356065177e-13,1.6281420745881426e-05,8.223585678634135e-09
252,1.9251862649137632e-10,1.0528108104077411e-13,1.6029893451406807e-05,8.0965417130668e-09
253,1.914261899605577e-10,1.0468366924208682e-13,1.5796459093465842e-05,7.978636312007124e-09
254,1.8794483966089997e-10,1.0277985177928145e-13,1.5509867043714745e-05,7.833881483007346e-09
255,1.79429996789733e-10,9.812340954973467e-14,1.4835894569104015e-05,7.49346460683243e-09
256,1.7325373530122978e-10,9.474584812541584e-14,1.4047487657436435e-05,7.095248020643797e-09
257,1.6709225564863433e-10,9.137637032236783e-14,1.3687955726952483e-05,6.913651974408863e-09
258,1.650025923932166e-10,9.023361333022081e-14,1.3286362895841676e-05,6.71081138045146e-09
259,1.5828139239990452e-10,8.655804585873339e-14,1.2979468536803762e-05,6.555802054470113e-09
260,1.5697427289410618e-10,8.584323214367659e-14,1.2752995106976046e-05,6.441412549819945e-09
261,1.521435489402492e-10,8.32014937865083e-14,1.2555584240644928e-05,6.341702260496575e-09
262,1.4918925247624113e-10,8.158590192864909e-14,1.2328017503109528e-05,6.226760536863335e-09
263,1.4294580383146044e-10,7.817159841566141e-14,1.2231094819303012e-05,6.177805841390111e-09
264,1.3686101199451796e-10,7.484405824889174e-14,1.2110052296961643e-05,6.1166684524135365e-09
265,1.345612972896519e-10,7.358643214472613e-14,1.1867974595901213e-05,5.9943973836518736e-09
266,1.3146080358838886e-10,7.189089060374331e-14,1.1787551229313286e-05,5.953776331225148e-09
267,1.2951645708049894e-10,7.082760178853003e-14,1.1470822249819861e-05,5.79379963506186e-09
268,1.263411403084353e-10,6.909114236898012e-14,1.1280527380758188e-05,5.697683566055475e-09
269,1.2004698958300067e-10,6.56491118253173e-14,1.1214327927469372e-05,5.664246872507891e-09
270,1.1443063170414055e-10,6.25777402922114e-14,1.0573789435538755e-05,5.340717172546847e-09
271,1.1349383076981357e-10,6.206543965469168e-14,1.0393632812183766e-05,5.249721831854116e-09
272,1.1079916621851928e-10,6.05918305698314e-14,1.0098231997776759e-05,5.100517782359306e-09
273,1.0833944687489118e-10,5.924670404221371e-14,9.73974942392703e-06,4.91945175585199e-09
274,1.0470039699776456e-10,5.725664670590529e-14,9.680019759141294e-06,4.889282888921514e-09
275,1.0285596211712683e-10,5.624799574219425e-14,9.366381573266261e-06,4.730867322252544e-09
276,1.002516490777261e-10,5.4823796447021245e-14,9.212012763441914e-06,4.65289715284823e-09
277,9.893090141990204e-11,5.410153001632855e-14,8.693575606637191e-06,4.3910396378000054e-09
278,9.68860547319335e-11,5.298328149255977e-14,8.532155995802514e-06,4.309508178068732e-09
279,9.189047261245986e-11,5.0251388503547065e-14,8.393651438179386e-06,4.239550886609188e-09
280,9.096626834532958e-11,4.974597650202143e-14,8.263917557929939e-06,4.174023578132569e-09
281,8.853765238158375e-11,4.841785922445767e-14,7.83624030923127e-06,3.9580080010911305e-09
282,8.602994953552529e-11,4.7046492352723376e-14,7.5790066861592774e-06,3.828081825005231e-09
283,8.560327536979769e-11,4.681316055393255e-14,7.393982743251431e-06,3.734628049020338e-09
284,8.157865594820646e-11,4.4612249965669036e-14,7.0846798514782195e-06,3.578402196814551e-09
285,7.941911003235137e-11,4.3431276816618454e-14,6.9413260330370025e-06,3.505995591352376e-09
286,7.926587138581344e-11,4.334747645579747e-14,6.838323702073936e-06,3.453970125823633e-09
287,7.831871568312244e-11,4.2829513191096384e-14,6.69342542211784e-06,3.38078342802227e-09
288,7.367943547463003e-11,4.0292468103549866e-14,6.639520127065585e-06,3.3535563930286312e-09
289,7.14943525673326e-11,3.909752974960157e-14,6.402922801525273e-06,3.234053408105855e-09
290,7.022549806460093e-11,3.840364170268562e-14,6.295674727915229e-06,3.1798834596740657e-09
291,6.874933916976983e-11,3.7596386804455113e-14,6.18321577751212e-06,3.123081548563011e-09
292,6.515584701306976e-11,3.5631243244770134e-14,5.942521522057133e-06,3.001509244586416e-09
293,6.356542369733932e-11,3.4761501500585946e-14,5.830342330371233e-06,2.944848636855222e-09
294,6.112007689638091e-11,3.3424234767405554e-14,5.803381665224164e-06,2.9312310697368255e-09
295,6.000288995304958e-11,3.281328791378342e-14,5.650583205263151e-06,2.8540540686221903e-09
296,5.91648456270085e-11,3.235499349202448e-14,5.3070292288059755e-06,2.680528330007167e-09
297,5.673638630376027e-11,3.10269618751639e-14,5.159407653188556e-06,2.605966122319493e-09
298,5.665999436072371e-11,3.0985186040314716e-14,5.136187200472599e-06,2.5942376997581725e-09
299,5.42941758263007e-11,2.9691410277471785e-14,5.01904126943492e-06,2.5350684407710284e-09
300,5.289374807586014e-11,2.892556984855887e-14,4.977883715457593e-06,2.5142801645672348e-09
301,5.1352505404676706e-11,2.8082723119774257e-14,4.862567170891476e-06,2.4560349107159463e-09
302,5.0975491639243183e-11,2.7876548696470485e-14,4.532407410419551e-06,2.2892744590173433e-09
303,5.018267858483414e-11,2.744298952896229e-14,4.4581701615577555e-06,2.2517779538849216e-09
304,4.8009670327335745e-11,2.6254654339638632e-14,4.371825465542508e-06,2.2081660961324813e-09
305,4.667722419290873e-11,2.552599045906934e-14,4.2764875166910295e-06,2.160011834717445e-09
306,4.4988560196333826e-11,2.460252464012946e-14,4.134275224237076e-06,2.088181802817686e-09
307,4.455188430455786e-11,2.4363723279510583e-14,4.0067272004177716e-06,2.023758548951229e-09
308,4.367083299443169e-11,2.388190998137432e-14,3.9883654486866555e-06,2.01448420852803e-09
309,4.2337204782291615e-11,2.3152599667668798e-14,3.864367114557745e-06,1.9518538680539068e-09
310,4.108500592538417e-11,2.2467819957072104e-14,3.7005177525173203e-06,1.8690951648572083e-09
311,4.039233356664727e-11,2.2089023909832744e-14,3.633452686484831e-06,1.8352212588161189e-09
312,3.965088375982296e-11,2.1683553339932158e-14,3.4383814569667823e-06,1.73669269706367e-09
313,3.85034434791449e-11,2.1056062092040223e-14,3.4181260893208853e-06,1.7264619098438015e-09
314,3.710062075622036e-11,2.0288911944183365e-14,3.2886945965132323e-06,1.661087334293538e-09
315,3.5772856228151506e-11,1.956280825525567e-14,3.2296818864117884e-06,1.6312805941311117e-09
316,3.5066933125903987e-11,1.9176765882677216e-14,3.2048017805846483e-06,1.6187138970868917e-09
317,3.4313101961283523e-11,1.8764524421267128e-14,3.0778967935581726e-06,1.5546154347876375e-09
318,3.3422198824750506e-11,1.827732353568937e-14,2.9955635972028218e-06,1.5130297461065494e-09
319,3.225142050377066e-11,1.7637069605260552e-14,2.9520768162146867e-06,1.4910650002206971e-09
320,3.1134338805389674e-11,1.7026180306080547e-14,2.9266841544801133e-06,1.4782394162227122e-09
321,3.0938431113800165e-11,1.6919045874827632e-14,2.891354559817309e-06,1.4603947850178781e-09
322,2.9313069584046104e-11,1.6030197756319687e-14,2.788915732581929e-06,1.408653939686426e-09
323,2.840203634335468e-11,1.5531988485912446e-14,2.725918302721392e-06,1.3768345567174722e-09
324,2.8036580975438692e-11,1.5332134908585615e-14,2.678745502645438e-06,1.3530080387998747e-09
325,2.7185180263433927e-11,1.48665363896664e-14,2.5919285105931153e-06,1.3091576289586959e-09
326,2.66285506066971e-11,1.456213689820611e-14,2.551827434638282e-06,1.2889029694257797e-09
327,2.6122722671756397e-11,1.4285518927354522e-14,2.470330987236738e-06,1.2477399144214777e-09
328,2.4317202396977492e-11,1.3298148874731207e-14,2.410937184094131e-06,1.2177406879076178e-09
329,2.3561775764665928e-11,1.2885034913000781e-14,2.367583737030638e-06,1.1958432876772998e-09
330,2.3273557407788897e-11,1.2727419305925125e-14,2.3361376232194795e-06,1.1799601645013597e-09
331,2.2561104173203903e-11,1.2337805853475816e-14,2.301731688044976e-06,1.1625820646305217e-09
332,2.226694378523194e-11,1.2176940776628568e-14,2.2499609285760567e-06,1.1364331625914714e-09
333,2.2146185610590333e-11,1.211090274486779e-14,2.213559498047993e-06,1.1180471576202465e-09
334,2.135402700166454e-11,1.167770146858921e-14,2.0654016949971494e-06,1.043214106723566e-09
335,2.0817635415933506e-11,1.1384369404902023e-14,2.048556799132999e-06,1.034705915297977e-09
336,2.0570328354766978e-11,1.1249126622304074e-14,1.999607538789229e-06,1.009982124750117e-09
337,1.9799221634057503e-11,1.0827437819336552e-14,1.9730147317183676e-06,9.96550359132369e-10
338,1.9585208738486213e-11,1.0710402343792991e-14,1.933345305009298e-06,9.76513721393193e-10
339,1.947374278414655e-11,1.064944587227647e-14,1.8528146160673774e-06,9.358384614997441e-10
340,1.8480441561914443e-11,1.0106247386074913e-14,1.7539075555890064e-06,8.858814768630388e-10
341,1.8189214894087917e-11,9.946986648683083e-15,1.7535398087783166e-06,8.856957315615106e-10
342,1.7707372828509424e-11,9.683485633329144e-15,1.723041375884365e-06,8.70291272707333e-10
343,1.6903043895779686e-11,9.243628871968175e-15,1.6854394007250451e-06,8.512988844363793e-10
344,1.6840760027822507e-11,9.209568204335963e-15,1.6581692441089442e-06,8.375249962172566e-10
345,1.6513407508200377e-11,9.030551618900357e-15,1.6247977017518962e-06,8.206693579971846e-10
346,1.6029995880601444e-11,8.766192270047557e-15,1.5654739807705062e-06,7.907055292945049e-10
347,1.5830314172036706e-11,8.656993973109227e-15,1.5498165812382158e-06,7.827971306007995e-10
348,1.542028955219752e-11,8.432767174815839e-15,1.5421478605036939e-06,7.789237350912699e-10
349,1.5015927841049037e-11,8.211637204915933e-15,1.5049972904096733e-06,7.601593470844331e-10
350,1.4809677189146983e-11,8.098846603853831e-15,1.4524304019432522e-06,7.336083281094968e-10
351,1.4478196126257427e-11,7.917572275849416e-15,1.3761486161433288e-06,6.950791474540819e-10
352,1.4293557798707603e-11,7.816600629207854e-15,1.36675051675051e-06,6.903322597727525e-10
353,1.4001798060511431e-11,7.657048375998514e-15,1.3332723970402757e-06,6.734227903785459e-10
354,1.348806137949062e-11,7.37610541409455e-15,1.32112195953798e-06,6.672857237556411e-10
355,1.3060890810175598e-11,7.142502151148442e-15,1.2987066282658481e-06,6.559639601265075e-10
356,1.253528080891451e-11,6.855066124063091e-15,1.2257905867611484e-06,6.191347838513089e-10
357,1.2199550431902617e-11,6.671468008523751e-15,1.1949771876952113e-06,6.035712386777234e-10
358,1.1998111047516958e-11,6.5613085058365645e-15,1.182568001015339e-06,5.973034803870404e-10
359,1.1594654580790248e-11,6.340673579523178e-15,1.1226059212761235e-06,5.670172229466837e-10
360,1.1369000401417002e-11,6.217271930660655e-15,1.0939287425171372e-06,5.525326616650347e-10
361,1.1353147895065623e-11,6.208602800632586e-15,1.0770925414158872e-06,5.440288618787742e-10
362,1.1060937439290719e-11,6.048804067200539e-15,1.060361091310035e-06,5.355779707912705e-10
363,1.0840391948299276e-11,5.928196164820312e-15,1.0527035406776044e-06,5.317102171905779e-10
364,1.0371645343294165e-11,5.671856556500172e-15,1.0045510780086036e-06,5.073888813209225e-10
365,1.0264737512708548e-11,5.613392748707101e-15,9.91946010407438e-07,5.010221855011253e-10
366,1.003687391711865e-11,5.488782854533475e-15,9.828316093077761e-07,4.964185910407668e-10
367,9.836367059492928e-12,5.3791333151011435e-15,9.321549158667784e-07,4.708222910048905e-10
368,9.611221129074016e-12,5.2560096081724744e-15,9.10944589315867e-07,4.601091634231129e-10
369,9.472096608160995e-12,5.1799277233806225e-15,8.984614418153035e-07,4.53804048248451e-10
370,9.165012357737897e-12,5.011995079956181e-15,8.770087363966046e-07,4.4296849748155646e-10
371,8.962554753448389e-12,4.901278751707914e-15,8.564198086285509e-07,4.325692323207056e-10
372,8.667653802106127e-12,4.740008689049032e-15,8.335224987341705e-07,4.210040260241785e-10
373,8.557118636586105e-12,4.679561230374221e-15,8.021254074893884e-07,4.0514566366494317e-10
374,8.287371011413272e-12,4.532046560734453e-15,7.868825351702731e-07,3.9744663859451533e-10
375,8.0680849782323e-12,4.4121274077091746e-15,7.458027492531205e-07,3.7669764227396333e-10
376,7.71945639075916e-12,4.221475753685794e-15,7.357608981098687e-07,3.7162560190736877e-10
377,7.539085677696737e-12,4.122837902349587e-15,7.271004034001903e-07,3.672512711056533e-10
378,7.49633533519821e-12,4.099459373450151e-15,6.99535381849288e-07,3.533284495045603e-10
379,7.198253707805497e-12,3.9364499205871384e-15,6.939402282175938e-07,3.505023923690369e-10
380,7.030247726699701e-12,3.84457386872404e-15,6.889991935216505e-07,3.4800672428224087e-10
381,6.702362201040899e-12,3.665265802652171e-15,6.604532617174097e-07,3.3358845454813287e-10
382,6.507201861064471e-12,3.558540069441501e-15,6.430115919583702e-07,3.2477883849062833e-10
383,6.447615460279221e-12,3.5259545435402918e-15,6.358997673581641e-07,3.2118672574788707e-10
384,6.345867009389168e-12,3.4703122033721896e-15,6.196642931514943e-07,3.1298634721485413e-10
385,6.20169748518449e-12,3.3914713990405507e-15,6.16226519849335e-07,3.112499616908095e-10
386,6.021668150263997e-12,3.2930202343667257e-15,6.046449135710988e-07,3.0540020613127855e-10
387,5.893648481977135e-12,3.2230111691798518e-15,5.942989638154383e-07,3.001745685428611e-10
388,5.854427651000402e-12,3.2015627952754554e-15,5.612337749806001e-07,2.8347366647740144e-10
389,5.626987976699461e-12,3.0771847274574965e-15,5.595253105799474e-07,2.826107378916871e-10
390,5.381303509974484e-12,2.942829279763243e-15,5.418281903859904e-07,2.7367209632891645e-10
391,5.321244939404452e-12,2.9099855422474874e-15,5.361534237631107e-07,2.708058274536213e-10
392,5.275917210513227e-12,2.8851975392071424e-15,5.164876053506074e-07,2.6087281576011837e-10
393,5.2069920046599876e-12,2.8475049776330447e-15,5.121291076726914e-07,2.5867138139859087e-10
394,5.0408732074906265e-12,2.756660954558909e-15,5.076627103803702e-07,2.564154480017763e-10
395,4.858515192893492e-12,2.6569363239445534e-15,4.941669908368143e-07,2.49598892635174e-10
396,4.7888608963263095e-12,2.6188450505162334e-15,4.877576306218675e-07,2.4636158775278666e-10
397,4.758821947059391e-12,2.6024178968958964e-15,4.809360706452053e-07,2.429160848199905e-10
398,4.553211583330507e-12,2.489977444971452e-15,4.550588179229343e-07,2.2984573867448625e-10
399,4.522636362382927e-12,2.473257024858929e-15,4.501536410702372e-07,2.2736818203206538e-10
400,4.343455483525696e-12,2.375269848388135e-15,4.2063631095098305e-07,2.1245926855155e-10
401,4.278580793142098e-12,2.3397923589615384e-15,4.1916720185848385e-07,2.1171723598068337e-10
402,4.196067045433496e-12,2.294668743040269e-15,4.0954797132242675e-07,2.0685865713118034e-10
403,4.049182431560438e-12,2.2143431599076416e-15,4.0594041800154015e-07,2.0503651738750614e-10
404,3.968430760672411e-12,2.170183156473786e-15,3.98733977668475e-07,2.0139661516755294e-10
405,3.891183912270441e-12,2.127939806544648e-15,3.947356440433267e-07,1.9937709613101625e-10
406,3.758818546280825e-12,2.0555542453253614e-15,3.8800631368789987e-07,1.959781774738908e-10
407,3.695712846211372e-12,2.0210441491116612e-15,3.6511443155376584e-07,1.844157126857447e-10
408,3.5970379366920984e-12,1.9670826112848003e-15,3.590864404874693e-07,1.813710336139708e-10
409,3.501858810618912e-12,1.915032783857063e-15,3.56707514335608e-07,1.8016946138398443e-10
410,3.462646705738928e-12,1.89358918192157e-15,3.519546675699346e-07,1.777688451721086e-10
411,3.4182258391923943e-12,1.869297107247972e-15,3.465574958259899e-07,1.750427867432175e-10
412,3.3066903561653125e-12,1.8083026131488666e-15,3.3899780173540896e-07,1.7122445952052212e-10
413,3.2146501290807153e-12,1.7579693296463544e-15,3.2488050694332473e-07,1.6409395260191628e-10
414,3.1431370028578163e-12,1.718861533301831e-15,3.189087687942175e-07,1.6107768632601563e-10
415,3.1155433177106697e-12,1.7037716011994924e-15,3.0910540940138437e-07,1.5612610579974003e-10
416,3.045733325998237e-12,1.665595184045064e-15,2.9634736028021346e-07,1.4968214051699824e-10
417,2.997242767514933e-12,1.63907755034679e-15,2.9541402447293005e-07,1.4921072176933928e-10
418,2.9067458214116892e-12,1.589588228247014e-15,2.8904649350875863e-07,1.4599454443061006e-10
419,2.817988561221726e-12,1.5410502739029694e-15,2.8122319670888486e-07,1.4204307406894518e-10
420,2.7757496977843785e-12,1.5179514533594062e-15,2.6802981948311575e-07,1.3537922883700506e-10
421,2.685772567012798e-12,1.4687463984033166e-15,2.538140876323233e-07,1.2819900232703957e-10
422,2.642742685589607e-12,1.4452150003466574e-15,2.4902001922563037e-07,1.257775654692245e-10
423,2.611364638201874e-12,1.4280555451285557e-15,2.407225453862488e-07,1.2158659294296996e-10
424,2.5435522331445214e-12,1.3909715317916295e-15,2.3060659424956847e-07,1.1647712539761397e-10
425,2.4421142784951766e-12,1.3354989901540731e-15,2.2657942659196704e-07,1.1444304257453557e-10
426,2.4018494773436854e-12,1.3134797088493072e-15,2.2204571407332033e-07,1.1215310891817338e-10
427,2.3853956193998546e-12,1.3044817226118797e-15,2.1821260706158125e-07,1.1021704422097037e-10
428,2.313520429339325e-12,1.2651759273883584e-15,2.1654408771300053e-07,1.093742914886584e-10
429,2.2398648097477937e-12,1.2248964832813134e-15,2.1571705883068976e-07,1.0895656732449982e-10
430,2.2117000246343684e-12,1.2094942384281103e-15,2.0938447969926885e-07,1.0575804381314448e-10
431,2.1812201494851014e-12,1.1928259592896947e-15,2.0211096922043092e-07,1.0208426512142326e-10
432,2.1555925429218324e-12,1.1788112004445838e-15,1.9744122733399714e-07,9.972562436767276e-11
433,2.0736756736595732e-12,1.1340139945399763e-15,1.936109192427986e-07,9.779097337773966e-11
434,2.0367304488117633e-12,1.113810062680707e-15,1.899949893249928e-07,9.596460269724886e-11
435,2.000897529308744e-12,1.0942144081153349e-15,1.8396332361597729e-07,9.291806759953535e-11
436,1.971067347580956e-12,1.0779014214855193e-15,1.8097924176701975e-07,9.141083717167685e-11
437,1.8964344858349323e-12,1.0370875609828318e-15,1.7346850839151146e-07,8.761723952520034e-11
438,1.8692149447499306e-12,1.0222022339727147e-15,1.6821675258657498e-07,8.496462925861263e-11
439,1.8279570057710393e-12,9.996398435361377e-16,1.6723103272219615e-07,8.446675183830818e-11
440,1.7672905527848347e-12,9.664636783530612e-16,1.6479312059574132e-07,8.323538637200181e-11
441,1.7201920958926108e-12,9.407073318252734e-16,1.5793132095816958e-07,7.976955878177347e-11
442,1.682394037394747e-12,9.200370178280159e-16,1.5642770819343835e-07,7.901009874500836e-11
443,1.673544652973227e-12,9.151976276068064e-16,1.486106043446812e-07,7.50617563821162e-11
444,1.670200192722804e-12,9.133686700816072e-16,1.4137086823788844e-07,7.140503679393333e-11
445,1.6012783680819092e-12,8.756779575633507e-16,1.3762872013948278e-07,6.951491455032254e-11
446,1.5570223091876488e-12,8.514760098977797e-16,1.3499677158606288e-07,6.818554319086789e-11
447,1.5459772944596453e-12,8.454359133530042e-16,1.3302082005125573e-07,6.718750948134497e-11
448,1.5326907438568091e-12,8.381700064833008e-16,1.3137889505928904e-07,6.635818929730979e-11
449,1.4755640208947682e-12,8.069295844037787e-16,1.2646354458605543e-07,6.387549405909621e-11
450,1.4216071343790405e-12,7.774226247630467e-16,1.214859629712557e-07,6.13613664826036e-11
451,1.3783088248416532e-12,7.537444336268847e-16,1.2060176038676344e-07,6.09147644431175e-11
452,1.3406597038229722e-12,7.331555678463613e-16,1.1684796129556657e-07,5.901875739750108e-11
453,1.3141503172307974e-12,7.186585971946567e-16,1.147805827361184e-07,5.797454479596298e-11
454,1.270368310216989e-12,6.947158903898428e-16,1.1231265927990486e-07,5.6728020901811e-11
455,1.2182163161082858e-12,6.66195957444849e-16,1.1034111709134186e-07,5.5732214309760925e-11
456,1.1758151576330819e-12,6.43008383946081e-16,1.0976281319164994e-07,5.5440118690979756e-11
457,1.142239519485846e-12,6.246471503075625e-16,1.0839934873187299e-07,5.475144618630385e-11
458,1.0955394224805356e-12,5.991086515813193e-16,1.0527739799590381e-07,5.317457953796717e-11
459,1.0503446449725804e-12,5.743933545726534e-16,1.0279824507289021e-07,5.1922383750446853e-11
460,1.0190600370742172e-12,5.57284997841135e-16,1.0206649955539251e-07,5.15527862778417e-11
461,9.488063690639451e-13,5.188659510714844e-16,1.0065090221536854e-07,5.0837781967479014e-11
462,9.27481940804295e-13,5.072044360239886e-16,9.726531245461758e-08,4.912775383757611e-11
463,8.820442504327733e-13,4.823562992514978e-16,9.623262857848826e-08,4.860615535628622e-11
464,8.666255391054484e-13,4.739243951475637e-16,9.364630899427854e-08,4.729983074094464e-11
465,8.471469636589985e-13,4.632723064769209e-16,9.264088244933593e-08,4.679199966987547e-11
466,8.112150813645611e-13,4.436225329421108e-16,8.844588737088779e-08,4.4673148865175675e-11
467,8.078915303796183e-13,4.4180500989529753e-16,8.388619294825637e-08,4.237009200434337e-11
468,7.971375828204685e-13,4.359240868640199e-16,8.357285127627818e-08,4.22118262039309e-11
469,7.894229705752062e-13,4.317052601884203e-16,7.999348094715738e-08,4.040392141254273e-11
470,7.741882468947629e-13,4.2337397189873164e-16,7.942433819160529e-08,4.0116452997672334e-11
471,7.500794933450454e-13,4.101898157341147e-16,7.82025145305492e-08,3.949932186902566e-11
472,7.452825428060198e-13,4.075665467670968e-16,7.683907716822104e-08,3.881066305100495e-11
473,7.409030309900242e-13,4.051715590881279e-16,7.500710083653533e-08,3.788534980224205e-11
474,7.346063752362871e-13,4.0172815864019905e-16,7.405411829472347e-08,3.740400768197193e-11
475,7.334904276966464e-13,4.011178895691e-16,7.137553278658924e-08,3.605108045482797e-11
476,7.302606264863432e-13,3.993516346920284e-16,6.947228805554008e-08,3.5089770237649844e-11
477,7.245184365274849e-13,3.962114504021869e-16,6.81872539395482e-08,3.444071212916134e-11
478,6.90234830773156e-13,3.7746305632950664e-16,6.671443205862137e-08,3.3696804265332406e-11
479,6.872022364127464e-13,3.75804646343726e-16,6.46020385312916e-08,3.2629855045720665e-11
480,6.749033849820063e-13,3.69078874413049e-16,6.32285182648839e-08,3.193610345189852e-11
481,6.701454222507054e-13,3.6647692638842236e-16,6.130733130141097e-08,3.096573078937821e-11
482,6.648319437823192e-13,3.63571188032432e-16,6.104706936600311e-08,3.0834275042480007e-11
483,6.601123272549744e-13,3.6099021008161e-16,5.877165679587872e-08,2.9684986505766005e-11
484,6.491748448297113e-13,3.550089188445892e-16,5.685972634036422e-08,2.8719289214484422e-11
485,6.420288004105095e-13,3.5110102018911726e-16,5.594254960121443e-08,2.8256032253401554e-11
486,6.361124288612393e-13,3.4786558264264195e-16,5.3923605535058414e-08,2.7236283438630344e-11
487,6.333774186011354e-13,3.4636991003117e-16,5.2979620246513044e-08,2.6759485742600852e-11
488,6.307665322559625e-13,3.4494211604622427e-16,5.078711126332584e-08,2.565207099324761e-11
489,6.01852775152819e-13,3.2913028702870495e-16,4.867639885891811e-08,2.4585970892309327e-11
490,5.926131505525252e-13,3.2407748936409335e-16,4.812800276179827e-08,2.4308981410808803e-11
491,5.896125681496436e-13,3.2243658549476596e-16,4.728566032391545e-08,2.3883522520163083e-11
492,5.790155197991812e-13,3.1664146464588536e-16,4.685996705448493e-08,2.3668509031560417e-11
493,5.78353036470061e-13,3.162791778254753e-16,4.468709570888026e-08,2.2571013060040293e-11
494,5.703354805132161e-13,3.1189468280894073e-16,4.4391011661353396e-08,2.2421463916208365e-11
495,5.492195798595676e-13,3.003472035417058e-16,4.362211465338099e-08,2.2033101590721138e-11
496,5.377435992439318e-13,2.9407142821940876e-16,4.3106744860048834e-08,2.1772793370830742e-11
497,5.329722774687642e-13,2.914621746441162e-16,4.185956052997716e-08,2.1142852817394164e-11
498,5.224636952806205e-13,2.8571543255927616e-16,3.9744839238514943e-08,2.007472786698586e-11
499,5.077951270196161e-13,2.776937530367075e-16,3.922708862352758e-08,1.9813217117465356e-11
500,4.985709193371993e-13,2.726493862954303e-16,3.7865251175489854e-08,1.9125366400436028e-11
501,4.941010767537768e-13,2.702050001711304e-16,3.6939376571022495e-08,1.865771623302451e-11
502,4.923407960706399e-13,2.6924236992265335e-16,3.582164241174822e-08,1.8093159689207336e-11
503,4.89315305269146e-13,2.6758784460182963e-16,3.4668041976324685e-08,1.751048744163859e-11
504,4.842154443076673e-13,2.647989254984296e-16,3.3656989145240966e-08,1.699981458870923e-11
505,4.696456804492284e-13,2.568312783284871e-16,3.270829663997853e-08,1.652063932375717e-11
506,4.672648686235817e-13,2.555293033075403e-16,3.2444929389456396e-08,1.638761511269973e-11
507,4.605167110011613e-13,2.5183899373869567e-16,3.0796785636348625e-08,1.5555153893502018e-11
508,4.576192519511104e-13,2.5025448409087523e-16,3.00386110863088e-08,1.5172207376184752e-11
509,4.5053352636965975e-13,2.46379571503096e-16,2.9622442872731676e-08,1.49620048997245e-11
510,4.488024245275584e-13,2.454328980479108e-16,2.7550780726032162e-08,1.3915628700345454e-11
511,4.4381542746129823e-13,2.427056998964812e-16,2.6763133550265732e-08,1.3517795849297247e-11
512,4.39405697492055e-13,2.40294187064082e-16,2.6096963777332803e-08,1.3181320041090153e-11
513,4.363423806898624e-13,2.3861897614873896e-16,2.579294384375447e-08,1.3027762559171598e-11
514,4.294020705355425e-13,2.34823585701998e-16,2.467992460081122e-08,1.2465587473276364e-11
515,4.19590134270794e-13,2.2945781265508624e-16,2.3807166657611763e-08,1.2024766009681132e-11
516,4.015802169266702e-13,2.196088769858445e-16,2.3701383869065844e-08,1.1971336162341043e-11
517,3.9344807220770806e-13,2.1516171775353663e-16,2.2909999245814134e-08,1.1571615563282738e-11
518,3.893081160955002e-13,2.1289773393598052e-16,2.182367446653244e-08,1.1022923588750591e-11
519,3.8056064459091807e-13,2.0811407599513694e-16,2.116722967397877e-08,1.0691359772599972e-11
520,3.7883557752597957e-13,2.071707027290042e-16,2.0967631148775217e-08,1.0590544518270546e-11
521,3.7736442207753985e-13,2.0636618402443254e-16,2.005007936080487e-08,1.0127098123712698e-11
522,3.7658145865717266e-13,2.0593801124544518e-16,1.9893893499218506e-08,1.004821017931315e-11
523,3.7388569915252315e-13,2.044638033724311e-16,1.896742123287819e-08,9.580258138760717e-12
524,3.734255192946102e-13,2.042121485907758e-16,1.8673178149959026e-08,9.431638848067471e-12
525,3.708248718098133e-13,2.0278995384736146e-16,1.8346900954497897e-08,9.266839441815544e-12
526,3.704470109109623e-13,2.025833161591591e-16,1.7529398157668508e-08,8.853926809854349e-12
527,3.6661805362112186e-13,2.004894057148551e-16,1.716530787848449e-08,8.670028386469829e-12
528,3.662557756880308e-13,2.0029128975522998e-16,1.685911470755468e-08,8.515373223713783e-12
529,3.590871074189343e-13,1.963710189806669e-16,1.575909511065908e-08,7.959764131335536e-12
530,3.518153701175238e-13,1.9239438369041194e-16,1.5333194173842353e-08,7.744645751976112e-12
531,3.4184555463569954e-13,1.8694227253195983e-16,1.479530799621474e-08,7.472964727567195e-12
532,3.3891601367890817e-13,1.8534021851513444e-16,1.4520293404974874e-08,7.334057559130576e-12
533,3.3202242046428847e-13,1.8157037577774602e-16,1.3831839291155118e-08,6.986326149251186e-12
534,3.1944831863550643e-13,1.746940799211981e-16,1.3508200616952144e-08,6.82285943416731e-12
535,3.1055979747339563e-13,1.6983328731190353e-16,1.3127324560011571e-08,6.630482679332604e-12
536,3.093117789998436e-13,1.6915079369323907e-16,1.2877804642189707e-08,6.504452619993162e-12
537,3.0299710244947694e-13,1.6569753836017544e-16,1.2363485060795583e-08,6.244674851835937e-12
538,3.0036434875411174e-13,1.6425778595692132e-16,1.2256555509755251e-08,6.1906657860251114e-12
539,2.9532205212319953e-13,1.6150034658647957e-16,1.2099667667273712e-08,6.1114232779713e-12
540,2.943142762553058e-13,1.6094923246961561e-16,1.163367655969551e-08,5.876055747185e-12
541,2.912936932721164e-13,1.5929739104710376e-16,1.114340174769043e-08,5.628422755843018e-12
542,2.884738800930391e-13,1.577553429594109e-16,1.1002592900478442e-08,5.557301590348268e-12
543,2.851283937206799e-13,1.55925824287331e-16,1.07949512415739e-08,5.452423828197986e-12
544,2.8150779163373375e-13,1.5394585534261565e-16,1.059285682005701e-08,5.350347921159065e-12
545,2.7954373177275187e-13,1.5287178604780783e-16,1.0303729957840125e-08,5.20431278328348e-12
546,2.733074164547284e-13,1.4946138347867222e-16,1.0027763859732297e-08,5.064925018074958e-12
547,2.7039584209603097e-13,1.4786915470787327e-16,9.659782001076422e-09,4.879060996128033e-12
548,2.6856673886730377e-13,1.468688880387975e-16,9.260870046471569e-09,4.677574486558267e-12
549,2.681787400640357e-13,1.4665670631802037e-16,9.15837029058892e-09,4.625802866765611e-12
550,2.630655904802727e-13,1.438605201748273e-16,8.696779983771917e-09,4.392658137212641e-12
551,2.536310129666593e-13,1.3870111021071822e-16,8.047003488000664e-09,4.064462412260981e-12
552,2.441863302640402e-13,1.335361741048429e-16,7.982718601264351e-09,4.0319927474713715e-12
553,2.4408948510238234e-13,1.334832131862101e-16,7.596745818741031e-09,3.83704168661237e-12
554,2.4202378648729463e-13,1.3235356154021413e-16,7.288483149170694e-09,3.681341240422659e-12
555,2.3810539036872037e-13,1.3021074041777094e-16,7.0333681040529045e-09,3.5524851372496324e-12
556,2.2310606647782245e-13,1.2200818327878586e-16,6.769564208126492e-09,3.4192403808878685e-12
557,2.2306608976948375e-13,1.219863215444329e-16,6.650642297649099e-09,3.3591740921320128e-12
558,2.1948190817869305e-13,1.2002626957750393e-16,6.40029876573119e-09,3.23272803340341e-12
559,2.167064882799376e-13,1.1850849847863242e-16,5.8178221257420095e-09,2.9385248044889034e-12
560,2.1388142656085943e-13,1.169635801649503e-16,5.536402600300267e-09,2.796382566705622e-12
561,2.1325394269457934e-13,1.1662043321350157e-16,5.493817993967242e-09,2.774873500375577e-12
562,2.1265294074291074e-13,1.1629176820932796e-16,5.325928436582918e-09,2.690074134199428e-12
563,2.1073525161513089e-13,1.1524305729676674e-16,4.913581691076429e-09,2.4818018437215627e-12
564,2.0970229360790837e-13,1.1467817203006772e-16,4.7774752354779655e-09,2.4130558100369827e-12
565,2.078728636495646e-13,1.136777266850484e-16,4.494800178641398e-09,2.270279415679855e-12
566,2.0305563234523302e-13,1.110433669423759e-16,4.4347028609456675e-09,2.2399248508761692e-12
567,1.9702290263142093e-13,1.0774429756154698e-16,4.174784590530732e-09,2.108642685789912e-12
568,1.9646306626272602e-13,1.0743814444183946e-16,4.067700427676377e-09,2.0545555270706487e-12
569,1.9283775188451146e-13,1.0545559852507755e-16,3.906139532400993e-09,1.9729527059562783e-12
570,1.8640097938655285e-13,1.0193557358334048e-16,3.6692266516144468e-09,1.8532903371784774e-12
571,1.8433784181479845e-13,1.008073224740907e-16,3.4795605093061306e-09,1.757491831878932e-12
572,1.8365258946413283e-13,1.0043258414576047e-16,3.404901842568183e-09,1.7197824727170532e-12
573,1.8241045799231923e-13,9.97533099034151e-17,3.174103405370285e-09,1.6032084493308023e-12
574,1.8155433807826912e-13,9.928513063320943e-17,2.925926024916758e-09,1.4778564924277273e-12
575,1.811996628159182e-13,9.909117228372786e-17,2.8976126476215686e-09,1.463555683691648e-12
576,1.7998457719611583e-13,9.842668838447449e-17,2.562023610151585e-09,1.2940529575156857e-12
577,1.712197448609898e-13,9.363353646873228e-17,2.3958954975054038e-09,1.2101432797732661e-12
578,1.6498006337491655e-13,9.022129307090541e-17,2.2122029073543362e-09,1.1173619569873135e-12
579,1.6488372906825957e-13,9.016861151935376e-17,2.168623698374754e-09,1.0953505266309456e-12
580,1.646536887245622e-13,9.004281124480974e-17,2.076731728345069e-09,1.0489367952673141e-12
581,1.6269503139462412e-13,8.897169638780886e-17,2.0016521644176636e-09,1.0110148450697129e-12
582,1.5973963611466577e-13,8.73555036294902e-17,1.967097939931997e-09,9.935618457245224e-13
583,1.5774281571091612e-13,8.626351884556356e-17,1.8496341793607542e-09,9.342320541621654e-13
584,1.575008155605212e-13,8.613117820969919e-17,1.8057940179851592e-09,9.120888193140303e-13
585,1.5109836581757773e-13,8.262992307126971e-17,1.6988280964660307e-09,8.58061383131649e-13
586,1.4753648251720484e-13,8.068206518739303e-17,1.5061214864705607e-09,7.607271674712767e-13
587,1.438761630611717e-13,7.868037633105263e-17,1.4656071411251875e-09,7.402637696289399e-13
588,1.4371954709289182e-13,7.859472904201231e-17,1.3569510022195442e-09,6.853826212484362e-13
589,1.4292764505717532e-13,7.816166807581869e-17,1.298068285761763e-09,6.556415395984349e-13
590,1.3704794760356793e-13,7.494628619101077e-17,1.2821594030296343e-09,6.476061192109298e-13
591,1.366813524050721e-13,7.474580928389069e-17,1.2237772602687327e-09,6.181178724178499e-13
592,1.3514120130262214e-13,7.390355949233956e-17,1.1477198891882463e-09,5.797020414326904e-13
593,1.3504732043932446e-13,7.385221963521948e-17,1.1323405934287408e-09,5.719341102226735e-13
594,1.3251582541211978e-13,7.24678417286724e-17,1.0722545798271238e-09,5.415852550058789e-13
595,1.3151370973829196e-13,7.191982295567734e-17,1.0191324359363347e-09,5.147537819706314e-13
596,1.3017403522838998e-13,7.118720615274389e-17,9.875730749747121e-10,4.988134587714722e-13
597,1.2979391843358447e-13,7.09793348012377e-17,9.238398271073797e-10,4.666224213555751e-13
598,1.290823118844622e-13,7.059018436871764e-17,9.156566372108357e-10,4.624891725261825e-13
599,1.2896833936780341e-13,7.052785715404e-17,8.529921835284374e-10,4.308379725538237e-13
600,1.28611726754822e-13,7.033283934152127e-17,8.172587222122939e-10,4.1278935226976167e-13
601,1.2235843027525034e-13,6.691315042395431e-17,7.593544020542979e-10,3.8354244897953145e-13
602,1.2210800944515602e-13,6.677620484010121e-17,7.162358965017743e-10,3.6176371539846256e-13
603,1.2199024816248008e-13,6.671180569405066e-17,7.139876498746804e-10,3.606281481127093e-13
604,1.2175998633699791e-13,6.658588429958096e-17,6.49447451386095e-10,3.280295278650755e-13
605,1.1942377668946073e-13,6.530830050567405e-17,6.206219889586507e-10,3.134700699591491e-13
606,1.1513043605611836e-13,6.296043655405369e-17,6.157833812978379e-10,3.110261367616083e-13
607,1.1295701569204095e-13,6.177187599938781e-17,5.687733125607636e-10,2.8728181284469193e-13
608,1.0908470712244002e-13,5.965425839655653e-17,5.205045206562824e-10,2.6290172022095246e-13
609,1.0638408694666956e-13,5.817739240822383e-17,5.020637887957992e-10,2.5358748771026917e-13
610,1.0339440893112723e-13,5.654245173169541e-17,4.759402150689875e-10,2.403927272450994e-13
611,1.0335066333159032e-13,5.651852893474866e-17,4.283100624965887e-10,2.1633520507433795e-13
612,1.010497429982241e-13,5.526024351842119e-17,4.191319901207911e-10,2.1169945087787636e-13
613,1.0054125029409236e-13,5.4982168287115014e-17,3.9176908662179253e-10,1.9787871711929852e-13
614,9.955486528842773e-14,5.4442752015498125e-17,3.5971686432483706e-10,1.8168945450127316e-13
615,9.883562514608535e-14,5.404942706251173e-17,3.5184315672277127e-10,1.777125221386303e-13
616,9.572766689830842e-14,5.234980344624724e-17,3.233864397524338e-10,1.633393139407272e-13
617,9.50237381891854e-14,5.1964851731066435e-17,3.1096431233609443e-10,1.5706501941117776e-13
618,9.490933302260701e-14,5.190228791667852e-17,2.9116412577343717e-10,1.4706413968499405e-13
619,9.457040890599261e-14,5.1716943266977566e-17,2.721800365486273e-10,1.3747546270724625e-13
620,9.304161593810434e-14,5.0880904805244514e-17,2.5388970356682953e-10,1.2823719519274752e-13
621,9.084440794402607e-14,4.9679335704613343e-17,2.2631979700182192e-10,1.1431190621901774e-13
622,9.079687000805289e-14,4.965333902376788e-17,2.1519162764192377e-10,1.0869117719261364e-13
623,8.800589603272893e-14,4.8127061994714096e-17,2.045146932730077e-10,1.0329836252745947e-13
624,8.34060438759212e-14,4.5611578602159623e-17,1.9018878965814394e-10,9.606248934173101e-14
625,8.329220980695209e-14,4.554932709923362e-17,1.893265490819314e-10,9.562698009688379e-14
626,8.290849055423886e-14,4.533948570114107e-17,1.7283323030878177e-10,8.72963668062512e-14
627,7.89457409853373e-14,4.317240937137874e-17,1.5576645434100413e-10,7.867610591995375e-14
628,7.774350446034866e-14,4.25149521511384e-17,1.3572351614880724e-10,6.855261473035386e-14
629,7.626233545331657e-14,4.1704957413972474e-17,1.2849670086920452e-10,6.490242132505729e-14
630,7.603862938125554e-14,4.158262111056535e-17,1.2166980974890846e-10,6.1454225683982e-14
631,7.577778026525742e-14,4.143997269559735e-17,1.1035095499125492e-10,5.5737183336364654e-14
632,7.417222871443304e-14,4.0561957897662704e-17,9.865854969587994e-11,4.983146428170816e-14
633,7.349278688478575e-14,4.019039712126794e-17,9.401918604209855e-11,4.7488167274850603e-14
634,7.315715079811322e-14,4.0006850569512537e-17,7.481654323188699e-11,3.778910102807181e-14
635,7.18826230626392e-14,3.9309860048373714e-17,7.226284753052933e-11,3.6499254415478944e-14
636,7.092566182356055e-14,3.878653451047397e-17,6.775535709620287e-11,3.4222565276314957e-14
637,6.893909466642146e-14,3.7700156835360705e-17,6.050521539093547e-11,3.056058992256168e-14
638,6.665206468101692e-14,3.644946751960849e-17,5.16260703254487e-11,2.6075820974033475e-14
639,6.636004141148269e-14,3.6289771151179424e-17,4.5630159651145136e-11,2.3047345393114328e-14
640,6.409389670456144e-14,3.505050319624113e-17,4.359008751481911e-11,2.2016924997651292e-14
641,6.349278136409023e-14,3.472177618406375e-17,4.313211799013462e-11,2.1785609089584795e-14
642,6.157933843199957e-14,3.3675387353685535e-17,4.0788310589209994e-11,2.0601774995708424e-14
643,6.129291892989423e-14,3.3518755471553534e-17,3.907874448902185e-11,1.9738289952381237e-14
644,6.041967169210064e-14,3.304120992239652e-17,3.3932585045678276e-11,1.7139015370711e-14
645,5.717937086530443e-14,3.1269213206236176e-17,3.2195128214770726e-11,1.62614429932813e-14
646,5.71391094227982e-14,3.1247195761646174e-17,2.8072951552907797e-11,1.4179372055468886e-14
647,5.560462059340137e-14,3.0408042450882616e-17,2.6080497325329803e-11,1.3173002997941199e-14
648,5.478661508757871e-14,2.996070649425417e-17,2.3920427849138488e-11,1.208197312490293e-14
649,5.2886490584035516e-14,2.8921601003575573e-17,2.243953330174945e-11,1.1333987836545555e-14
650,5.2646391689880263e-14,2.879030009210511e-17,1.9446558846916203e-11,9.822265840815506e-15
651,5.227847726930538e-14,2.858910175283507e-17,1.9333684858037115e-11,9.765254297847353e-15
652,5.1792508919782807e-14,2.8323344230449934e-17,1.5560978684052767e-11,7.859697470448218e-15
653,5.0592853200877806e-14,2.7667298354448823e-17,1.4060738932128358e-11,7.101941109317138e-15
654,4.9900364911654796e-14,2.7288602967793652e-17,1.2994040113185627e-11,6.563162014557094e-15
655,4.9498530382333356e-14,2.7068855017075922e-17,1.2213758687334271e-11,6.169049531433739e-15
656,4.946642543354903e-14,2.7051298047257607e-17,1.0483232289757209e-11,5.294977647798339e-15
657,4.9015438095513666e-14,2.6804670303493858e-17,9.839062499299472e-12,4.969613814623214e-15
658,4.896403893573178e-14,2.6776562066877766e-17,8.73244975344259e-12,4.410674587472249e-15
659,4.7228364785778954e-14,2.5827388191228152e-17,7.516264514605516e-12,3.796391370499506e-15
660,4.7126385785694346e-14,2.5771619772514414e-17,7.0167452833157554e-12,3.544089113789143e-15
661,4.5675156413205786e-14,2.4977997877541234e-17,5.751295957777635e-12,2.9049230905681677e-15
662,4.2910767391806977e-14,2.3466259144026267e-17,5.2387602656270294e-12,2.6460463473438544e-15
663,4.188899512778774e-14,2.2907490932898172e-17,5.105848925617878e-12,2.578914135156302e-15
664,3.96817307069034e-14,2.170042235668458e-17,4.6831224416250586e-12,2.3653991407340803e-15
665,3.8804352819211434e-14,2.1220617912922778e-17,4.291639637306034e-12,2.1676650219936236e-15
666,3.8794617094914444e-14,2.1215293817289114e-17,4.168845397855762e-12,2.1056428579132885e-15
667,3.812074318342552e-14,2.0846777922595117e-17,3.6437964799641595e-12,1.840445807290543e-15
668,3.8116000802464566e-14,2.084418449564534e-17,3.3977160684552904e-12,1.7161530088018952e-15
669,3.684827867422802e-14,2.0150915701074794e-17,2.9263771561346205e-12,1.478084354374194e-15
670,3.6221424151974046e-14,1.980811291382785e-17,2.5323526039259265e-12,1.2790664237434587e-15
671,3.604841764717883e-14,1.9713502266619946e-17,2.28626043880677e-12,1.1547676886217159e-15
672,3.5149718970136996e-14,1.9222038297791372e-17,2.034488581672145e-12,1.027600196857266e-15
673,3.4500622728316556e-14,1.8867072363929274e-17,1.843616877792083e-12,9.311927742506341e-16
674,3.2942043491601065e-14,1.8014744929853892e-17,1.6217075968889955e-12,8.191085763864977e-16
675,3.280875464349598e-14,1.7941854351550232e-17,1.532767518329011e-12,7.741858164063834e-16
676,3.278591895537901e-14,1.7929366386229264e-17,1.4836460008931353e-12,7.493750204934635e-16
677,3.275016620802399e-14,1.79098145747484e-17,1.1680753618089982e-12,5.899833906919797e-16
678,3.179017753228788e-14,1.7384833447413557e-17,1.0101408055501426e-12,5.102121977916116e-16
679,3.0103842171614887e-14,1.6462641070475478e-17,7.0719219642938e-13,3.5719583133244713e-16
680,3.0062905536970185e-14,1.6440254389102814e-17,6.838056902480611e-13,3.453835367969944e-16
681,2.928926029301091e-14,1.6017177364762345e-17,6.090408042183995e-13,3.0762052731431344e-16
682,2.839958703249483e-14,1.5530649051386916e-17,5.700234542900796e-13,2.879132471514349e-16
683,2.8309253124593827e-14,1.548124888865055e-17,5.544129397347256e-13,2.8002852959900677e-16
684,2.8061802277009056e-14,1.5345927474754284e-17,5.543925797655841e-13,2.80018245978599e-16
685,2.7364899692443215e-14,1.496481807863833e-17,5.452225076930634e-13,2.7538653265673183e-16
686,2.6837957895231368e-14,1.4676653743233016e-17,4.851344328344913e-13,2.450366363192978e-16
687,2.6283752515858694e-14,1.4373579996435944e-17,4.695210090041364e-13,2.3715044932064584e-16
688,2.6162406190320306e-14,1.4307220327421892e-17,4.570770758998267e-13,2.308651409523102e-16
689,2.6100770239311357e-14,1.4273513980812936e-17,3.793738316959566e-13,1.9161799562072116e-16
690,2.6050456279183093e-14,1.4245999198423905e-17,3.505215175812126e-13,1.7704497519131652e-16
691,2.4365883886929446e-14,1.3324770921554541e-17,3.4992863182769314e-13,1.7674551442141153e-16
692,2.3677375060275548e-14,1.2948251750930371e-17,2.9877515533039033e-13,1.5090839594746145e-16
693,2.3565936699813813e-14,1.2887310369451377e-17,2.5228534415400136e-13,1.274268490137107e-16
694,2.3528112502087866e-14,1.2866625760909014e-17,2.2283817786728181e-13,1.1255337459575598e-16
695,2.3396550374248774e-14,1.2794679459943976e-17,2.0044591485933487e-13,1.0124326252025159e-16
696,2.3361912990838634e-14,1.2775737598388535e-17,1.7400472718646446e-13,8.788807837099981e-17
697,2.3073391557697528e-14,1.2617956250484053e-17,1.5258785167016137e-13,7.707062493583122e-17
698,2.2188434094141426e-14,1.2134006826283992e-17,1.47601141392978e-13,7.45518865616438e-17
699,2.198411373539224e-14,1.2022271828794197e-17,1.3703047670558356e-13,6.921274766868876e-17
700,2.1966170773540802e-14,1.2012459508525656e-17,1.3600273120072786e-13,6.869364351021722e-17
701,2.1752939910477707e-14,1.1895851696680782e-17,1.2725714022266122e-13,6.427633141927984e-17
702,2.064645072873658e-14,1.1290755040130276e-17,9.819369793335863e-14,4.959667222291777e-17
703,2.0194364712487854e-14,1.1043526471230141e-17,6.995943752012309e-14,3.53358246467107e-17
704,1.944254910729193e-14,1.0632387242258464e-17,6.25274332969301e-14,3.15819923216749e-17
705,1.8634118088371845e-14,1.0190287206693263e-17,5.940280066775087e-14,3.000377107542332e-17
706,1.8482755789491164e-14,1.0107512948714186e-17,5.66993823248511e-14,2.863830102738398e-17
707,1.8312542957843812e-14,1.0014430054609665e-17,5.595588543818188e-14,2.826276805364957e-17
708,1.7964776666250282e-14,9.824249957256083e-18,5.314568800510413e-14,2.6843364936102932e-17
709,1.7035291568788496e-14,9.315950071393094e-18,4.783661108534008e-14,2.416180233750828e-17
710,1.5797497699082973e-14,8.639047897908712e-18,4.3564567824890894e-14,2.2004035252960554e-17
711,1.500004128056183e-14,8.202949451982127e-18,2.8622680253057824e-14,1.4457034621669165e-17
712,1.3758094829250103e-14,7.523776390279919e-18,2.6522291331740716e-14,1.3396148810627492e-17
713,9.789622720013401e-15,5.3535706218561756e-18,2.5362601507164236e-14,1.2810400872416551e-17
714,3.2563466046951534e-15,1.780771539013223e-18,2.0958749500670003e-14,1.058605848506124e-17
715,-4.634156169974983e-15,-2.5342429466615483e-18,1.4793055973907622e-14,7.47182725322255e-18
716,-8.912925051770133e-15,-4.874138164120915e-18,1.2289502024362616e-14,6.207306746904067e-18
717,-1.377561389913154e-14,-7.533356900226208e-18,1.0450791482481261e-14,5.278592114724679e-18
718,-1.6872716041125854e-14,-9.227043727030286e-18,9.888436214885127e-15,4.9945519933441255e-18
719,-1.9767861263869916e-14,-1.0810288031103798e-17,7.285470891083664e-15,3.6798197784537385e-18
720,-2.4262150736564905e-14,-1.3268043225075607e-17,5.0711435790495125e-15,2.561384805531684e-18


==> Dat010.csv <==
Number,ALE_eig,ALE_eig_norm,Eul_eig,Eul_eig_norm
1,294.3360646653818,1.0,317.89841001177416,1.0
2,0.5391941819779528,0.0018318998135377661,2.929299822407588,0.009214578400373548
3,0.17110457361283277,0.0005813238476479405,0.4535829617504309,0.0014268173336684235
4,0.015006781384110192,5.098519408816166e-05,0.18490729446348972,0.0005816552981710139
5,0.006912868436612048,2.348631128322992e-05,0.08633605392286867,0.0002715837865300144
6,0.0044476277103477685,1.5110712699798062e-05,0.060957243904241544,0.00019175070394967953
7,0.0038583056785971184,1.310850467129627e-05,0.05312037404726953,0.00016709858361764718
8,0.0020771784675212316,7.0571659979305895e-06,0.03595065891499278,0.00011308851438942792
9,0.001583423999743164,5.379646566734156e-06,0.02522115291586938,7.933714709342287e-05
10,0.0012396617948498675,4.2117223937854385e-06,0.02329136774808294,7.326670097915962e-05
11,0.0008680763172943619,2.949269292844698e-06,0.017412074886370716,5.477245037408591e-05
12,0.0005794750991711485,1.9687533018759668e-06,0.013302390287550507,4.1844783958050686e-05
13,0.0005324011749500515,1.808820728629758e-06,0.011698660107966495,3.679999565752218e-05
14,0.00033451217947873317,1.1364974246666846e-06,0.010387002238937343,3.267396725435851e-05
15,0.00030339893638406563,1.0307908979111583e-06,0.008800531299787053,2.7683470639129976e-05
16,0.00020176464235439586,6.854907249771568e-07,0.008279992800310436,2.6046034014463193e-05
17,0.00016982233292691745,5.769674644525172e-07,0.007168139790181221,2.2548523567374028e-05
18,0.00013682868539848032,4.6487230694626244e-07,0.006157840297576844,1.9370465858412985e-05
19,0.00011444986209680241,3.8884077024986934e-07,0.005507172776878543,1.7323687704743697e-05
20,0.00011088054479290497,3.767140969250926e-07,0.004969980524744188,1.563386405285925e-05
21,6.703733215125359e-05,2.277577918542381e-07,0.004329463283941293,1.3619015218669826e-05
22,6.590428869384183e-05,2.23908302806065e-07,0.004084432321245392,1.2848231361377728e-05
23,4.838768316558237e-05,1.6439603899913615e-07,0.003583756860044643,1.1273277082171974e-05
24,3.725657507422384e-05,1.2657835565131736e-07,0.003379018869652374,1.0629241176535685e-05
25,3.3901810514595706e-05,1.1518062033321413e-07,0.0029877520658449616,9.398449227016589e-06
26,2.468352677004202e-05,8.386171364390455e-08,0.0028652715799292717,9.013167382067589e-06
27,1.965184355090852e-05,6.676668580606956e-08,0.0025503061119528537,8.022393417627967e-06
28,1.809176846648133e-05,6.146636664130539e-08,0.0024660089820334025,7.757223390774643e-06
29,1.6328193779661893e-05,5.547466226479832e-08,0.002113649449824377,6.6488204509927955e-06
30,1.3921723280529557e-05,4.729873417434107e-08,0.0020075563801292377,6.3150878296462155e-06
31,1.1455194353022113e-05,3.891875895685783e-08,0.001804877752818675,5.67752997805754e-06
32,9.04312220547274e-06,3.072379939493138e-08,0.001757723030445892,5.529197300423083e-06
33,6.873164916092288e-06,2.3351419486790036e-08,0.0016611638325832385,5.225454988974978e-06
34,5.413344517811093e-06,1.8391713308952797e-08,0.0016269834547950363,5.117935175374979e-06
35,4.86933513465444e-06,1.6543453960323147e-08,0.0014267840223868493,4.488176025586302e-06
36,4.4635194359125535e-06,1.516470447135637e-08,0.0013244834466584277,4.1663732970837195e-06
37,3.74203876542574e-06,1.271349051187426e-08,0.0012480602791752813,3.9259720711690764e-06
38,3.0480416748461424e-06,1.0355651382073522e-08,0.0011842486244469895,3.7252423640719934e-06
39,2.57095080628466e-06,8.734746145388147e-09,0.001102773254060707,3.468948630538489e-06
40,2.014251070609388e-06,6.8433716163845055e-09,0.0010366183761878498,3.260847942427444e-06
41,1.734702179372897e-06,5.893610697503231e-09,0.0009193074664475658,2.891827821389597e-06
42,1.3003342863832525e-06,4.417855786247422e-09,0.0008450053953648846,2.6580988414933805e-06
43,1.2597863559310492e-06,4.280095126512094e-09,0.0008405898167416864,2.64420893678126e-06
44,1.2192372445348133e-06,4.142330454546617e-09,0.000808153704825316,2.5421759888493434e-06
45,1.0981003804220577e-06,3.730770748975127e-09,0.0007533122797787381,2.3696635656366992e-06
46,9.890413422155735e-07,3.36024517872104e-09,0.0007206479116480605,2.2669126014860204e-06
47,9.003472514607789e-07,3.05890904835038e-09,0.0006591633157667809,2.0735030280345447e-06
48,8.359383329401227e-07,2.8400812312635406e-09,0.0006081317243797932,1.912975042427137e-06
49,6.384524430004952e-07,2.1691274690593038e-09,0.0005938467835226684,1.868039489410072e-06
50,5.454571941174457e-07,1.8531782530202437e-09,0.0005626288307031517,1.7698384546255306e-06
51,5.33034783344866e-07,1.8109733985566826e-09,0.000558763279786221,1.757678749527328e-06
52,4.081082255083635e-07,1.3865382958501006e-09,0.000518111176283591,1.6298010935770377e-06
53,3.930024084305786e-07,1.335216630273855e-09,0.0004999147456238607,1.5725613273918076e-06
54,3.562133416737431e-07,1.2102266233623356e-09,0.0004649929878642293,1.462709385199527e-06
55,3.155353842312253e-07,1.0720241999224393e-09,0.00044894237865913066,1.4122196416223126e-06
56,2.849341803051474e-07,9.680573144479492e-10,0.0004411716445172162,1.3877755616987084e-06
57,2.6380127513328126e-07,8.962587558992669e-10,0.0004296840887914074,1.3516396284444863e-06
58,2.4823451122383227e-07,8.433710340798351e-10,0.000415304887795859,1.3064075651730284e-06
59,2.3258060773851181e-07,7.901872575585423e-10,0.00037656755797210815,1.184553134311559e-06
60,2.2790769559419616e-07,7.743111461835123e-10,0.00036143180746607084,1.1369412242504904e-06
61,1.9532256031987082e-07,6.636038996509814e-10,0.0003575189618701815,1.124632746218957e-06
62,1.581780910177502e-07,5.374064207781543e-10,0.0003397390464160101,1.068703194845885e-06
63,1.527207651853641e-07,5.188652819659931e-10,0.00031589668712901224,9.93703262363949e-07
64,1.4247913626905412e-07,4.84069583627248e-10,0.00031033158247756743,9.761973407355939e-07
65,1.397769223708955e-07,4.74888874150716e-10,0.0003044446585594358,9.576790854290838e-07
66,1.2253449929103524e-07,4.1630813889673873e-10,0.00028278167775471136,8.895347345217544e-07
67,1.115646277481067e-07,3.7903825300830806e-10,0.00027255648505205876,8.573697648942753e-07
68,9.906175519413694e-08,3.365600314958211e-10,0.0002663039910383537,8.377015507202143e-07
69,9.381619808308484e-08,3.1873837203653754e-10,0.0002586006494297786,8.134694647267997e-07
70,8.88677508205267e-08,3.019261364439206e-10,0.0002474453123948668,7.783785781932726e-07
71,7.87229924439256e-08,2.674595535325324e-10,0.00024360089963997272,7.66285366545087e-07
72,6.972144680923647e-08,2.3687700957916874e-10,0.00022811139265035323,7.17560659211553e-07
73,6.88971499243494e-08,2.3407647989951774e-10,0.0002160846668697184,6.797286808125752e-07
74,6.40856013455172e-08,2.1772935443155226e-10,0.00020713561180018953,6.515780050378917e-07
75,6.083506395448996e-08,2.0668572851801483e-10,0.00019539652589326597,6.146508436013536e-07
76,5.7838194206784605e-08,1.9650393257971427e-10,0.0001817939580239661,5.718618033265184e-07
77,5.6498860060187445e-08,1.9195357566670806e-10,0.00017578716240184789,5.529664725134585e-07
78,5.272000735454067e-08,1.7911501064090062e-10,0.00016635047085904935,5.232818586695295e-07
79,4.687803675449272e-08,1.5926705009046843e-10,0.0001561541685522453,4.912077683762613e-07
80,4.5062846009885386e-08,1.530999813465449e-10,0.00014954016107065509,4.7040235610211607e-07
81,3.813852228277358e-08,1.295747509777018e-10,0.0001479531275557119,4.654100898152718e-07
82,3.7834737756055104e-08,1.285426500455111e-10,0.00013789942375330483,4.3378456579319596e-07
83,3.597952188289368e-08,1.2223959684925895e-10,0.00013596329069435667,4.2769415137785977e-07
84,3.07924297868152e-08,1.0461657093167231e-10,0.00012832742721858716,4.0367432858136735e-07
85,2.8580951715947416e-08,9.710312512481231e-11,0.00012342891577851324,3.8826528189915057e-07
86,2.4905273050652668e-08,8.461509152460273e-11,0.00011978714555247122,3.768095145491121e-07
87,2.3733059361188435e-08,8.063252251527363e-11,0.00011671881693947928,3.671575989799896e-07
88,2.2756107667236446e-08,7.731335163805665e-11,0.00011252356028907929,3.53960752068284e-07
89,2.071351476708939e-08,7.037368930864013e-11,0.0001114929045133098,3.507186604336284e-07
90,1.9128659964687163e-08,6.498918162282874e-11,0.00010911120021766754,3.432266308397904e-07
91,1.7859270953256214e-08,6.067646169544212e-11,0.00010587749101095642,3.330544843147689e-07
92,1.7060098379251415e-08,5.7961291283303384e-11,9.984293232649027e-05,3.140718203742898e-07
93,1.669906801519856e-08,5.673469893736271e-11,9.104347287297777e-05,2.8639172139805843e-07
94,1.5485236300511178e-08,5.2610733645962436e-11,8.821255323213374e-05,2.774866135029319e-07
95,1.3219862822061939e-08,4.491417943326463e-11,8.513828151053398e-05,2.678160029406271e-07
96,1.1838446988267965e-08,4.022085095731165e-11,8.361118969890957e-05,2.630122928133325e-07
97,1.1485856846018982e-08,3.902293407053861e-11,8.08951773204482e-05,2.5446864398425914e-07
98,1.1220006458204628e-08,3.81197135015044e-11,7.862236168998365e-05,2.4731914100190585e-07
99,1.1064456780033748e-08,3.759123705283095e-11,7.602884757845798e-05,2.391608299508074e-07
100,9.944109906940591e-09,3.378488435742874e-11,7.476283623913833e-05,2.3517838996542735e-07
101,9.680881194839102e-09,3.289057087124164e-11,7.248445461163174e-05,2.2801137825428915e-07
102,8.863797268563377e-09,3.011454705233031e-11,6.75599639515717e-05,2.1252060980446378e-07
103,8.32732055037233e-09,2.8291879759414832e-11,6.737636084198899e-05,2.1194305702722306e-07
104,7.818700939058093e-09,2.6563856345456146e-11,6.512221415781219e-05,2.0485228018410102e-07
105,7.50605214856048e-09,2.550163928125421e-11,6.307541020801827e-05,1.984137328830368e-07
106,7.332660026450848e-09,2.4912543540279504e-11,6.073513007826381e-05,1.910520095901528e-07
107,7.0418749112816055e-09,2.3924607809400504e-11,5.921041841460076e-05,1.862557865967551e-07
108,6.713409516072866e-09,2.280865419501024e-11,5.827490668907184e-05,1.8331298570166957e-07
109,6.512484645989986e-09,2.212601657698235e-11,5.7279860088079735e-05,1.8018290838874667e-07
110,6.091987526446577e-09,2.069738729901244e-11,5.4279319031699604e-05,1.7074422935833254e-07
111,6.039440149762553e-09,2.0518858797098264e-11,5.304040341724788e-05,1.6684702328421017e-07
112,5.755653997791402e-09,1.9554701882471526e-11,5.0840961222036483e-05,1.5992832811008228e-07
113,5.656657826470857e-09,1.9218364670675583e-11,4.934018511220102e-05,1.5520739820741344e-07
114,5.330925198822145e-09,1.811169557112428e-11,4.7384815939255294e-05,1.4905647353662537e-07
115,4.9269678443619664e-09,1.6739259764049736e-11,4.6994514798477716e-05,1.478287192337236e-07
116,4.814167596008022e-09,1.6356023518494225e-11,4.531786247694977e-05,1.4255454273983728e-07
117,4.292778779188826e-09,1.458461702295675e-11,4.198096642574556e-05,1.3205780558698198e-07
118,4.15384158992321e-09,1.4112581122688912e-11,4.1740819453691315e-05,1.313023850988916e-07
119,3.999514010384837e-09,1.3588256725969736e-11,4.029415951791355e-05,1.2675168622712254e-07
120,3.863798048041672e-09,1.3127164869973582e-11,3.935007480491793e-05,1.2378191763670821e-07
121,3.8028345912364065e-09,1.2920042929702441e-11,3.794731892601483e-05,1.1936932595733763e-07
122,3.45942655594166e-09,1.1753322039806897e-11,3.636935771896035e-05,1.1440559805761004e-07
123,3.34814178137126e-09,1.1375234581523744e-11,3.4927781703879544e-05,1.0987089146682396e-07
124,3.314154948186305e-09,1.1259765098626386e-11,3.3003825680641015e-05,1.0381878185367028e-07
125,3.1820614856594288e-09,1.0810980602315859e-11,3.190424788588188e-05,1.003598850484978e-07
126,2.9927057664815125e-09,1.0167648908005185e-11,3.109148686773095e-05,9.780321602294078e-08
127,2.9427381613497654e-09,9.99788512051773e-12,2.9351945417490443e-05,9.233121177423731e-08
128,2.7765472413675835e-09,9.433255297899435e-12,2.803350556612667e-05,8.81838495671884e-08
129,2.7449985474533457e-09,9.326069337014538e-12,2.7527707485843804e-05,8.659278127507542e-08
130,2.6528135494975775e-09,9.012872929837698e-12,2.6942303410641213e-05,8.475129966722179e-08
131,2.5360262779005887e-09,8.616090864650547e-12,2.5378963533801475e-05,7.983356548672735e-08
132,2.3743623616461744e-09,8.066841432922895e-12,2.492273598830841e-05,7.839842919436224e-08
133,2.2531786208037064e-09,7.655122464741959e-12,2.3827205265704547e-05,7.495226309820816e-08
134,2.2142778632093445e-09,7.522958036850371e-12,2.2953929456470002e-05,7.220523517440633e-08
135,2.1085460226884542e-09,7.163736544094829e-12,2.2499231331007836e-05,7.077490991595246e-08
136,1.9123697099021477e-09,6.497232040104361e-12,2.1922128998446688e-05,6.895954275969719e-08
137,1.8264273468783513e-09,6.20524484131681e-12,2.1633333082320458e-05,6.80510892820106e-08
138,1.8106343364501956e-09,6.151588452161406e-12,2.0403172851071537e-05,6.4181424658009e-08
139,1.6591052190000082e-09,5.636771765927409e-12,2.0093141465912758e-05,6.320617163567618e-08
140,1.6358441274469108e-09,5.5577427431688764e-12,1.9508987533426805e-05,6.136862255053191e-08
141,1.6178830927598558e-09,5.496720541531866e-12,1.940722714407618e-05,6.104851906417962e-08
142,1.5093707531146603e-09,5.128052367047171e-12,1.846195108297419e-05,5.8075002898851885e-08
143,1.444686103643065e-09,4.908287760405669e-12,1.8161532583011185e-05,5.7129988735516254e-08
144,1.3875132663199861e-09,4.714044362512596e-12,1.75416040468558e-05,5.517990494575327e-08
145,1.3317230654317092e-09,4.5244984400592866e-12,1.704570174209932e-05,5.361996538915683e-08
146,1.3047147289917472e-09,4.432738239111208e-12,1.6887804065420663e-05,5.312327313872121e-08
147,1.2566960800471027e-09,4.26959598537742e-12,1.641893283544182e-05,5.1648364126243045e-08
148,1.186157309252852e-09,4.029942136385305e-12,1.6258185251308196e-05,5.114270703872358e-08
149,1.1387508645575118e-09,3.86887983248709e-12,1.5735529124284407e-05,4.949860907986801e-08
150,1.108087255332906e-09,3.764700926448288e-12,1.4959966713137243e-05,4.705895418785883e-08
151,1.080697779302849e-09,3.671645812521984e-12,1.4747417428327531e-05,4.639034661350248e-08
152,1.022317718512291e-09,3.473300900705188e-12,1.428714800337021e-05,4.494249594655428e-08
153,1.0062099451691827e-09,3.418575111796443e-12,1.4214808183559145e-05,4.4714939540064585e-08
154,9.472842332409554e-10,3.218376362807876e-12,1.344796115015717e-05,4.230270025464767e-08
155,9.046709340610737e-10,3.073598660393709e-12,1.3283521214405843e-05,4.178542828796739e-08
156,8.618104097618146e-10,2.9279810163310103e-12,1.3146354235764203e-05,4.135394774474429e-08
157,8.472314884511107e-10,2.8784494669869704e-12,1.2876567239718306e-05,4.050528984791522e-08
158,8.116228456755334e-10,2.7574699233620353e-12,1.2476295560743408e-05,3.924617163162696e-08
159,7.940912681734762e-10,2.6979067926189914e-12,1.2315864748752324e-05,3.874151100125407e-08
160,7.825017300273501e-10,2.658531603719521e-12,1.2046432315264285e-05,3.789396843733228e-08
161,7.36774046711898e-10,2.5031728529410937e-12,1.1954722526552642e-05,3.7605480713508036e-08
162,7.12366093110637e-10,2.4202473927906044e-12,1.1867510265619092e-05,3.7331140678493955e-08
163,6.83253525747991e-10,2.321338115751303e-12,1.1561211918046191e-05,3.636763051950462e-08
164,6.712964898674307e-10,2.2807143617639898e-12,1.1278831661471321e-05,3.547935851913692e-08
165,6.510801583021145e-10,2.2120298409313174e-12,1.041629785827753e-05,3.276612128349977e-08
166,6.326652480675862e-10,2.1494656075762805e-12,1.0256060243179894e-05,3.226206838467684e-08
167,5.879101799064089e-10,1.997411294381404e-12,9.825703822700101e-06,3.090831382999425e-08
168,5.830874173296951e-10,1.9810260696139377e-12,9.506373490593433e-06,2.990380949134455e-08
169,5.68804535774346e-10,1.9325003085197724e-12,9.037378667153736e-06,2.842851169598179e-08
170,5.651031852796562e-10,1.919925055470515e-12,8.95373122111787e-06,2.8165385353095178e-08
171,5.403833082793792e-10,1.8359398427566737e-12,8.736590766205556e-06,2.7482335523106186e-08
172,5.040931726231161e-10,1.7126449427670314e-12,8.633922362624394e-06,2.715937573360186e-08
173,4.925409531686539e-10,1.6733965432628954e-12,8.573959320690222e-06,2.6970752450044226e-08
174,4.839394062933595e-10,1.644172985881053e-12,8.180428418406992e-06,2.5732838418738894e-08
175,4.71045659403254e-10,1.6003667778148962e-12,7.982291144661135e-06,2.510956611694123e-08
176,4.609171770742241e-10,1.5659554924002308e-12,7.869073226546802e-06,2.475342115191879e-08
177,4.445191239756459e-10,1.5102434847085452e-12,7.597739703630216e-06,2.389989840889363e-08
178,4.2786062338853657e-10,1.4536466126736904e-12,7.5408487451780234e-06,2.3720938852442607e-08
179,4.1644119763653776e-10,1.4148493767149197e-12,7.444539973636175e-06,2.341798429680868e-08
180,4.057093068234888e-10,1.3783880248746361e-12,7.147028046989445e-06,2.2482113222034476e-08
181,4.0295293922417893e-10,1.3690233294458125e-12,6.758958547073991e-06,2.1261378900333778e-08
182,3.841407294064883e-10,1.3051092799083307e-12,6.424741651683191e-06,2.021004650965456e-08
183,3.636076649571369e-10,1.235348666397735e-12,6.345367992690638e-06,1.9960364043518245e-08
184,3.529215436219768e-10,1.1990428153043304e-12,6.094365580934798e-06,1.917079604364513e-08
185,3.5155997848182423e-10,1.1944169291027855e-12,6.063143298667129e-06,1.9072581389892968e-08
186,3.3736188949816033e-10,1.146179248817819e-12,5.713206984635111e-06,1.7971801068220215e-08
187,3.302887360069434e-10,1.1221483727535553e-12,5.626640107122739e-06,1.7699491189384503e-08
188,3.1272898963893707e-10,1.0624895389372873e-12,5.495650857879253e-06,1.728744367634839e-08
189,2.994297817632397e-10,1.0173057865119205e-12,5.405863342175449e-06,1.7005002767944733e-08
190,2.8703562575449297e-10,9.751969269576653e-13,5.344094076723885e-06,1.6810697721092575e-08
191,2.8231245415076335e-10,9.591500602269465e-13,4.995519211723497e-06,1.5714200053842594e-08
192,2.7774557480944973e-10,9.436341928577693e-13,4.8576789757195305e-06,1.528060167252681e-08
193,2.595942072788256e-10,8.819653397688362e-13,4.78026360784577e-06,1.5037079322506587e-08
194,2.490300250578328e-10,8.460737740070844e-13,4.686380135173325e-06,1.4741753930130552e-08
195,2.4835067624439147e-10,8.437657020614542e-13,4.5577797791928925e-06,1.4337221060728438e-08
196,2.403769749995264e-10,8.166752357472769e-13,4.421783070561218e-06,1.3909421787914719e-08
197,2.2374864213232616e-10,7.601808578459337e-13,4.202851167188543e-06,1.322073667192258e-08
198,2.1515534461450546e-10,7.309853274660937e-13,4.143322932458832e-06,1.3033481143568393e-08
199,2.1349083741744775e-10,7.253302026041438e-13,3.835974409375823e-06,1.2066667490516066e-08
200,2.1159956284861236e-10,7.189046408199108e-13,3.7405746451984133e-06,1.176657236209477e-08
201,2.0168270319615248e-10,6.852123385744013e-13,3.660526015391247e-06,1.1514766667929137e-08
202,1.9863011710589967e-10,6.748412476456592e-13,3.5932728257376822e-06,1.1303211065461436e-08
203,1.840143274315294e-10,6.25184438885284e-13,3.541279438694043e-06,1.1139657598674e-08
204,1.8121990148624989e-10,6.156904411026597e-13,3.4429218366785624e-06,1.0830258120986025e-08
205,1.79352986191236e-10,6.093476393901469e-13,3.4295700381232705e-06,1.0788257915465031e-08
206,1.672898120867474e-10,5.683632832318123e-13,3.266381099042415e-06,1.0274921157741671e-08
207,1.565175818102961e-10,5.317648789937934e-13,3.2370204783519384e-06,1.0182562656516739e-08
208,1.5395743333524637e-10,5.230668335199564e-13,3.2147818911435536e-06,1.011260764413539e-08
209,1.4617756484200032e-10,4.966349095146849e-13,3.040235163723629e-06,9.56354315710804e-09
210,1.439776247280696e-10,4.891606636507546e-13,2.9822989831409023e-06,9.381295688237149e-09
211,1.3788723737881597e-10,4.68468712916897e-13,2.9134571010075435e-06,9.164742600944862e-09
212,1.3634752201004826e-10,4.632375654171227e-13,2.9036296089916997e-06,9.133828662068982e-09
213,1.3375938255426843e-10,4.5444442123099593e-13,2.7655438028284477e-06,8.699457800767292e-09
214,1.2772382039741477e-10,4.3393873782548047e-13,2.73859174402803e-06,8.614675813970254e-09
215,1.225515218390342e-10,4.1636597261146996e-13,2.709363007045891e-06,8.522732173921672e-09
216,1.2037973864245274e-10,4.089873892256709e-13,2.6081498959064725e-06,8.20435023820935e-09
217,1.1685741174630942e-10,3.9702036472886756e-13,2.5250257907591746e-06,7.942870147307922e-09
218,1.1443175021656451e-10,3.887792355539479e-13,2.464110200197082e-06,7.751250470569569e-09
219,1.06763786436394e-10,3.6272750523375115e-13,2.408608068760786e-06,7.5766596903444e-09
220,1.0339889017609113e-10,3.512953476959779e-13,2.3169422274352866e-06,7.28831021001166e-09
221,1.0127570939952713e-10,3.4408188991268603e-13,2.2981810197802894e-06,7.229293847978575e-09
222,9.710726185299334e-11,3.299196853888445e-13,2.2763387083168347e-06,7.160585383967554e-09
223,9.308653806415679e-11,3.1625936892912847e-13,2.14756741177769e-06,6.7555147938555265e-09
224,9.192469529988799e-11,3.1231203489926825e-13,2.058380290614187e-06,6.47496252195143e-09
225,8.945761496090754e-11,3.039301862740066e-13,2.016512407256671e-06,6.343260437137715e-09
226,8.734385032348153e-11,2.9674871960654587e-13,1.9391658986869126e-06,6.09995469500804e-09
227,8.477461545757388e-11,2.8801980332906386e-13,1.9186558254256935e-06,6.03543699811091e-09
228,7.983258852822488e-11,2.7122938067063974e-13,1.8667153882186653e-06,5.872050093454468e-09
229,7.65242351935331e-11,2.5998932642022736e-13,1.838822878083249e-06,5.784309767435275e-09
230,7.505157818513063e-11,2.5498600815518e-13,1.7969328745235612e-06,5.6525381000081355e-09
231,7.404645249754199e-11,2.515711167835388e-13,1.7477986201962384e-06,5.497978489831089e-09
232,6.948902969494111e-11,2.360873777868174e-13,1.6939481316408643e-06,5.32858321492745e-09
233,6.659422328821936e-11,2.2625233969859425e-13,1.6714520522777755e-06,5.257818220027804e-09
234,6.551756917606084e-11,2.2259443215205378e-13,1.6605407159268705e-06,5.223494876446121e-09
235,6.463578243614657e-11,2.1959858201416212e-13,1.6004405194312608e-06,5.034440151405553e-09
236,6.181948471721164e-11,2.1003027538433523e-13,1.5909179059785042e-06,5.004485256530791e-09
237,6.102933112987736e-11,2.0734574677166736e-13,1.5565107337442903e-06,4.896252024936649e-09
238,5.916115989883545e-11,2.0099867804542834e-13,1.5239968380725606e-06,4.793974395833296e-09
239,5.656367919729832e-11,1.9217379719200624e-13,1.4903808515604496e-06,4.688229964740149e-09
240,5.376922342242478e-11,1.8267969806402327e-13,1.4638573143391937e-06,4.604795960712657e-09
241,5.3542039435003296e-11,1.8190784569968676e-13,1.4571385947427287e-06,4.583661159830148e-09
242,5.194422433162675e-11,1.7647930568984108e-13,1.3634569516032657e-06,4.28897065434447e-09
243,4.9202775082308104e-11,1.671652950114851e-13,1.3233167918545645e-06,4.1627033988800135e-09
244,4.803775560871775e-11,1.6320716818487683e-13,1.272101437335282e-06,4.001597357118479e-09
245,4.7042484966099715e-11,1.5982575910152337e-13,1.2484370417899543e-06,3.927157237885258e-09
246,4.440762110451935e-11,1.508738698229335e-13,1.2254395370983754e-06,3.854814929879606e-09
247,4.3067215739878395e-11,1.463198734712978e-13,1.1723072178610268e-06,3.6876787707670747e-09
248,4.091473152210304e-11,1.390068579214622e-13,1.1310850363675623e-06,3.5580078438444213e-09
249,4.043323402596031e-11,1.3737098126907126e-13,1.1209787002700783e-06,3.526216756568742e-09
250,3.837642800862484e-11,1.3038303020139028e-13,1.0811396934142415e-06,3.4008968254172733e-09
251,3.7492437447308355e-11,1.2737969263104716e-13,1.0511578607880032e-06,3.3065842032650337e-09
252,3.538473044756347e-11,1.2021880664807715e-13,1.043933892939695e-06,3.2838600636632005e-09
253,3.475531029325298e-11,1.1808036617179352e-13,1.0239061085834187e-06,3.2208594832087893e-09
254,3.3169742823418466e-11,1.1269343721479643e-13,9.862213902060167e-07,3.102316209035111e-09
255,3.2499093667704867e-11,1.1041492215590946e-13,9.655388380880922e-07,3.037255952467114e-09
256,3.144517691517779e-11,1.068342642649873e-13,9.434810342289415e-07,2.967869622858439e-09
257,3.071657593991077e-11,1.0435885923402266e-13,9.322484005808597e-07,2.932535587536696e-09
258,3.022407283270969e-11,1.0268559127156286e-13,8.990307997851371e-07,2.8280443420646213e-09
259,2.918465168746303e-11,9.915418187248586e-14,8.944600780132398e-07,2.813666409907842e-09
260,2.846221307404598e-11,9.669971332396342e-14,8.839827658562442e-07,2.780708358445403e-09
261,2.7889039546036906e-11,9.475236946496099e-14,8.487693080247638e-07,2.669938827291799e-09
262,2.6872452537802368e-11,9.1298538520424e-14,8.240064983432513e-07,2.5920434717264935e-09
263,2.5871039058860734e-11,8.789625929215443e-14,8.030383875876e-07,2.5260849450547974e-09
264,2.5237386929506588e-11,8.574344077813877e-14,7.924218034217488e-07,2.4926887913418617e-09
265,2.468164500133768e-11,8.385532037807598e-14,7.787098711217602e-07,2.449555727859472e-09
266,2.415739249383558e-11,8.207418455940524e-14,7.673532229984844e-07,2.4138315852855747e-09
267,2.3234506604041166e-11,7.893870100646855e-14,7.401505370451788e-07,2.328261210925105e-09
268,2.214990736576442e-11,7.525380007694848e-14,7.258182469460804e-07,2.283176713338069e-09
269,2.1568745377193276e-11,7.327931560719162e-14,7.077947911091179e-07,2.2264810669638236e-09
270,2.129429163748958e-11,7.234686534828193e-14,6.968081558059098e-07,2.1919208585538436e-09
271,2.0008531905104176e-11,6.797852627353371e-14,6.880042211887968e-07,2.164226682238879e-09
272,1.9959659526212548e-11,6.781248349196976e-14,6.772957329518633e-07,2.1305414296560272e-09
273,1.9391148257925023e-11,6.588097955298137e-14,6.715012128409324e-07,2.1123138452188598e-09
274,1.8931927649659908e-11,6.432078811403154e-14,6.526011336987477e-07,2.052860640839874e-09
275,1.864414230741543e-11,6.334304404256803e-14,6.390721952594135e-07,2.01030321364534e-09
276,1.7784352562612623e-11,6.04219281888915e-14,6.211819475622097e-07,1.9540265946570877e-09
277,1.764980645058046e-11,5.996481087238079e-14,6.138525524126213e-07,1.9309708167143265e-09
278,1.6686410773111294e-11,5.6691696248916583e-14,5.976454317325732e-07,1.8799887414046453e-09
279,1.588041977019292e-11,5.395336038159882e-14,5.863462077266981e-07,1.844445235523453e-09
280,1.5261841531873535e-11,5.185175506516361e-14,5.756675240001869e-07,1.8108537377675641e-09
281,1.5030961271070235e-11,5.106734469715187e-14,5.606908990511107e-07,1.7637423824496137e-09
282,1.471195085663331e-11,4.998351416214899e-14,5.339747437923184e-07,1.6797024677554735e-09
283,1.429916001492638e-11,4.858106678562306e-14,5.099337134267304e-07,1.6040775838037182e-09
284,1.39835380014918e-11,4.750874826497762e-14,5.073512686770674e-07,1.5959540931905774e-09
285,1.3617454608876918e-11,4.626498837088831e-14,4.974389987380175e-07,1.5647734718761053e-09
286,1.3282987004315757e-11,4.512864238847734e-14,4.78376747276657e-07,1.5048101286789674e-09
287,1.3014894921310551e-11,4.421780571166715e-14,4.638292773727924e-07,1.4590487487987541e-09
288,1.2529432146163155e-11,4.25684571151936e-14,4.6155190673051804e-07,1.451884917302428e-09
289,1.2051640105542638e-11,4.0945169662588367e-14,4.513716773378694e-07,1.419861386916505e-09
290,1.1777603102750042e-11,4.001413525773507e-14,4.399999875333453e-07,1.3840899283423555e-09
291,1.1714894561522097e-11,3.980108443333393e-14,4.2732247157168044e-07,1.3442107859421301e-09
292,1.1627642728644312e-11,3.950464834087962e-14,4.215772510411396e-07,1.3261382811745598e-09
293,1.1081616632107492e-11,3.764953725499358e-14,4.1734433095419944e-07,1.3128229579340835e-09
294,1.072730902893163e-11,3.644578533428125e-14,4.0996223742393037e-07,1.2896014088549432e-09
295,1.0576081290157286e-11,3.593199257515651e-14,4.0352873404242537e-07,1.2693638009308688e-09
296,1.0145301717300974e-11,3.4468428898900775e-14,3.875855436735118e-07,1.2192119603843147e-09
297,9.936121190769068e-12,3.3757742878247096e-14,3.8191012971594343e-07,1.2013590432924733e-09
298,9.460203940589944e-12,3.21408249829828e-14,3.717881861849718e-07,1.1695188603529085e-09
299,9.298356855275672e-12,3.159095323859337e-14,3.549015822404841e-07,1.1163993623854218e-09
300,9.111244633592964e-12,3.095524377534623e-14,3.480229463283462e-07,1.0947615193025228e-09
301,8.643149110648072e-12,2.936490001819553e-14,3.4435398052964157e-07,1.0832202039541109e-09
302,8.487904905005479e-12,2.883746140540072e-14,3.321575681949068e-07,1.0448544495161346e-09
303,8.415862887928268e-12,2.859270031178784e-14,3.244994540726877e-07,1.0207646337730002e-09
304,8.056565049124376e-12,2.737199418047375e-14,3.207948880922152e-07,1.009111332391797e-09
305,7.874439479134963e-12,2.6753226751492652e-14,3.09057579024735e-07,9.72189760286276e-10
306,7.769143404350288e-12,2.6395485762788524e-14,3.03901167336538e-07,9.559694473630185e-10
307,7.737325447959972e-12,2.6287384988843312e-14,2.9919868964573227e-07,9.411770560118583e-10
308,7.456139252689685e-12,2.5332061367220673e-14,2.930807860148672e-07,9.219322172892032e-10
309,7.308744970497713e-12,2.483129268853518e-14,2.861859458701261e-07,9.002434012158994e-10
310,7.06438371908719e-12,2.4001080965454875e-14,2.815103590145593e-07,8.85535599263088e-10
311,6.799911786842033e-12,2.3102543667465843e-14,2.6873293056921306e-07,8.453421662576415e-10
312,6.704384309529092e-12,2.2777991263663262e-14,2.6290830764185543e-07,8.270198886245388e-10
313,6.4914522665692e-12,2.2054559552357463e-14,2.524931325676564e-07,7.942572992368998e-10
314,6.245154549110217e-12,2.1217768730481833e-14,2.5017864361763645e-07,7.869767062011114e-10
315,6.108500351913834e-12,2.0753489243183057e-14,2.4433232548276207e-07,7.685861828428541e-10
316,5.993752800557031e-12,2.0363637080529275e-14,2.423219915683446e-07,7.622623578374286e-10
317,5.667014088593538e-12,1.9253549832692524e-14,2.3687741677117647e-07,7.451355820320181e-10
318,5.642717744378821e-12,1.9171003562862023e-14,2.3015822136644217e-07,7.239992844189365e-10
319,5.525198444989529e-12,1.8771734450111962e-14,2.1255776706311872e-07,6.686342566332626e-10
320,5.342277801249951e-12,1.8150265776378305e-14,2.1102500784544968e-07,6.638127187790397e-10
321,5.255360953014657e-12,1.7854967786530862e-14,2.0749088845202398e-07,6.526955842413274e-10
322,5.1842169061912455e-12,1.7613257526171528e-14,2.0141949956276e-07,6.335970650350215e-10
323,4.949396957542187e-12,1.6815462159450108e-14,1.9861760103947872e-07,6.247832476800448e-10
324,4.867227233746574e-12,1.6536292415541803e-14,1.8799308807768278e-07,5.913621526786498e-10
325,4.783421577328035e-12,1.6251564628228973e-14,1.8177994008299692e-07,5.718177076641064e-10
326,4.648669247592215e-12,1.579374669182008e-14,1.7975491074931248e-07,5.654476558805525e-10
327,4.576383999323273e-12,1.554815922583585e-14,1.7753565582860678e-07,5.584666366278186e-10
328,4.493650661143738e-12,1.5267074615040394e-14,1.7235225349326524e-07,5.421614203319915e-10
329,4.354512952443335e-12,1.4794357454611604e-14,1.7169813407378402e-07,5.401037836817893e-10
330,4.088307737050922e-12,1.3889931367054005e-14,1.65957756164565e-07,5.220465121496466e-10
331,4.068548372042144e-12,1.3822799379571458e-14,1.6388968344066154e-07,5.155410605375204e-10
332,3.931984246074373e-12,1.3358825907197202e-14,1.5943719120868182e-07,5.015350381990796e-10
333,3.800013635478817e-12,1.2910458797493576e-14,1.5539825966723254e-07,4.888299367759561e-10
334,3.79229268451779e-12,1.2884227044446921e-14,1.519672969930602e-07,4.780372981023457e-10
335,3.671674972400242e-12,1.2474431145821066e-14,1.4912686590344457e-07,4.691022704326243e-10
336,3.4542674760097098e-12,1.1735794184571708e-14,1.4496342737633535e-07,4.56005512487358e-10
337,3.395332396980154e-12,1.1535563611072137e-14,1.4196922092491834e-07,4.465867599641664e-10
338,3.284794338449043e-12,1.1160013103332705e-14,1.40504103864593e-07,4.4197800127213305e-10
339,3.175628193809315e-12,1.0789123641438749e-14,1.3507434391646102e-07,4.248978279301812e-10
340,3.082549716558745e-12,1.047289165893811e-14,1.328295332364955e-07,4.178364189728908e-10
341,2.92414471536679e-12,9.934714316069715e-15,1.2952119024509813e-07,4.0742950001008494e-10
342,2.869447966226427e-12,9.74888337074351e-15,1.266673362344162e-07,3.984522484076745e-10
343,2.787029001810333e-12,9.468866837568098e-15,1.2470055701031605e-07,3.9226543160658606e-10
344,2.6932218617303238e-12,9.150159239888369e-15,1.2351326702029022e-07,3.8853062214345645e-10
345,2.641806799774244e-12,8.975477751180788e-15,1.21552163067783e-07,3.8236165781162923e-10
346,2.599413289676431e-12,8.831446777110354e-15,1.16986942696074e-07,3.6800103118395934e-10
347,2.556398932444915e-12,8.685306489203683e-15,1.1395866359009885e-07,3.584750977077177e-10
348,2.5392785473920458e-12,8.627140375335397e-15,1.0824072851465692e-07,3.40488423678017e-10
349,2.4488325293883378e-12,8.31985211249023e-15,1.0707989848238336e-07,3.3683684821958495e-10
350,2.4311831053687155e-12,8.25988860091822e-15,1.0411561583908498e-07,3.2751222579323e-10
351,2.329982326086457e-12,7.916061284353024e-15,1.0134118608907321e-07,3.187848158325793e-10
352,2.299258506451489e-12,7.811677814831894e-15,9.940599841595038e-08,3.126973752786893e-10
353,2.264161342201404e-12,7.692436007715987e-15,9.809312013993595e-08,3.085675078912877e-10
354,2.1807277363344884e-12,7.408972253582535e-15,9.58063313059269e-08,3.0137404997520584e-10
355,2.1598890240383446e-12,7.338173208552717e-15,9.498345693802735e-08,2.987855677998182e-10
356,2.0864842918309148e-12,7.088782321673528e-15,9.230513008001844e-08,2.9036046476797317e-10
357,2.034138338186332e-12,6.9109381498963024e-15,9.075546826867563e-08,2.854857571175467e-10
358,1.9333044768232765e-12,6.568357428510055e-15,8.88184005626962e-08,2.7939240262134874e-10
359,1.8928718447838468e-12,6.430988492476355e-15,8.71431151985103e-08,2.741225261091515e-10
360,1.819074480377804e-12,6.180263646746221e-15,8.637543968011872e-08,2.717076806924564e-10
361,1.775722061743612e-12,6.032974803010821e-15,8.336021280635563e-08,2.6222280508816694e-10
362,1.7380760245236317e-12,5.905073258690119e-15,8.295011840052206e-08,2.6093278792256243e-10
363,1.7075567110653505e-12,5.8013845941937135e-15,7.94826074201694e-08,2.5002518074005326e-10
364,1.6804648505789916e-12,5.709340622221884e-15,7.773784688717747e-08,2.445367590366314e-10
365,1.5958100806030376e-12,5.421727991156118e-15,7.632904526108312e-08,2.401051494980931e-10
366,1.5823370590004474e-12,5.3759537105972366e-15,7.427121434760206e-08,2.3363191512927427e-10
367,1.5388437389852097e-12,5.2281861576652385e-15,7.401678097655474e-08,2.3283155450136835e-10
368,1.5177962441194786e-12,5.15667777866432e-15,7.318261293100353e-08,2.3020754626703866e-10
369,1.473315321696033e-12,5.005554869298748e-15,7.127437640604812e-08,2.242048848354048e-10
370,1.3986922879808337e-12,4.752024831109119e-15,6.992775978095345e-08,2.199688881059943e-10
371,1.3707678723314259e-12,4.657152272147804e-15,6.769524537152259e-08,2.129461590229889e-10
372,1.279356293071978e-12,4.34658353717688e-15,6.610612007137754e-08,2.0794731269316238e-10
373,1.2718274223039883e-12,4.321004372161716e-15,6.55937895286585e-08,2.0633569550168267e-10
374,1.2431943172379398e-12,4.223724057231229e-15,6.275611935759221e-08,1.974093527402917e-10
375,1.209273013860119e-12,4.108477210344204e-15,5.936116295908834e-08,1.867299775324128e-10
376,1.1739600795855056e-12,3.98850232953998e-15,5.7906064172428766e-08,1.8215273291327273e-10
377,1.1518914436145198e-12,3.913524647154797e-15,5.7718966489003494e-08,1.8156418739831296e-10
378,1.1370766566911528e-12,3.863191749824633e-15,5.6565732428617384e-08,1.7793650627734293e-10
379,1.1053320061579695e-12,3.755340030840511e-15,5.512537005678548e-08,1.7340561739438637e-10
380,1.070035956480977e-12,3.635422515067787e-15,5.398133875799027e-08,1.698068850233977e-10
381,1.0522168007743476e-12,3.574882343998749e-15,5.190820045535583e-08,1.6328549882785912e-10
382,1.0148911268177407e-12,3.4480692264861506e-15,5.047368098280362e-08,1.5877298971370823e-10
383,9.907632684349785e-13,3.366095383388832e-15,4.996540951507218e-08,1.5717414098806465e-10
384,9.80158314521368e-13,3.330065296740542e-15,4.959389551053704e-08,1.560054846096909e-10
385,9.55565049862213e-13,3.2465102465392896e-15,4.761198373503075e-08,1.4977106596181881e-10
386,9.24358158886483e-13,3.140485553264927e-15,4.7122045907101593e-08,1.48229888615537e-10
387,8.937827550830345e-13,3.0366063231127936e-15,4.501495670179968e-08,1.4160170445688117e-10
388,8.761517182728929e-13,2.9767052816614664e-15,4.413679840157917e-08,1.3883931788128305e-10
389,8.596525508652723e-13,2.9206497404338635e-15,4.2321700108344464e-08,1.331296375681054e-10
390,8.278545641872324e-13,2.8126168131261293e-15,4.160599263669925e-08,1.3087826590626316e-10
391,8.057548071904365e-13,2.737533397772594e-15,4.093964538645031e-08,1.28782164669946e-10
392,7.724826909452686e-13,2.6244921492154607e-15,4.07468186289872e-08,1.2817559744157902e-10
393,7.55555661237692e-13,2.5669829556790846e-15,3.9417238799304816e-08,1.23993192661281e-10
394,7.375212081289544e-13,2.5057113166455185e-15,3.8879987158056686e-08,1.2230318219149528e-10
395,7.215051788437336e-13,2.4512972260602254e-15,3.8155951385112213e-08,1.2002561253357327e-10
396,6.874481354267839e-13,2.3355892055168793e-15,3.7802591864501225e-08,1.189140639712577e-10
397,6.725735915968807e-13,2.2850532854731924e-15,3.667730198572798e-08,1.1537428571715582e-10
398,6.60033818006817e-13,2.2424496935405506e-15,3.5969228133849724e-08,1.1314692682016722e-10
399,6.381107332119881e-13,2.1679665179237523e-15,3.52978246852298e-08,1.1103492050785174e-10
400,6.279910258460979e-13,2.1335850452442323e-15,3.4648656555193805e-08,1.0899285892593959e-10
401,6.133064505912118e-13,2.0836945390584532e-15,3.4023628120437154e-08,1.0702673259415486e-10
402,5.759124816805833e-13,1.9566493910126636e-15,3.192334641656715e-08,1.0041996251376277e-10
403,5.62591824641514e-13,1.9113927655487983e-15,3.168974774925421e-08,9.968514075952911e-11
404,5.545325878246343e-13,1.884011694098917e-15,3.113256385729987e-08,9.793243022557677e-11
405,5.342135787993251e-13,1.8149783289609784e-15,3.109435256609819e-08,9.781223053285021e-11
406,5.251718475340623e-13,1.7842592552533715e-15,2.9955269616246687e-08,9.422906398033641e-11
407,5.149361137987348e-13,1.7494835856562253e-15,2.8398489152819402e-08,8.933196347779025e-11
408,4.914118053635334e-13,1.6695602896036495e-15,2.7973999691486718e-08,8.799666437605218e-11
409,4.667364431003593e-13,1.5857263146837688e-15,2.734519606577882e-08,8.601866258081008e-11
410,4.581276391698236e-13,1.5564781016239025e-15,2.650842692613939e-08,8.338647219140727e-11
411,4.4670067067598594e-13,1.5176552393734726e-15,2.6050339992557374e-08,8.19454868981337e-11
412,4.4291812733115155e-13,1.504804135486035e-15,2.5371688014095932e-08,7.981067918256096e-11
413,4.297115080411964e-13,1.4599349506480533e-15,2.48097281474541e-08,7.804294506076709e-11
414,4.2401304879436565e-13,1.4405745666145537e-15,2.4480380916853258e-08,7.700693097504504e-11
415,4.1089698599137864e-13,1.3960130453551793e-15,2.370022517202237e-08,7.455282702151474e-11
416,3.9060023868195265e-13,1.3270553138841803e-15,2.3497452908590478e-08,7.391497462261667e-11
417,3.7352269377383546e-13,1.2690347484209168e-15,2.293969689723647e-08,7.216046439611585e-11
418,3.649397589323672e-13,1.2398744249952916e-15,2.2551730112686655e-08,7.094005318193128e-11
419,3.6055652040126827e-13,1.224982473048859e-15,2.1501558219734906e-08,6.763657049728101e-11
420,3.529090004061289e-13,1.199000200017406e-15,2.1071940863970065e-08,6.628514078818328e-11
421,3.375941474577696e-13,1.1469683398857904e-15,2.0302306061578118e-08,6.386413213210526e-11
422,3.343515247471043e-13,1.1359516039164768e-15,1.998385345482291e-08,6.286238881812198e-11
423,3.306102592672543e-13,1.1232407406245344e-15,1.9583653033359963e-08,6.160349475366874e-11
424,3.2084686919836375e-13,1.0900698477542022e-15,1.8903656091862382e-08,5.946445624299359e-11
425,3.0606334501146177e-13,1.0398431648510766e-15,1.846666382880098e-08,5.8089827590257597e-11
426,2.9564467661104205e-13,1.0044459789429744e-15,1.8051368971089812e-08,5.6783451576310916e-11
427,2.8599795135669623e-13,9.71671452092815e-16,1.776209211748315e-08,5.5873485233302316e-11
428,2.7803787499012894e-13,9.446272759888206e-16,1.75950921520705e-08,5.534816028623365e-11
429,2.666633579522449e-13,9.05982616351833e-16,1.7551813328140968e-08,5.521201986348687e-11
430,2.583018728072999e-13,8.775746631693005e-16,1.72998537643247e-08,5.441944098960406e-11
431,2.450807060825079e-13,8.326560537565445e-16,1.6631531283442952e-08,5.23171263512358e-11
432,2.3841351630187275e-13,8.1000443004806415e-16,1.6053635213983666e-08,5.0499262369349625e-11
433,2.2701856067091192e-13,7.712903307618783e-16,1.5531845593651723e-08,4.885789014508271e-11
434,2.2243002564394868e-13,7.557008886995209e-16,1.5321937034728334e-08,4.8197589393922565e-11
435,2.147218251128273e-13,7.295124549447769e-16,1.4861942189161847e-08,4.675060246011107e-11
436,2.1427775743611893e-13,7.280037452417604e-16,1.4709042169209857e-08,4.626963113362244e-11
437,2.1305900355850217e-13,7.238630570151841e-16,1.4352895897500377e-08,4.514931640258528e-11
438,2.0237445447958974e-13,6.875625476261656e-16,1.3862584278676731e-08,4.3606963237605676e-11
439,2.0237052161418766e-13,6.875491858065513e-16,1.3433816579651318e-08,4.225820625889184e-11
440,1.9936538545477274e-13,6.773393049248749e-16,1.3301528248213028e-08,4.1842072276235584e-11
441,1.8775764406470017e-13,6.379022709233878e-16,1.3042404101490086e-08,4.102695606752808e-11
442,1.797098708451198e-13,6.105601467812799e-16,1.248644923370494e-08,3.927811162453588e-11
443,1.6975639745997956e-13,5.76743450222345e-16,1.2278350355368798e-08,3.862350351143323e-11
444,1.6200440190430634e-13,5.504062238804554e-16,1.1979113670674398e-08,3.768220693595392e-11
445,1.5480995714388066e-13,5.259632635228631e-16,1.1663752239298176e-08,3.669018740567523e-11
446,1.4817754652567755e-13,5.034298012176467e-16,1.1037051739676747e-08,3.4718801327971294e-11
447,1.371913483239078e-13,4.661044458818692e-16,1.0940536710621831e-08,3.4415197956531526e-11
448,1.301024464577753e-13,4.4202006507657583e-16,1.0586541731959475e-08,3.330165045986665e-11
449,1.282502701066837e-13,4.3572733858654395e-16,1.0164627854329473e-08,3.1974453266227414e-11
450,1.2331622669537807e-13,4.189640397467808e-16,1.005689447240854e-08,3.1635560781936776e-11
451,1.2310330780564122e-13,4.1824065272324734e-16,9.825699392273465e-09,3.0908299893382746e-11
452,1.215780311008761e-13,4.1305856025184346e-16,9.488527269616873e-09,2.9847671365407086e-11
453,1.1367229392444257e-13,3.8619900029468627e-16,9.322175039272688e-09,2.932438397199727e-11
454,1.0983787871624012e-13,3.7317166294626567e-16,9.217519611647695e-09,2.8995173682392122e-11
455,1.0804979902625293e-13,3.670967033859414e-16,9.004061058544259e-09,2.832370586002859e-11
456,1.0490794812889956e-13,3.5642233733118964e-16,8.900782482215944e-09,2.7998826675120147e-11
457,1.0430817311364516e-13,3.543846155320066e-16,8.611390345335321e-09,2.7088497690241284e-11
458,1.0300313153510832e-13,3.4995076682909456e-16,8.382578269116654e-09,2.6368732919444874e-11
459,1.0124222890482401e-13,3.4396814070311773e-16,8.063316722198552e-09,2.536444495554384e-11
460,1.0123413879601584e-13,3.4394065474478856e-16,7.889704100243651e-09,2.4818318845795536e-11
461,9.995226985259044e-14,3.3958553453591197e-16,7.7801158303267e-09,2.4473591516354375e-11
462,9.945484853964628e-14,3.3789555708272546e-16,7.710214606838553e-09,2.4253706102377127e-11
463,9.215575504484819e-14,3.1309705506056883e-16,7.493466837004042e-09,2.3571891525744034e-11
464,8.879804076962711e-14,3.0168929815168194e-16,7.238320099855172e-09,2.2769286891328215e-11
465,8.470557735089378e-14,2.8778524795183345e-16,7.15451675320113e-09,2.250567013825626e-11
466,8.467356848010399e-14,2.876764985506135e-16,7.028456192418484e-09,2.210912659851985e-11
467,8.452266153182995e-14,2.871637956698245e-16,6.737623686479184e-09,2.1194266703723493e-11
468,8.422280028034423e-14,2.861450239748689e-16,6.659249445556961e-09,2.0947728066052042e-11
469,7.917453914588544e-14,2.6899367305156986e-16,6.488268281500498e-09,2.0409879625570284e-11
470,7.846633717848132e-14,2.665875731799512e-16,6.3644719311853186e-09,2.0020458519907648e-11
471,7.817838478101044e-14,2.656092615422039e-16,6.14356918172496e-09,1.9325573794148318e-11
472,7.395631565642096e-14,2.51264878942031e-16,6.085704050256776e-09,1.914354982156525e-11
473,7.356532704783664e-14,2.4993650415034914e-16,5.8693607486487685e-09,1.846300756405602e-11
474,7.266318157009961e-14,2.468714856696453e-16,5.7855138145771105e-09,1.8199253699830804e-11
475,7.239546356123102e-14,2.459619199010979e-16,5.690082035660215e-09,1.789905786395556e-11
476,7.199629094083825e-14,2.4460574011780644e-16,5.551869429530414e-09,1.7464288133195715e-11
477,7.046464193396744e-14,2.394019978967773e-16,5.329752799031617e-09,1.6765584951602045e-11
478,7.021982198469069e-14,2.3857022775826207e-16,5.195734141519154e-09,1.634400795312791e-11
479,7.014770990385989e-14,2.383252286246602e-16,5.105143198187446e-09,1.6059039735361886e-11
480,6.907889760211588e-14,2.346939634483758e-16,4.943173754703229e-09,1.5549539094958502e-11
481,6.80962652443568e-14,2.313554926467219e-16,4.9112169404117076e-09,1.5449013853922103e-11
482,6.758346247313042e-14,2.296132570433161e-16,4.848457695514743e-09,1.52515946693007e-11
483,6.681611847283719e-14,2.2700622347722694e-16,4.735944559411109e-09,1.489766670816536e-11
484,6.64671936532338e-14,2.258207594397158e-16,4.652728587885478e-09,1.4635897636962554e-11
485,6.628435997355687e-14,2.251995862243818e-16,4.466968468900532e-09,1.405155964364555e-11
486,6.562947196061849e-14,2.2297461928503343e-16,4.398156844141837e-09,1.383510173573671e-11
487,6.391483283770386e-14,2.171491723597172e-16,4.335847212953378e-09,1.3639096882531716e-11
488,6.329639624303407e-14,2.150480482743189e-16,4.187669924151302e-09,1.3172981657870517e-11
489,6.260859713451089e-14,2.1271126664579127e-16,4.12605876828409e-09,1.297917396985808e-11
490,6.170944925680095e-14,2.0965643244213312e-16,4.045725282707059e-09,1.2726472216571375e-11
491,6.123901139641381e-14,2.0805813064747552e-16,3.948211394686505e-09,1.2419726775419459e-11
492,6.100766892588852e-14,2.072721499325798e-16,3.86865807158766e-09,1.2169479147267124e-11
493,6.023622361734968e-14,2.0465118226619525e-16,3.788467149673648e-09,1.1917225850652517e-11
494,6.001144796707763e-14,2.038875121718506e-16,3.756270934614559e-09,1.1815947536432901e-11
495,5.97578016414793e-14,2.0302575462308844e-16,3.6355039163637415e-09,1.1436055676494549e-11
496,5.651306029834892e-14,1.9200182064877514e-16,3.5813903613523176e-09,1.126583288422132e-11
497,5.628231440417733e-14,1.9121786678829964e-16,3.5526230765662783e-09,1.1175340815434396e-11
498,5.5316689667739095e-14,1.879371789883319e-16,3.429988894804242e-09,1.0789575495760434e-11
499,5.517812543866962e-14,1.8746641021173976e-16,3.3745944887682217e-09,1.0615323582912023e-11
500,5.4209310267821434e-14,1.8417488298435226e-16,3.302287294250691e-09,1.0387869804471128e-11
501,5.203493862582283e-14,1.7678750541487042e-16,3.166234969302834e-09,9.959895581690908e-12
502,5.143791476475088e-14,1.747591305986525e-16,3.1347238326684417e-09,9.860772290595412e-12
503,5.073499758240934e-14,1.7237098566255483e-16,3.0740012943891797e-09,9.669759890511331e-12
504,4.939733042705597e-14,1.6782629231390215e-16,3.0331482474003077e-09,9.541250134871601e-12
505,4.8453631287068926e-14,1.6462009622284584e-16,2.8833279329576057e-09,9.069966511788512e-12
506,4.8188424304552855e-14,1.6371906160849244e-16,2.822637940096493e-09,8.879056488492502e-12
507,4.801171573568285e-14,1.6311869831603999e-16,2.7631347361776536e-09,8.69187969853424e-12
508,4.61703619006711e-14,1.5686274107510485e-16,2.722686193381703e-09,8.564642375156458e-12
509,4.4308774402601596e-14,1.5053804042999068e-16,2.6577033247603077e-09,8.360228428515491e-12
510,4.3879699728690807e-14,1.4908026910863192e-16,2.5632959646062494e-09,8.06325506475893e-12
511,4.387387577808491e-14,1.4906048237059655e-16,2.5543372702324395e-09,8.035074067019817e-12
512,4.3512250895956316e-14,1.4783187016318762e-16,2.4727972669641185e-09,7.778577020478122e-12
513,3.992290881862027e-14,1.356371631319014e-16,2.412544168774298e-09,7.589041318844417e-12
514,3.9797510750369654e-14,1.352111260834236e-16,2.3916524714412743e-09,7.523323162744644e-12
515,3.9790264374972286e-14,1.3518650668992315e-16,2.3117974223557954e-09,7.272126407521737e-12
516,3.9715661995442585e-14,1.34933046823853e-16,2.2758163602712127e-09,7.158942255127737e-12
517,3.928392782057193e-14,1.3346623990924171e-16,2.174519996995108e-09,6.840298436580948e-12
518,3.893159158409705e-14,1.3226918566148775e-16,2.130194700551873e-09,6.70086616813521e-12
519,3.871133996044478e-14,1.315208858433779e-16,2.1042445959705956e-09,6.619235987662409e-12
520,3.757567670254613e-14,1.2766249608339475e-16,2.0554504927291388e-09,6.46574637681582e-12
521,3.6640909484327334e-14,1.2448664599080929e-16,1.9848421465192813e-09,6.243636595872775e-12
522,3.6335279151794355e-14,1.234482739758799e-16,1.9403387044562767e-09,6.1036439420518375e-12
523,3.387300303069879e-14,1.150827475702224e-16,1.8875454898251577e-09,5.937574490401659e-12
524,3.31745871614678e-14,1.1270989574173515e-16,1.847572780325129e-09,5.811833976321868e-12
525,3.299900430762685e-14,1.1211335704016435e-16,1.7583731135164068e-09,5.5312422400957625e-12
526,3.267211731897321e-14,1.1100276602568821e-16,1.7365854355935694e-09,5.462705634574425e-12
527,3.2505510753089994e-14,1.1043672405569509e-16,1.6334996037752195e-09,5.138432758171765e-12
528,3.226448771604782e-14,1.0961785383903922e-16,1.6119212165859084e-09,5.0705545099335565e-12
529,3.1390422097338064e-14,1.0664823603259255e-16,1.592704171573759e-09,5.0101042390075785e-12
530,3.101703061366123e-14,1.0537964706745392e-16,1.5160387832037528e-09,4.7689410687760365e-12
531,3.0111071491853525e-14,1.02301671818863e-16,1.4654806640597708e-09,4.609902465399223e-12
532,2.995280875877418e-14,1.0176397782863021e-16,1.4358259235202549e-09,4.516618763419029e-12
533,2.9494773378394426e-14,1.0020781317412049e-16,1.3699827885835604e-09,4.309498712286166e-12
534,2.87884570794716e-14,9.780811981773275e-17,1.3593117759597616e-09,4.275931345203696e-12
535,2.850016881669465e-14,9.682866708534438e-17,1.3209637277130863e-09,4.155301461445375e-12
536,2.849282714801958e-14,9.680372393512792e-17,1.307439028719477e-09,4.1127573701015136e-12
537,2.7386956674008206e-14,9.304655447215847e-17,1.2818399520743773e-09,4.0322314038214315e-12
538,2.7135765025868138e-14,9.219313663352005e-17,1.2604606516154058e-09,3.9649794145517165e-12
539,2.6514463709664666e-14,9.008227972269669e-17,1.2079754581655231e-09,3.7998788925077756e-12
540,2.6038927321939543e-14,8.846665579884713e-17,1.1359844812422838e-09,3.573419826793754e-12
541,2.5790986634088663e-14,8.762428302290901e-17,1.1127878028154006e-09,3.5004509861316565e-12
542,2.5767635897071142e-14,8.754494943174999e-17,1.0673793260917317e-09,3.3576114018695428e-12
543,2.5756296236544732e-14,8.750642319630784e-17,1.0590167877412914e-09,3.3313057077009855e-12
544,2.5750630298974987e-14,8.748717330392314e-17,1.0252659285483884e-09,3.2251370131433345e-12
545,2.534106905473163e-14,8.609569841038956e-17,1.0097545289103906e-09,3.1763434390030192e-12
546,2.51804267380508e-14,8.554991983968175e-17,9.664533413709612e-10,3.0401326679651094e-12
547,2.5133789790372428e-14,8.539147188417419e-17,9.530765882157223e-10,2.9980539637817713e-12
548,2.4837215179012193e-14,8.438386647334084e-17,9.464196800422517e-10,2.9771136005593697e-12
549,2.4310082103642304e-14,8.259294399168992e-17,9.145571159922617e-10,2.8768848386451158e-12
550,2.4017929031270436e-14,8.160036065772436e-17,8.795903339759596e-10,2.766891265493847e-12
551,2.3930053262128913e-14,8.130180475618568e-17,8.628821719449172e-10,2.7143330849404317e-12
552,2.3458988245444214e-14,7.970137221245295e-17,8.209612964747455e-10,2.5824643050097014e-12
553,2.272554678818109e-14,7.72095217554016e-17,7.739545250311671e-10,2.4345970305497967e-12
554,2.1865771412429062e-14,7.428845472024413e-17,7.654179979646214e-10,2.4077440272075353e-12
555,2.1633312406407553e-14,7.349868060171814e-17,7.311785600547944e-10,2.300038430603391e-12
556,2.1184993725127105e-14,7.197552820858507e-17,7.062368944432755e-10,2.221580455269085e-12
557,2.1081092496619762e-14,7.162252617797946e-17,6.629682532298281e-10,2.0854720638749765e-12
558,2.1020340312417946e-14,7.14161220315121e-17,6.510349452154645e-10,2.047933945914834e-12
559,2.083868861876854e-14,7.079896458648098e-17,6.252694856375107e-10,1.9668845956617156e-12
560,2.0812522134168237e-14,7.071006455776702e-17,6.205922541054889e-10,1.9521716201175833e-12
561,2.055564426846029e-14,6.983732792591738e-17,5.829768670614862e-10,1.833846438677986e-12
562,2.0390097085441197e-14,6.927488518480341e-17,5.624952213660995e-10,1.7694181652096533e-12
563,2.036194824763679e-14,6.91792501567398e-17,5.281060008451435e-10,1.6612414035841945e-12
564,2.0297773110191887e-14,6.896121660547294e-17,5.167759778763991e-10,1.625601014667733e-12
565,2.000712428178766e-14,6.797374390573888e-17,5.000523619740416e-10,1.5729942215046655e-12
566,1.9690981057273368e-14,6.689965458245564e-17,4.867174432894036e-10,1.531047114301002e-12
567,1.9223645009619464e-14,6.531189112511242e-17,4.724795315931518e-10,1.4862594989879072e-12
568,1.9030668119004595e-14,6.465625658425431e-17,4.559862550398992e-10,1.4343772748753623e-12
569,1.851612458962868e-14,6.290810679513188e-17,4.295507720404567e-10,1.3512202594047175e-12
570,1.8477738061520054e-14,6.277768945007338e-17,4.2256867652339125e-10,1.3292569676826644e-12
571,1.814605201799316e-14,6.16507937572062e-17,3.725519806874364e-10,1.1719214974168573e-12
572,1.777650555909299e-14,6.039526817518045e-17,3.669715600920281e-10,1.1543673970512667e-12
573,1.692081916727739e-14,5.748809336876184e-17,3.6108515977899465e-10,1.1358507888278552e-12
574,1.5826488639589706e-14,5.3770130607617417e-17,3.5761084431632164e-10,1.124921777064178e-12
575,1.578180486094709e-14,5.361831849891978e-17,3.3898674765799504e-10,1.0663367194741233e-12
576,1.5723433205887725e-14,5.3420002145381096e-17,3.13982900059519e-10,9.876831408118394e-13
577,1.529506194300132e-14,5.1964620646775406e-17,3.1198319076945047e-10,9.813927372518013e-13
578,1.4964464795938677e-14,5.084142445456401e-17,2.926307134754682e-10,9.205164425472588e-13
579,1.4642415980852353e-14,4.974727102334094e-17,2.766782558781976e-10,8.703354504602591e-13
580,1.4603866093166815e-14,4.9616298667882686e-17,2.6115650453352256e-10,8.215093133804915e-13
581,1.442965145123237e-14,4.9024408434749e-17,2.3910720164997526e-10,7.521497249423781e-13
582,1.428897034500977e-14,4.854644761678897e-17,2.3652952575410563e-10,7.440412355171741e-13
583,1.4023489485849615e-14,4.7644482512845733e-17,2.1815649740233717e-10,6.862459532095716e-13
584,1.398907234941355e-14,4.7527551084564284e-17,2.1636937520083388e-10,6.806242761416142e-13
585,1.3498499783550237e-14,4.586084209183169e-17,2.0424058510890412e-10,6.424712382214795e-13
586,1.3009087417926545e-14,4.419807485268931e-17,1.9395004694146756e-10,6.101007140434711e-13
587,1.2850093164789145e-14,4.365789553990902e-17,1.8400264103938003e-10,5.788095669700425e-13
588,1.2682770514578242e-14,4.308942068990678e-17,1.795398434705634e-10,5.647711275558557e-13
589,1.2622011965182344e-14,4.2882994917839154e-17,1.7265786612404974e-10,5.431227734597821e-13
590,1.2499567976347135e-14,4.246699428613128e-17,1.6083927783938168e-10,5.059455246518049e-13
591,1.2475037841440856e-14,4.2383653717811294e-17,1.477930787503092e-10,4.649066308473682e-13
592,1.2419576797572859e-14,4.2195226098752626e-17,1.4628152652135917e-10,4.601518029484365e-13
593,1.2098943716222998e-14,4.110588259028935e-17,1.432952088739992e-10,4.507578659128616e-13
594,1.2086909353286562e-14,4.106499611941084e-17,1.291366146768241e-10,4.062197564059575e-13
595,1.2013021552007499e-14,4.081396401648773e-17,1.2683708752708807e-10,3.9898622809214536e-13
596,1.1993601473448961e-14,4.0747984746904796e-17,1.202087961218608e-10,3.781358834648106e-13
597,1.1988762093778407e-14,4.073154306594376e-17,1.2002823350236398e-10,3.7756789503262515e-13
598,1.1780750918712013e-14,4.002482988995946e-17,1.1048544466979242e-10,3.475495352924235e-13
599,1.156859402387313e-14,3.930403172654012e-17,1.0502621886414917e-10,3.3037667241009245e-13
600,1.1481451948893526e-14,3.9007968534016725e-17,1.001530086995764e-10,3.1504721491330197e-13
601,1.1313370228430181e-14,3.843691476031615e-17,9.502574373813035e-11,2.989185876538698e-13
602,1.1292100242975336e-14,3.836465047466353e-17,8.508804969482302e-11,2.676579907765867e-13
603,1.1212626467835122e-14,3.80946401542138e-17,8.239995827103153e-11,2.5920217175033886e-13
604,1.0855244568935498e-14,3.6880443384592937e-17,7.995183064387039e-11,2.515011970047575e-13
605,1.0848195373796148e-14,3.6856493906477283e-17,7.506536663403491e-11,2.3613004743010413e-13
606,1.0716626808034588e-14,3.640949273483651e-17,7.137844625182808e-11,2.2453225308419882e-13
607,1.0270455853616137e-14,3.4893637194246594e-17,6.968652731796043e-11,2.1921005303354433e-13
608,1.0088872221636874e-14,3.4276710987172044e-17,6.565402007464055e-11,2.0652516026176063e-13
609,1.0058846459739126e-14,3.4174699152734145e-17,6.154534600986714e-11,1.9360067264126188e-13
610,9.488793798621095e-15,3.223795836710837e-17,6.070535586918327e-11,1.9095835008087928e-13
611,9.449677743898036e-15,3.210506247218116e-17,5.6393031802307075e-11,1.7739324899491764e-13
612,9.35910097986108e-15,3.179733000269962e-17,5.219475026254317e-11,1.6418688681270853e-13
613,9.233142075037508e-15,3.136938752488342e-17,4.532217596185079e-11,1.4256811149251162e-13
614,9.123544457546665e-15,3.0997032143916294e-17,4.420372212803956e-11,1.3904983710488634e-13
615,9.032672682979621e-15,3.068829738295402e-17,4.151044171779296e-11,1.3057769529660597e-13
616,9.016328267937364e-15,3.063276760932319e-17,3.9603764002317417e-11,1.245799373480685e-13
617,8.997957070386553e-15,3.057035188880421e-17,3.939036497613446e-11,1.2390865677709914e-13
618,8.977536262800183e-15,3.0500972665399887e-17,3.6665403575708313e-11,1.1533685737638737e-13
619,8.893248882360046e-15,3.021460823181965e-17,3.2890585263767597e-11,1.0346256611522345e-13
620,8.777357418143076e-15,2.98208696515722e-17,3.04150963473629e-11,9.56755220834115e-14
621,8.725355801837187e-15,2.964419535797176e-17,2.967670620806408e-11,9.335279848353104e-14
622,8.665131389448954e-15,2.943958430408443e-17,2.8073102250688998e-11,8.830840723503223e-14
623,8.569195326400827e-15,2.911364373965787e-17,2.6843285014713405e-11,8.443982155720501e-14
624,8.500288510331393e-15,2.8879534419253073e-17,2.558420947979127e-11,8.047919924746933e-14
625,8.456717703989193e-15,2.873150360831003e-17,2.4002020029581114e-11,7.550217073653227e-14
626,8.364584565362233e-15,2.84184833920083e-17,2.363610244367809e-11,7.435111878289253e-14
627,8.324320100945121e-15,2.828168580159787e-17,2.12830823605433e-11,6.694931994077928e-14
628,8.099146658051561e-15,2.7516664215984332e-17,2.1127146650252165e-11,6.645879936760196e-14
629,8.083574418133011e-15,2.746375788955011e-17,2.0227620110707773e-11,6.362919559729346e-14
630,7.915212692636155e-15,2.6891752805197776e-17,1.7998843145182075e-11,5.661822323840954e-14
631,7.754447484036122e-15,2.6345556712025165e-17,1.718122701296265e-11,5.4046281679503524e-14
632,7.512472614855987e-15,2.5523452667604966e-17,1.6712230326725195e-11,5.25709780244142e-14
633,7.504255316842575e-15,2.549553458688063e-17,1.6164413247314418e-11,5.084773228880172e-14
634,7.332648364266875e-15,2.491250391827808e-17,1.3761841603426185e-11,4.329006113278918e-14
635,7.276064082166424e-15,2.4720260123197178e-17,1.3135328185479615e-11,4.131926355024272e-14
636,7.16086629380241e-15,2.4328878290682103e-17,1.189322075973141e-11,3.7412017126134465e-14
637,6.966850241152142e-15,2.366971322074466e-17,1.1293109338330062e-11,3.552427122209197e-14
638,6.903385018277878e-15,2.3454091587879465e-17,1.0318140528629948e-11,3.2457351794391765e-14
639,6.769545771112663e-15,2.2999375828472372e-17,9.512359688086794e-12,2.992264002746815e-14
640,6.679523871387512e-15,2.2693528497709514e-17,8.907750193941055e-12,2.8020744720337338e-14
641,6.665484841001314e-15,2.2645831215345702e-17,8.158176886692113e-12,2.5662842687353973e-14
642,6.535912012825335e-15,2.2205610516182366e-17,8.083021371180262e-12,2.5426429062293475e-14
643,6.519876902564129e-15,2.215113159842067e-17,7.2482022031029574e-12,2.2800372618518293e-14
644,6.504421080360872e-15,2.209862079849261e-17,7.102508616138802e-12,2.234207027293953e-14
645,6.4886377855797955e-15,2.204499741802437e-17,5.87023483993396e-12,1.8465757157189118e-14
646,6.486061063950927e-15,2.2036243065642178e-17,5.316610418773319e-12,1.672424350463535e-14
647,6.4364445634593555e-15,2.186767214808242e-17,5.087716439560482e-12,1.6004221094946795e-14
648,6.304338101116891e-15,2.1418843485197868e-17,4.383745512521185e-12,1.3789768600474667e-14
649,6.288658325930017e-15,2.136557181016647e-17,4.116321236396463e-12,1.2948543014870711e-14
650,6.282818938209501e-15,2.1345732624889755e-17,3.475343637360794e-12,1.0932246050655226e-14
651,6.1301941273193445e-15,2.082719334543153e-17,3.386221779926858e-12,1.0651899076190538e-14
652,6.103461152618509e-15,2.0736368679649486e-17,3.1923030712428376e-12,1.0041896941619187e-14
653,6.078794571641456e-15,2.0652564538946935e-17,2.9524124898001895e-12,9.287282970968115e-15
654,6.055651931503805e-15,2.0573937952143985e-17,2.5748440583357356e-12,8.099581429930304e-15
655,6.0248556525369465e-15,2.0469308303711777e-17,2.3583191737058044e-12,7.418467974150793e-15
656,6.004706311068665e-15,2.0400851380190738e-17,2.1298239671927937e-12,6.6996999674012535e-15
657,5.975558656588923e-15,2.0301822895479295e-17,1.9254293765792468e-12,6.056744280375399e-15
658,5.944919058275738e-15,2.0197725565958984e-17,1.8061531146628704e-12,5.681541831542898e-15
659,5.86469037948317e-15,1.992515047773873e-17,1.7085409020876443e-12,5.374487094868969e-15
660,5.805915652849284e-15,1.9725464697809912e-17,1.49668208642626e-12,4.708051501015141e-15
661,5.784037968493271e-15,1.9651135769138244e-17,1.3544580152955741e-12,4.260663069203172e-15
662,5.763929329000781e-15,1.9582817129642433e-17,1.2359562747554478e-12,3.887897000521868e-15
663,5.759025559026204e-15,1.956615668410664e-17,1.160944729106009e-12,3.6519362555572725e-15
664,5.68715798488271e-15,1.9321988256342963e-17,9.49087354234558e-13,2.98550519393729e-15
665,5.56680434769756e-15,1.8913089546217262e-17,8.071733557903546e-13,2.5390921450675356e-15
666,5.4052020491758486e-15,1.8364049459317172e-17,7.724869406983105e-13,2.4299805106596774e-15
667,5.398506485455137e-15,1.8341301435800843e-17,7.364177893339058e-13,2.3165192594282894e-15
668,5.2598262388874355e-15,1.7870138492430783e-17,6.302294098637015e-13,1.982486826028351e-15
669,5.222007252386752e-15,1.7741649356912586e-17,5.74418127859139e-13,1.80692356353045e-15
670,4.98410959032831e-15,1.6933397529774455e-17,5.313557803978899e-13,1.6714641019381313e-15
671,4.920287434753941e-15,1.67165632262822e-17,4.796627033416679e-13,1.5088553079705635e-15
672,4.784518746975698e-15,1.6255292236834842e-17,4.174401822899198e-13,1.3131244735526009e-15
673,4.769945617391508e-15,1.6205780364748225e-17,3.7728665325984976e-13,1.1868151628876535e-15
674,4.761593522025186e-15,1.617740431312228e-17,3.4429920542871053e-13,1.0830479001639502e-15
675,4.7251782734534795e-15,1.6053684344884254e-17,3.195108023724813e-13,1.005072036568687e-15
676,4.607802068922894e-15,1.5654901393620618e-17,2.939720132063013e-13,9.247357141402918e-16
677,4.578159577362803e-15,1.5554191711326706e-17,2.4792833761361787e-13,7.798980108281611e-16
678,4.564378587942617e-15,1.5507371117201236e-17,2.234197566268149e-13,7.028023720487938e-16
679,4.421087558669747e-15,1.5020543145794567e-17,2.1332716114939532e-13,6.710545080785217e-16
680,4.3956945133766586e-15,1.4934270859311575e-17,1.5821749694069197e-13,4.976982959267774e-16
681,4.35129251691915e-15,1.4783416099097304e-17,1.4450669629612404e-13,4.5456879224646605e-16
682,4.32976704851663e-15,1.4710283816014726e-17,1.2995065422332245e-13,4.087804472457393e-16
683,4.272882615043581e-15,1.4517020263559073e-17,1.1040457166149135e-13,3.4729513638461495e-16
684,4.240501796443963e-15,1.4407007178222656e-17,9.763321811318392e-14,3.071208129338169e-16
685,4.231274345286751e-15,1.4375657125459998e-17,9.426584066313597e-14,2.965281916938326e-16
686,4.177105021383807e-15,1.4191618095229278e-17,7.445786431813978e-14,2.342190522921522e-16
687,4.082598281857068e-15,1.387053362454377e-17,7.081884221363973e-14,2.2277192959542254e-16
688,4.0489749647012e-15,1.3756299178982052e-17,6.758787520401016e-14,2.1260840908737755e-16
689,4.020056818609902e-15,1.3658050443733881e-17,5.736693053829817e-14,1.8045680233560603e-16
690,4.016307669592058e-15,1.3645312796303193e-17,5.6344949323772726e-14,1.772419979127478e-16
691,4.010102611214699e-15,1.3624231253392664e-17,5.564907618878802e-14,1.7505301831087143e-16
692,3.971657599831022e-15,1.3493615212754275e-17,5.4826912764278856e-14,1.7246677252097047e-16
693,3.964258652314649e-15,1.3468477458993845e-17,5.322828400614595e-14,1.6743803155283007e-16
694,3.9618593205972176e-15,1.346032578474978e-17,5.1885670632217966e-14,1.632146276865501e-16
695,3.9355213826235015e-15,1.3370843247148899e-17,4.803886966404613e-14,1.5111390353373234e-16
696,3.842561083905359e-15,1.3055012773490071e-17,4.5340254431164976e-14,1.4262498019252656e-16
697,3.821611981746318e-15,1.2983838681443765e-17,3.7741437875070426e-14,1.1872169437296831e-16
698,3.821579095738841e-15,1.2983726951990856e-17,3.141072069381262e-14,9.880741678654273e-17
699,3.794845624445828e-15,1.2892900599048327e-17,3.09599413665506e-14,9.738941873098365e-17
700,3.790772159448625e-15,1.2879061095548021e-17,3.0780285109474773e-14,9.682428140592068e-17
701,3.767925323110055e-15,1.280143949533894e-17,2.858262628420036e-14,8.9911196105516e-17
702,3.697783193320246e-15,1.2563133225023237e-17,2.578783998977348e-14,8.111975139736736e-17
703,3.651409319984975e-15,1.2405579058536737e-17,2.5755150059508528e-14,8.101692002345851e-17
704,3.5239002267139647e-15,1.1972369851177217e-17,2.238266684293404e-14,7.040823778296042e-17
705,3.485751080838527e-15,1.184275900678814e-17,2.1972289942376385e-14,6.911733198527979e-17
706,3.3664109655658784e-15,1.1437303714014823e-17,1.8939809913947804e-14,5.957818383944204e-17
707,3.332867015036371e-15,1.1323338914738044e-17,1.7791980331947468e-14,5.596750336463935e-17
708,3.2055155132390673e-15,1.08906651207805e-17,1.3484771854796631e-14,4.2418494179625464e-17
709,3.1312214623832507e-15,1.0638252794277873e-17,1.1988068009658701e-14,3.7710374233122757e-17
710,3.0838452287564774e-15,1.0477293131789238e-17,1.1247421098196244e-14,3.5380551597536044e-17
711,2.9257842464881388e-15,9.94028458528974e-18,8.879241209152743e-15,2.79310651752674e-17
712,2.874580302178714e-15,9.766320363923811e-18,6.0483732994084824e-15,1.90261200085413e-17
713,2.6389787091836137e-15,8.965869378541012e-18,5.534019582618078e-15,1.7408138601300685e-17
714,2.2331134346953197e-15,7.58695145711774e-18,5.453437457725789e-15,1.7154654713509914e-17
715,3.3380860694271045e-16,1.1341070531815504e-18,4.814880990763376e-15,1.5145973805232446e-17
716,-9.907583446113344e-16,-3.3660786548114164e-18,4.602399309111289e-15,1.4477578887358474e-17
717,-2.058897535278824e-15,-6.99505695171775e-18,4.446241848005814e-15,1.3986360761732456e-17
718,-2.9422135198972334e-15,-9.99610266326728e-18,4.153681978794612e-15,1.3066067171083902e-17
719,-3.5223679094383043e-15,-1.1967163838528368e-17,3.618132341553076e-15,1.1381410625548802e-17
720,-4.394058266873926e-15,-1.492871174950764e-17,1.4439916874311042e-15,4.542305472297336e-18


==> Dat011.csv <==
Number,ALE_eig,ALE_eig_norm,Eul_eig,Eul_eig_norm
1,38.20863037747722,1.0,20.974225838229987,1.0
2,0.3266903853854179,0.008550172622204002,1.8898440536390795,0.09010316129019821
3,0.03933749484477367,0.0010295447509147534,0.47931943299782387,0.022852783063113693
4,0.026178234914863624,0.0006851393168569284,0.1940457843499858,0.00925163035082306
5,0.011906801060519017,0.0003116259583996421,0.12757936987144902,0.006082673604043515
6,0.005249483958757955,0.00013739000605089368,0.08980546186763283,0.004281705678211172
7,0.0041515545637957705,0.00010865489086578149,0.05842415976221351,0.0027855216308257276
8,0.0029154884885432843,7.630444901426963e-05,0.04230862355116864,0.0020171721176975303
9,0.0020519752504659016,5.370449634529366e-05,0.03205466056907431,0.0015282881387997582
10,0.0013219983889641474,3.459947074531684e-05,0.0264512134592392,0.0012611294291981084
11,0.0009616033151459072,2.51671757308721e-05,0.022418145597181947,0.0010688425770795367
12,0.0006852891655782379,1.793545486472591e-05,0.02067210584558255,0.000985595654639288
13,0.0006360493399867829,1.664674534792312e-05,0.01786380294952907,0.0008517026128787309
14,0.0005344402782733851,1.3987423076761755e-05,0.015496680637543272,0.0007388439867609929
15,0.0003066606428821795,8.025952248289597e-06,0.014168689934147653,0.0006755286246762063
16,0.000244051281425923,6.387333935156794e-06,0.012426317044960894,0.0005924565293042324
17,0.00018055113225944156,4.725401839210409e-06,0.011057923417574347,0.0005272148542149732
18,0.0001433852116300655,3.7526917404133527e-06,0.00940425148483984,0.0004483718043933041
19,0.00012615975423462572,3.3018653897888187e-06,0.008430789987590897,0.00040195953131314096
20,8.584826814851847e-05,2.2468292451310503e-06,0.007788663781053884,0.0003713445178442481
21,6.979945185506782e-05,1.8267980601631927e-06,0.007529497166467258,0.0003589880849257925
22,5.681775255986591e-05,1.4870397603510587e-06,0.006854140017889115,0.0003267887010826396
23,4.4222081122535445e-05,1.157384619277088e-06,0.006094418189208245,0.000290567014783443
24,3.86357174028798e-05,1.0111777632745071e-06,0.005445081700339001,0.0002596082326153932
25,3.195117720571607e-05,8.362293254183296e-07,0.005053622596200893,0.00024094441602653057
26,2.6346837495655767e-05,6.895520000420218e-07,0.004775638933072446,0.0002276908320672236
27,2.2367107632311146e-05,5.853941219912413e-07,0.004310613237703133,0.00020551953959826845
28,2.083027930084576e-05,5.451721010425056e-07,0.004252167449270902,0.0002027329867651383
29,1.5595709797584595e-05,4.08172437575197e-07,0.0037835321419962325,0.00018038959679264732
30,1.1447883719114876e-05,2.996151289909371e-07,0.003628245256497015,0.00017298589633204798
31,1.0543370967841781e-05,2.7594213306470064e-07,0.003398396996264118,0.0001620272911370019
32,7.427108328415319e-06,1.9438300339583397e-07,0.0031888364276353347,0.0001520359536618988
33,6.8319883793335254e-06,1.7880746605774088e-07,0.0028321867324409057,0.00013503176490445922
34,5.832697676747883e-06,1.5265393234786227e-07,0.0027688286332274658,0.00013201100505844115
35,4.474709418773264e-06,1.1711253124139628e-07,0.0025362183983267564,0.00012092071563871306
36,4.038490465342097e-06,1.0569576625606187e-07,0.0024530389013710007,0.00011695491982830735
37,3.7494378377815103e-06,9.813065270174366e-08,0.0023404388865872158,0.0001115864253888822
38,2.831872220297293e-06,7.411603588823199e-08,0.0021958635773812562,0.0001046934267952254
39,2.5109643010632765e-06,6.571720253399637e-08,0.0020194044573196243,9.628028576095668e-05
40,1.9467972093182897e-06,5.095176639636539e-08,0.0018711355811904815,8.921118689300747e-05
41,1.7536711969750363e-06,4.5897253569412686e-08,0.0017953839170601954,8.559953205937768e-05
42,1.5022332081586723e-06,3.9316594008148255e-08,0.001718702427337408,8.194354540631995e-05
43,1.4562022521440045e-06,3.8111867338809134e-08,0.001669232258724826,7.958492826382632e-05
44,1.2859797060286775e-06,3.3656786263312956e-08,0.001592109052734874,7.59078816550605e-05
45,1.157661060459438e-06,3.0298418158999035e-08,0.0014929749451513628,7.118140887136337e-05
46,9.592742093519306e-07,2.5106218146918775e-08,0.0014275667951419184,6.806290759680266e-05
47,8.8549353840263e-07,2.3175223232408783e-08,0.0013510308120016094,6.441385834317987e-05
48,7.325529844747243e-07,1.9172448141625644e-08,0.0013163831418101606,6.276194182150801e-05
49,6.997672157931223e-07,1.8314375806718604e-08,0.0012594905655955385,6.0049442363677095e-05
50,6.089416209824452e-07,1.593727948284158e-08,0.001239230806125049,5.9083506379829625e-05
51,5.644945369567123e-07,1.4774006065641755e-08,0.0011528667693277473,5.496587946652136e-05
52,5.312357000617917e-07,1.3903552543326398e-08,0.0011043477397127855,5.2652610314697614e-05
53,5.012475191446646e-07,1.3118698948186695e-08,0.0010762199603431214,5.1311546306585565e-05
54,3.717225791767959e-07,9.72875958924491e-09,0.0009722713154451094,4.635552811074143e-05
55,3.3864088474965767e-07,8.862942256869687e-09,0.0009128571039298737,4.352280322384998e-05
56,3.2951711323044856e-07,8.624154019001122e-09,0.0008980397918793732,4.2816349876547274e-05
57,2.922071535443554e-07,7.647674115966279e-09,0.000846185732649781,4.034407463599574e-05
58,2.750819405806799e-07,7.19947137238481e-09,0.0008071445638448921,3.8482686801898524e-05
59,2.1966088903431568e-07,5.748986207152791e-09,0.0007808688350261182,3.722992405292112e-05
60,2.0904501401908326e-07,5.471146491089842e-09,0.0007475207932165042,3.563997064692555e-05
61,2.044567549515591e-07,5.351062127369001e-09,0.0007262830577467945,3.4627407149540135e-05
62,1.986433537272045e-07,5.198913223654792e-09,0.0007084942315506669,3.377927924563897e-05
63,1.7658426924136403e-07,4.621580713488618e-09,0.0006572509681637459,3.133612526312014e-05
64,1.7203238618834456e-07,4.502448386366453e-09,0.0006351670825645627,3.0283219388571452e-05
65,1.5124168756966452e-07,3.95831219479714e-09,0.0006184051572589446,2.9484051617856125e-05
66,1.4440309810006674e-07,3.779331964361324e-09,0.0006049298645106876,2.8841582482061113e-05
67,1.3254370934022632e-07,3.4689468853182616e-09,0.0005510863126161511,2.6274453077151436e-05
68,1.199705666313945e-07,3.1398813683233556e-09,0.0005050771181159379,2.4080846750268483e-05
69,1.0980743863259741e-07,2.8738909913223536e-09,0.0004910127739411102,2.341029307723649e-05
70,1.0287723512161659e-07,2.692513029262087e-09,0.0004856368351995495,2.31539814124807e-05
71,9.949072219896203e-08,2.6038808828282067e-09,0.00044686544467744185,2.130545594979408e-05
72,9.738519148767804e-08,2.5487747277401375e-09,0.00043412232131878,2.069789486711351e-05
73,8.338422100205197e-08,2.1823399629420986e-09,0.00042599208198911405,2.031026485910402e-05
74,7.906279777348631e-08,2.0692392528179007e-09,0.00039816047941573936,1.8983321839226467e-05
75,7.339519337739876e-08,1.920906157909887e-09,0.0003848401542762608,1.8348241181555685e-05
76,6.988453170272957e-08,1.8290247782324144e-09,0.0003806422132751567,1.814809357975708e-05
77,6.627611588270804e-08,1.734584967530679e-09,0.00036151948481304375,1.723636846486594e-05
78,5.6970266166059994e-08,1.4910313613241201e-09,0.0003493587409287104,1.6656573816990652e-05
79,5.3494575478409625e-08,1.4000652457289594e-09,0.000343090680915682,1.6357727982995506e-05
80,4.844080412890427e-08,1.2677974491715512e-09,0.00032938342329272383,1.5704199326983142e-05
81,4.0167259461172076e-08,1.0512614313662864e-09,0.0003168100400337833,1.5104731038812867e-05
82,3.864378534892674e-08,1.0113889183451608e-09,0.00030770623226735605,1.4670683659107741e-05
83,3.6988026005646773e-08,9.680542233581355e-10,0.00030206191101755307,1.4401576170071602e-05
84,3.313851818043503e-08,8.673045291874461e-10,0.00028963942485649423,1.3809302287980745e-05
85,3.064799561947263e-08,8.021223298686637e-10,0.0002827064976505013,1.3478757205675195e-05
86,2.9275113465618212e-08,7.661911242669134e-10,0.0002604381167078098,1.2417055042532533e-05
87,2.6884958842848818e-08,7.036357644134936e-10,0.0002562699052287258,1.2218324871930166e-05
88,2.5145874076665377e-08,6.581202683330957e-10,0.00024128583734342836,1.1503921012599836e-05
89,2.303184573564568e-08,6.027917124509709e-10,0.00023318044280779901,1.1117475543854309e-05
90,2.2048230538447986e-08,5.770484395966394e-10,0.00023183766359700093,1.1053455101757677e-05
91,2.0096670332480968e-08,5.259720155875391e-10,0.0002277856226046015,1.0860263656998189e-05
92,1.9033822049825647e-08,4.981550466945155e-10,0.00022164864841741637,1.0567667675886972e-05
93,1.742929251135181e-08,4.5616114315434415e-10,0.00021717028489162958,1.0354150211150609e-05
94,1.6894063143855383e-08,4.421530679574921e-10,0.00020824779050021425,9.928747411532032e-06
95,1.5244730105306688e-08,3.989865628445288e-10,0.00020420057275704836,9.73578592754777e-06
96,1.4087908011628813e-08,3.687101022059453e-10,0.0002005670503416529,9.562548429133285e-06
97,1.1402556366159406e-08,2.9842881708947236e-10,0.00019342145204384348,9.221863707183497e-06
98,1.0941629775311172e-08,2.863654014083927e-10,0.00018663473362383855,8.89828950366583e-06
99,1.0840192569670359e-08,2.837105769711209e-10,0.00018239137650029075,8.695976571771421e-06
100,1.0764183945208687e-08,2.817212718400352e-10,0.00017844740294090697,8.507937518992889e-06
101,9.705579018031605e-09,2.5401536046036176e-10,0.00017392452504700842,8.29229771761082e-06
102,9.010285218853335e-09,2.358180633494943e-10,0.00016574295819872875,7.902220538534822e-06
103,8.247077297075143e-09,2.1584331119956958e-10,0.0001627583625534973,7.759922287898491e-06
104,8.033769117584735e-09,2.102605887260588e-10,0.00015567276285299451,7.422098152926712e-06
105,7.741115859020937e-09,2.0260123910602354e-10,0.0001513682931086079,7.216871520125763e-06
106,7.221588799629275e-09,1.890041262480367e-10,0.0001471055667803175,7.013635111727762e-06
107,6.8885047461194466e-09,1.8028661792022784e-10,0.00014530382992349912,6.927732686974887e-06
108,6.64602144769446e-09,1.7394032138906708e-10,0.0001372448344295363,6.543499411519561e-06
109,6.487245701060319e-09,1.6978482706578108e-10,0.00013623965171597727,6.49557474811068e-06
110,5.924046140262778e-09,1.550447132424515e-10,0.00013362571886988602,6.3709487968955085e-06
111,5.651420621014351e-09,1.4790953156870247e-10,0.0001293664728204591,6.167878319716629e-06
112,5.353196981911341e-09,1.4010439340602172e-10,0.00012509473599509434,5.964212312765441e-06
113,5.033741107575576e-09,1.3174356311245344e-10,0.00011536988955209774,5.500555321656334e-06
114,4.884655260957927e-09,1.2784167379727059e-10,0.0001064039692959455,5.073082082581644e-06
115,4.54274996392551e-09,1.188932950238205e-10,0.00010363144771418168,4.9408950067320875e-06
116,4.4216250110960806e-09,1.1572320094735688e-10,0.00010016623044769688,4.775681887868425e-06
117,3.949756742320971e-09,1.0337341860464143e-10,9.860094607149279e-05,4.701052941452151e-06
118,3.827590325696512e-09,1.001760672361801e-10,9.501808694442928e-05,4.530230945222236e-06
119,3.62680924799611e-09,9.492120529224725e-11,9.095027812186239e-05,4.336287728726853e-06
120,3.540039319827025e-09,9.265025427118597e-11,8.488344535201709e-05,4.047035919547455e-06
121,3.4471922469523567e-09,9.022025162630188e-11,8.356723856346142e-05,3.984282385819569e-06
122,3.1671510926207992e-09,8.289098722805135e-11,8.242884158678152e-05,3.930006390821703e-06
123,3.0135104155233338e-09,7.88698884454048e-11,7.937134628137004e-05,3.784232461953322e-06
124,2.889608014131592e-09,7.562710271433662e-11,7.709180117382415e-05,3.6755493036271187e-06
125,2.849893198061437e-09,7.458768267551823e-11,7.619087405510962e-05,3.632595293039877e-06
126,2.774456186406889e-09,7.26133378505591e-11,7.361511504106972e-05,3.509789377155009e-06
127,2.379165737780171e-09,6.226775768394498e-11,6.832849099211524e-05,3.2577360193944337e-06
128,2.318311183708364e-09,6.067506636079097e-11,6.78944441058123e-05,3.237041721085135e-06
129,2.206460192255587e-09,5.774769130579006e-11,6.291724432315235e-05,2.999740958661382e-06
130,2.076702908203005e-09,5.4351671014807057e-11,6.226374566615722e-05,2.9685837344550904e-06
131,2.009617619484781e-09,5.2595908296922027e-11,6.064355450082866e-05,2.8913369660725634e-06
132,1.939866175043018e-09,5.077036669146109e-11,5.88179161476387e-05,2.804294976190756e-06
133,1.8861905758634937e-09,4.9365563675774763e-11,5.700462557551768e-05,2.71784169843421e-06
134,1.8260323930704612e-09,4.779109784963267e-11,5.64427808016249e-05,2.6910543081283088e-06
135,1.704386527364743e-09,4.4607370390576076e-11,5.4999753759611225e-05,2.6222542936179546e-06
136,1.6503160614428366e-09,4.3192232884004286e-11,5.3242820049398236e-05,2.538487973765967e-06
137,1.5880119166432707e-09,4.156160273097236e-11,5.2787378153463764e-05,2.5167736135103277e-06
138,1.508157083596537e-09,3.94716342537509e-11,5.1514156559860814e-05,2.4560695091766063e-06
139,1.4670727303943389e-09,3.8396370555567777e-11,5.070062713712037e-05,2.4172824078544868e-06
140,1.3474304104400842e-09,3.526508009128618e-11,4.981721123610331e-05,2.3751632894741147e-06
141,1.3142389460693075e-09,3.439638984924228e-11,4.846661240877775e-05,2.3107700271080824e-06
142,1.2567958474370104e-09,3.289298347050544e-11,4.783491507570634e-05,2.280652236923903e-06
143,1.2194562936603107e-09,3.1915729028045495e-11,4.71310449412641e-05,2.24709342336525e-06
144,1.1822706669315443e-09,3.0942503179293636e-11,4.523686447893147e-05,2.1567835126709498e-06
145,1.136436472274579e-09,2.9742926167394694e-11,4.487659713999983e-05,2.139606843471795e-06
146,1.1060976551143113e-09,2.8948895686308632e-11,4.4341947930894323e-05,2.1141160714533593e-06
147,1.0732434125828212e-09,2.8089031247125368e-11,4.322107225446504e-05,2.0606754493739377e-06
148,9.767375410037513e-10,2.556327016577666e-11,4.0562257653695026e-05,1.9339096454164086e-06
149,9.176719321584385e-10,2.4017399291532236e-11,4.0211936548697906e-05,1.917207188424714e-06
150,8.701216087330265e-10,2.2772907590164125e-11,3.939747481361502e-05,1.8783756367209866e-06
151,8.362746417111084e-10,2.1887061468815848e-11,3.88238110363524e-05,1.8510247451225468e-06
152,8.129140541187201e-10,2.1275665892434272e-11,3.793767874972749e-05,1.8087761160928286e-06
153,8.10080890602536e-10,2.1201516060624175e-11,3.7204442771824005e-05,1.7738172106457915e-06
154,7.207353660293349e-10,1.886315627932546e-11,3.7089588992057855e-05,1.768341262181615e-06
155,6.730567794763166e-10,1.7615307662874572e-11,3.5598594716967215e-05,1.69725428683433e-06
156,6.648100725747388e-10,1.7399474045702077e-11,3.486135832746326e-05,1.6621046515061843e-06
157,6.250951198764157e-10,1.6360050431037945e-11,3.412332801104763e-05,1.6269171636766973e-06
158,6.13253812145284e-10,1.6050138570441345e-11,3.250134651966183e-05,1.5495850369085475e-06
159,5.791006955970269e-10,1.5156279873836788e-11,3.1591652402550605e-05,1.5062130371919663e-06
160,5.612639124176068e-10,1.468945384518295e-11,3.0555392741167036e-05,1.4568067006064812e-06
161,5.439952276177434e-10,1.4237496142714695e-11,2.9559085620273156e-05,1.4093052038371512e-06
162,5.066820391366983e-10,1.3260931735343526e-11,2.7674234961368412e-05,1.3194401154452259e-06
163,4.635006111490954e-10,1.213078319138899e-11,2.657639540465747e-05,1.2670977994437505e-06
164,4.1401013598010375e-10,1.0835513649401829e-11,2.5896248828506937e-05,1.2346700673597933e-06
165,4.063238783309564e-10,1.0634348164713893e-11,2.528937954763073e-05,1.2057360182293572e-06
166,3.9928393928545545e-10,1.0450098193543747e-11,2.5056620044860377e-05,1.194638612081184e-06
167,3.698429694124224e-10,9.679566259209154e-12,2.4812973035009746e-05,1.1830221161146661e-06
168,3.482165880996572e-10,9.113558498682011e-12,2.4088020427736228e-05,1.1484581416030472e-06
169,3.4276449952532597e-10,8.970865904876162e-12,2.3768573901315556e-05,1.133227709315129e-06
170,3.1584627340404595e-10,8.266359466007641e-12,2.320980140077825e-05,1.1065867975195274e-06
171,3.110458898416227e-10,8.140723359321836e-12,2.2321633391222533e-05,1.0642411101789801e-06
172,2.8012822196256327e-10,7.331543140779262e-12,2.152344638254379e-05,1.0261854977890402e-06
173,2.7401029340883655e-10,7.17142411810597e-12,2.0921319811174063e-05,9.974775694958194e-07
174,2.5635358485491624e-10,6.7093110201099635e-12,2.0193437486318312e-05,9.627739131859388e-07
175,2.4088792223618324e-10,6.3045421899806975e-12,1.9519039405815363e-05,9.306202553725612e-07
176,2.247605220164626e-10,5.882454298831707e-12,1.9016023292439353e-05,9.066376723082006e-07
177,2.2244545211109618e-10,5.8218640635237405e-12,1.847766780224085e-05,8.809701938348242e-07
178,2.1326704552380318e-10,5.581645911325766e-12,1.7709249633666673e-05,8.443338872316231e-07
179,2.07168980185078e-10,5.422046750652375e-12,1.7097387999706927e-05,8.151618148662871e-07
180,2.001889970578315e-10,5.239365951621144e-12,1.623591505230061e-05,7.740888830665302e-07
181,1.8888533982713402e-10,4.943525532348732e-12,1.5855385858426177e-05,7.559461779765127e-07
182,1.8422019966837786e-10,4.8214290292114175e-12,1.5259578278024892e-05,7.27539523781186e-07
183,1.767300830173642e-10,4.625396965852537e-12,1.4913557516553285e-05,7.110420966942272e-07
184,1.6893236334550055e-10,4.421314286237301e-12,1.4719885456899055e-05,7.018082846265979e-07
185,1.6108962577775186e-10,4.216053393861223e-12,1.4433918308442924e-05,6.881740675326399e-07
186,1.5298928958849633e-10,4.0040506052443764e-12,1.421047739444144e-05,6.775209489992152e-07
187,1.4620494453956607e-10,3.826490065075697e-12,1.3839817244820415e-05,6.598487759006774e-07
188,1.3774778783341103e-10,3.605148535096641e-12,1.3681069797727075e-05,6.522800842923325e-07
189,1.3247106016545202e-10,3.4670455040319773e-12,1.3339579621792656e-05,6.359986644884139e-07
190,1.2848563005460572e-10,3.362738438547746e-12,1.2985016174505442e-05,6.190939429496124e-07
191,1.2249494999419152e-10,3.2059497758495532e-12,1.2807063886330858e-05,6.10609611296702e-07
192,1.210697351611437e-10,3.168648914264943e-12,1.2246799094953178e-05,5.838975507086789e-07
193,1.1900961954477958e-10,3.114731367469586e-12,1.1839815510382646e-05,5.644935647065487e-07
194,1.1149445988119869e-10,2.9180438759438274e-12,1.1121442063679549e-05,5.302432685457384e-07
195,1.0962467018003899e-10,2.8691075575600656e-12,1.0981347438940296e-05,5.235638980736278e-07
196,1.0554984837531674e-10,2.762460923947042e-12,1.0763241347404274e-05,5.131651308810635e-07
197,9.769679562186805e-11,2.55693006152498e-12,1.0615297767867664e-05,5.061115413623051e-07
198,9.437500686698501e-11,2.4699918823213327e-12,1.0034544140679771e-05,4.784226229885291e-07
199,9.251815462063779e-11,2.421394164266467e-12,9.947186858808115e-06,4.7425764056937213e-07
200,8.765028049232412e-11,2.293991687909106e-12,9.564463846376378e-06,4.560103395541355e-07
201,8.625034890774257e-11,2.2573525419687493e-12,9.464869619919394e-06,4.512619294232856e-07
202,8.397376469518422e-11,2.197769557965734e-12,9.447352030991527e-06,4.50426733451669e-07
203,7.931344680547391e-11,2.075799263724111e-12,9.080263685768425e-06,4.329248552868022e-07
204,7.587652566606158e-11,1.985847828525892e-12,8.940773999206567e-06,4.2627432679351173e-07
205,7.277015198355245e-11,1.904547513601748e-12,8.857860140617887e-06,4.2232119597341956e-07
206,6.988473645653229e-11,1.8290301370689052e-12,8.82820286537872e-06,4.209072093277189e-07
207,6.830432169858558e-11,1.7876673679161455e-12,8.539326212917357e-06,4.071342741696153e-07
208,6.290692336741157e-11,1.6464061324871046e-12,8.491931126324494e-06,4.048745918834412e-07
209,5.926350008988187e-11,1.5510501031938542e-12,8.164457177403113e-06,3.892614316434818e-07
210,5.892325571346327e-11,1.542145194196667e-12,7.875055396906392e-06,3.754634596597329e-07
211,5.6962369018075693e-11,1.4908246763970165e-12,7.567552844486077e-06,3.6080248695961895e-07
212,5.4780139843344956e-11,1.4337111616446769e-12,7.378646113251995e-06,3.517958741439144e-07
213,5.2033369072560206e-11,1.3618224091914122e-12,7.128613772473017e-06,3.3987494115180177e-07
214,5.1645056158319564e-11,1.3516594457351367e-12,7.0276429794759745e-06,3.350608996812936e-07
215,4.8778472637890374e-11,1.27663494231512e-12,6.770813477995348e-06,3.228158946231093e-07
216,4.7543109557903716e-11,1.2443028993242552e-12,6.530612704303866e-06,3.113637068024907e-07
217,4.4745827558154945e-11,1.1710921620611452e-12,6.136745572328933e-06,2.925850813117216e-07
218,4.324324448898693e-11,1.131766411456545e-12,6.028719185209733e-06,2.874346462991311e-07
219,4.0605430029505424e-11,1.0627292742071446e-12,5.81318200806033e-06,2.77158358687288e-07
220,3.950335599917752e-11,1.0338856852210935e-12,5.643611696576026e-06,2.69073659266572e-07
221,3.8904349657283194e-11,1.0182084328313448e-12,5.4622126702141075e-06,2.604249955322815e-07
222,3.8398693008481005e-11,1.0049743377118228e-12,5.389045334305265e-06,2.569365551734731e-07
223,3.530270976143953e-11,9.239459622779194e-13,5.314221678931297e-06,2.5336914553694744e-07
224,3.4165213823261204e-11,8.941753076655822e-13,5.274999144508012e-06,2.514991106319264e-07
225,3.3176091988579435e-11,8.682879145580599e-13,5.116440646709717e-06,2.439394276657361e-07
226,3.2450360375528634e-11,8.492939960144998e-13,4.9618152281866245e-06,2.3656726433939033e-07
227,3.1566083595925064e-11,8.261506179120274e-13,4.930634727381264e-06,2.3508065400888998e-07
228,3.142717311078338e-11,8.225150391496028e-13,4.73133567923863e-06,2.2557856083606978e-07
229,2.9689751976489125e-11,7.770430838052309e-13,4.503969315168957e-06,2.147382864048081e-07
230,2.737770084651553e-11,7.165318561812103e-13,4.463267404699279e-06,2.1279771845328492e-07
231,2.6838757148690253e-11,7.024265691688036e-13,4.32611243287376e-06,2.062585034718421e-07
232,2.6182025367291385e-11,6.852385209474785e-13,4.212623578557574e-06,2.008476313285028e-07
233,2.5681864732368e-11,6.721482680391142e-13,4.1695036774935e-06,1.98791779475059e-07
234,2.5138397662358363e-11,6.5792459488882e-13,4.101632935502896e-06,1.9555586781309456e-07
235,2.3454708201169812e-11,6.138589101323983e-13,3.964026092523767e-06,1.8899510871569268e-07
236,2.312380755578496e-11,6.051985461749426e-13,3.900975976748765e-06,1.8598903276984873e-07
237,2.2303217157057163e-11,5.837219742428717e-13,3.7163605042945574e-06,1.7718701672033587e-07
238,2.185241575624228e-11,5.71923556022662e-13,3.701761078901611e-06,1.7649095167814797e-07
239,2.0723932789957435e-11,5.423887897895848e-13,3.5453351765336624e-06,1.6903294566760767e-07
240,1.9799305079741922e-11,5.181893431964781e-13,3.4928759247042977e-06,1.6653181631799675e-07
241,1.9435627699713627e-11,5.08671143343843e-13,3.4614996625232424e-06,1.65035872561929e-07
242,1.935320379329637e-11,5.065139368278554e-13,3.309617040552978e-06,1.5779447909445588e-07
243,1.83919797952637e-11,4.813566886214584e-13,3.1779273967378775e-06,1.5151583764037807e-07
244,1.7842548546232702e-11,4.669769203962443e-13,3.1196596003844496e-06,1.487377710360211e-07
245,1.722162822395452e-11,4.507261331750359e-13,3.0726059308469395e-06,1.4649436668343972e-07
246,1.6862083200760697e-11,4.413160857684227e-13,2.951084950550041e-06,1.4070054233758944e-07
247,1.5458427266846308e-11,4.045794657941616e-13,2.928149887516513e-06,1.3960705439622647e-07
248,1.5418879950655843e-11,4.035444295785275e-13,2.8501781499321607e-06,1.3588955186785034e-07
249,1.4036351691033188e-11,3.673607651560097e-13,2.7815074940916712e-06,1.3261550226191338e-07
250,1.3933920555197643e-11,3.646799274807623e-13,2.6987889524034173e-06,1.2867168367589046e-07
251,1.3663972163785298e-11,3.576148118577885e-13,2.644435221810666e-06,1.2608023019331755e-07
252,1.2957975287695788e-11,3.3913739277433256e-13,2.5654367186525186e-06,1.2231377398332694e-07
253,1.2816220884770392e-11,3.354273827183596e-13,2.516449200910684e-06,1.1997816845873377e-07
254,1.1850620624855105e-11,3.101555985592373e-13,2.468108508784467e-06,1.1767340200398788e-07
255,1.1639789441778234e-11,3.0463770427739597e-13,2.4413535168892164e-06,1.1639778915888902e-07
256,1.1224883501143103e-11,2.93778745541212e-13,2.4088993879984968e-06,1.1485045534351811e-07
257,1.0894211234193582e-11,2.8512435872643516e-13,2.3355648921874436e-06,1.1135404520773205e-07
258,1.0772596875301182e-11,2.81941455866769e-13,2.2861533564095832e-06,1.0899822353598303e-07
259,1.010482145215797e-11,2.644643723768346e-13,2.2123217954466883e-06,1.0547811454448352e-07
260,9.965757250852434e-12,2.6082477053998075e-13,2.1819298221405768e-06,1.0402909928449162e-07
261,9.44468704825765e-12,2.471872703876084e-13,2.1320545175067433e-06,1.0165116624331471e-07
262,9.232385450480299e-12,2.416308922688445e-13,2.051939672723277e-06,9.783148558375778e-08
263,9.046335925796025e-12,2.367615859669378e-13,2.03669841700868e-06,9.710481963517165e-08
264,8.901250966854792e-12,2.329644082741526e-13,1.9984980760868834e-06,9.528352042649391e-08
265,8.502338137146727e-12,2.2252402279665555e-13,1.961040592875669e-06,9.349763886404119e-08
266,8.26208669112577e-12,2.1623613852424318e-13,1.9313078972127863e-06,9.208005635624305e-08
267,8.12529380123042e-12,2.1265598167109448e-13,1.8703061869229837e-06,8.917164339453011e-08
268,7.95523078443591e-12,2.0820507581253858e-13,1.7840454257825586e-06,8.505894041298804e-08
269,7.769733291245843e-12,2.033502173327274e-13,1.7373482955712416e-06,8.283253498703895e-08
270,7.59462188379295e-12,1.9876718450158684e-13,1.7282706526302225e-06,8.239973508247831e-08
271,7.030733014529168e-12,1.8400903002986367e-13,1.6901799285367457e-06,8.058366213717568e-08
272,6.970529187969574e-12,1.8243336961061237e-13,1.6710694889911052e-06,7.967252292788922e-08
273,6.926314394918057e-12,1.8127617573544066e-13,1.6369276417829155e-06,7.804472281400092e-08
274,6.430741918624893e-12,1.6830600456214239e-13,1.587329425045001e-06,7.568000064878465e-08
275,6.387371450947432e-12,1.6717090845299142e-13,1.5637852703852502e-06,7.45574727022782e-08
276,6.25803740977787e-12,1.6378596531601365e-13,1.5141587377553058e-06,7.219140050430036e-08
277,6.039851936860439e-12,1.5807559384334123e-13,1.4531861146200958e-06,6.928437434726935e-08
278,5.918253502352509e-12,1.548931077582182e-13,1.415070996458607e-06,6.746713835222177e-08
279,5.808056209565985e-12,1.5200901346596423e-13,1.3819276837695822e-06,6.588694593202697e-08
280,5.587213273318065e-12,1.4622909060387444e-13,1.3736734054253269e-06,6.549340204592986e-08
281,5.493307542213112e-12,1.4377138065255653e-13,1.323075330615727e-06,6.308100908325974e-08
282,5.360640867039925e-12,1.402992154934675e-13,1.292572169435983e-06,6.16266926562789e-08
283,5.274924895890474e-12,1.3805584873829645e-13,1.2679757473728832e-06,6.04539951630409e-08
284,4.981450995615976e-12,1.3037502120338718e-13,1.2551606647957825e-06,5.984300324009981e-08
285,4.848531796237721e-12,1.2689624695617924e-13,1.231004407499659e-06,5.869129173082e-08
286,4.8145588700854726e-12,1.2600710422018956e-13,1.2159522370843502e-06,5.797364090873946e-08
287,4.674872895460417e-12,1.2235122927138752e-13,1.1860610313839217e-06,5.6548501028441926e-08
288,4.548803817284794e-12,1.1905173706425684e-13,1.1430385028488816e-06,5.449729166000734e-08
289,4.408978444102896e-12,1.153922137628322e-13,1.1154795792944129e-06,5.3183349311573356e-08
290,4.241106317196014e-12,1.1099864808805112e-13,1.0718216538109205e-06,5.1101845764304566e-08
291,4.204232077876492e-12,1.1003357190093769e-13,1.0623659451058721e-06,5.065102060498864e-08
292,4.013212756651916e-12,1.050341955993685e-13,1.023871278392701e-06,4.881568865948215e-08
293,4.001332105750431e-12,1.0472325404548104e-13,9.9802888459938e-07,4.7583586269022625e-08
294,3.7851771895475925e-12,9.906602650114449e-14,9.55927245411346e-07,4.5576282661597227e-08
295,3.663354601281272e-12,9.587767384199941e-14,9.539927520175853e-07,4.5484050728524655e-08
296,3.5919557205121457e-12,9.400901537233562e-14,9.021948984763324e-07,4.301445523829015e-08
297,3.474415702523901e-12,9.093274656010594e-14,8.928769952751829e-07,4.257020030974038e-08
298,3.3126141248347775e-12,8.669805989139717e-14,8.711879486472855e-07,4.1536119395613644e-08
299,3.2191773625522054e-12,8.425262383782824e-14,8.153520589717248e-07,3.887400017814113e-08
300,3.1278381562063804e-12,8.186208522277056e-14,7.816074243172917e-07,3.7265138191305535e-08
301,3.1022688022317062e-12,8.119288159725285e-14,7.74100773961472e-07,3.690723938666231e-08
302,3.0086635449990957e-12,7.874303567742139e-14,7.621314278254225e-07,3.633657011722816e-08
303,2.9308191383103007e-12,7.670568427487853e-14,7.275774732857563e-07,3.4689121729565415e-08
304,2.867011402776111e-12,7.503570199852345e-14,7.130943770685154e-07,3.399860297912637e-08
305,2.7974530006514347e-12,7.321521271540905e-14,7.118290526371687e-07,3.393827539225352e-08
306,2.7427867781312264e-12,7.178448300905369e-14,6.756824988849553e-07,3.2214895753309775e-08
307,2.6270411200026e-12,6.875517635803972e-14,6.678959190080943e-07,3.1843650590941567e-08
308,2.5605880023027858e-12,6.701595888169212e-14,6.622903392977996e-07,3.157639020414449e-08
309,2.5322485343491764e-12,6.62742555630012e-14,6.252235227763407e-07,2.980913467789299e-08
310,2.441229721242928e-12,6.389210231105157e-14,6.210373619160442e-07,2.9609548724514614e-08
311,2.3973320666328482e-12,6.274320861409363e-14,5.965250886185584e-07,2.844086323945576e-08
312,2.347537275013635e-12,6.143997447229708e-14,5.845110064167193e-07,2.786806106337063e-08
313,2.314479849175594e-12,6.057479229980217e-14,5.809549638126342e-07,2.7698517613637985e-08
314,2.280149106487708e-12,5.967628475455074e-14,5.513391969025122e-07,2.6286509983962283e-08
315,2.2299405583736168e-12,5.836222173742444e-14,5.44586669792168e-07,2.5964565938807764e-08
316,2.2183581461590777e-12,5.805908571553326e-14,5.269213494954202e-07,2.5122326495359555e-08
317,2.0947325571503295e-12,5.4823544745145016e-14,5.168323654633532e-07,2.4641308310951642e-08
318,1.9408505216665745e-12,5.079612910727741e-14,5.000314841077146e-07,2.3840283210658525e-08
319,1.8837456435811235e-12,4.930157466967285e-14,4.926715844128043e-07,2.3489381120079555e-08
320,1.8538329305473467e-12,4.8518696227335134e-14,4.717872562693882e-07,2.249366722319999e-08
321,1.8123422882240125e-12,4.7432799090655997e-14,4.657837910146546e-07,2.2207436622793705e-08
322,1.7488223898424006e-12,4.577035011632545e-14,4.564979155397174e-07,2.176470869821821e-08
323,1.7150686299750801e-12,4.488694342171602e-14,4.408361352604848e-07,2.1017993162682896e-08
324,1.6389536102821059e-12,4.289485370426199e-14,4.289367581452193e-07,2.04506598457327e-08
325,1.6010544370957087e-12,4.190295284804241e-14,4.249824962239251e-07,2.0262130268918156e-08
326,1.5830692885875042e-12,4.1432243787536376e-14,4.235386076120291e-07,2.019328917685438e-08
327,1.5231452636995744e-12,3.986390636491959e-14,4.0735595697590653e-07,1.942173981141243e-08
328,1.495484939330392e-12,3.9139977658344255e-14,4.0086627565526766e-07,1.9112327613284472e-08
329,1.4380966274128723e-12,3.7638005162848883e-14,3.856499176325963e-07,1.8386848726004816e-08
330,1.4256142686451874e-12,3.73113156520141e-14,3.735279946718583e-07,1.7808904965208493e-08
331,1.400497259929241e-12,3.665395085071644e-14,3.691826586940265e-07,1.7601729929936797e-08
332,1.374627839662648e-12,3.597689386094686e-14,3.6203919374775377e-07,1.726114692099197e-08
333,1.30797401546024e-12,3.423242347444229e-14,3.533976212642239e-07,1.6849137793685887e-08
334,1.2314706204754983e-12,3.223016916098127e-14,3.4948655293844435e-07,1.6662667582296685e-08
335,1.2234773265871997e-12,3.202096789390286e-14,3.4111165579892596e-07,1.6263372885838648e-08
336,1.1962456446852036e-12,3.130825765977607e-14,3.3044789903367115e-07,1.5754950937514918e-08
337,1.1874696188098813e-12,3.107857065480832e-14,3.227135298483684e-07,1.538619505374803e-08
338,1.1524586902728324e-12,3.016226121918702e-14,3.197106879441702e-07,1.524302686592749e-08
339,1.1361235622567579e-12,2.973473665589612e-14,3.0576492137167643e-07,1.4578126684149402e-08
340,1.0944955464131042e-12,2.864524416604775e-14,2.9746392424011437e-07,1.418235536006879e-08
341,1.0627245349924306e-12,2.7813730157123694e-14,2.9712335432504804e-07,1.4166117816061537e-08
342,1.016480196909284e-12,2.6603418831481247e-14,2.883566548014296e-07,1.3748142936262194e-08
343,9.9343436314342e-13,2.6000261022939416e-14,2.7580542528090594e-07,1.3149730884378668e-08
344,9.781285227210818e-13,2.5599675074918614e-14,2.7329155366441217e-07,1.3029875608866584e-08
345,9.642893916767513e-13,2.5237475987759285e-14,2.7006757301301733e-07,1.2876164064218367e-08
346,9.256652517837719e-13,2.4226601232202824e-14,2.629224217767143e-07,1.2535500657072276e-08
347,9.111389739456047e-13,2.3846418072150848e-14,2.6031157684106336e-07,1.241102192990552e-08
348,8.763035420100878e-13,2.293470175069769e-14,2.5672022412625455e-07,1.2239794980100164e-08
349,8.645460131998264e-13,2.2626982560187475e-14,2.4973883771538854e-07,1.1906939480940765e-08
350,8.526127685105418e-13,2.2314664516557235e-14,2.4474243559937883e-07,1.1668723198034976e-08
351,8.318753473353633e-13,2.177192270743438e-14,2.3940381545391236e-07,1.1414190793042192e-08
352,8.130587425067734e-13,2.127945269103511e-14,2.3298395808236175e-07,1.1108107630733094e-08
353,7.891007318084517e-13,2.0652421298869734e-14,2.222749557773413e-07,1.0597528485280154e-08
354,7.696815256293799e-13,2.0144179941165408e-14,2.1773372803225965e-07,1.0381013807689322e-08
355,7.318902487404174e-13,1.9155102957363357e-14,2.1645217421983346e-07,1.031991244345731e-08
356,7.023737514831374e-13,1.8382594312963505e-14,2.1254397428145683e-07,1.0133578989792808e-08
357,6.892955714119783e-13,1.8040310908875085e-14,2.0889729625040127e-07,9.959714263667434e-09
358,6.781191509307683e-13,1.774780054221724e-14,2.0132215797497065e-07,9.598550121836593e-09
359,6.633157711293776e-13,1.7360365042563295e-14,1.9639294143358653e-07,9.3635370834817e-09
360,6.398496237061154e-13,1.6746206743994845e-14,1.9202336707083713e-07,9.155206421055776e-09
361,6.354616988506795e-13,1.663136554680756e-14,1.8734282115503318e-07,8.932049392429115e-09
362,6.246239307130639e-13,1.6347718422308587e-14,1.8445759557814558e-07,8.794488864610793e-09
363,6.044784314879461e-13,1.5820468452181603e-14,1.7984292601800522e-07,8.57447266016385e-09
364,5.877395273221143e-13,1.5382376220126648e-14,1.7308255876535933e-07,8.25215481612101e-09
365,5.751162710089831e-13,1.5051999124993394e-14,1.6850620006287724e-07,8.03396518005155e-09
366,5.614137743598166e-13,1.469337604654765e-14,1.6266411935220828e-07,7.755429001613892e-09
367,5.55252305676932e-13,1.4532117487368393e-14,1.5944582434805103e-07,7.60198853477715e-09
368,5.432115164652818e-13,1.4216984778012034e-14,1.5254063277541123e-07,7.272765819912814e-09
369,5.337467336997476e-13,1.3969271560552311e-14,1.4763739695541472e-07,7.038991479071145e-09
370,5.23446166831051e-13,1.3699684120046501e-14,1.4119237027886813e-07,6.731708305605969e-09
371,5.097641952271193e-13,1.3341598225086058e-14,1.3598341604112706e-07,6.483358055259821e-09
372,5.073262063413176e-13,1.327779094223619e-14,1.332062886963763e-07,6.350951387849534e-09
373,4.866854927818265e-13,1.273758017426116e-14,1.3189865626690395e-07,6.288606658677747e-09
374,4.660053650795597e-13,1.219633785549809e-14,1.2953171817292515e-07,6.175756815625874e-09
375,4.638279578753328e-13,1.2139350541827973e-14,1.2714610774509297e-07,6.062016721177005e-09
376,4.576697038551441e-13,1.1978176117114262e-14,1.2323319978771235e-07,5.875458800633949e-09
377,4.414990119925864e-13,1.1554955192867528e-14,1.2130786954565904e-07,5.783663744315637e-09
378,4.344595639299084e-13,1.13707180717477e-14,1.2027833610550382e-07,5.734578097574928e-09
379,4.2232822957421676e-13,1.105321560605234e-14,1.1656605235071306e-07,5.557585450340991e-09
380,4.1548228422205314e-13,1.0874042856740733e-14,1.1509692540243898e-07,5.4875410558729825e-09
381,3.972698730087317e-13,1.0397385854555775e-14,1.1430812785496048e-07,5.4499331101226916e-09
382,3.932590625369525e-13,1.0292414531790344e-14,1.1272527816508369e-07,5.3744666923352135e-09
383,3.874185981105793e-13,1.0139557327313944e-14,1.0821420973337845e-07,5.159389937345627e-09
384,3.7958855602444725e-13,9.934628702320685e-15,1.061617280470004e-07,5.06153260987102e-09
385,3.674084789593376e-13,9.615850537681489e-15,1.0168125595092311e-07,4.847914613639155e-09
386,3.6479118358532346e-13,9.547350427937776e-15,9.901077450822804e-08,4.720592563076147e-09
387,3.606853849274572e-13,9.439893065103685e-15,9.837028085131818e-08,4.690055385596994e-09
388,3.5162650721163673e-13,9.202803234185265e-15,9.588820622359109e-08,4.571716113059794e-09
389,3.4558651117868136e-13,9.044723869044876e-15,9.508299632270566e-08,4.533325666275447e-09
390,3.2988928038913557e-13,8.633894414168661e-15,9.23134204324472e-08,4.4012790338218995e-09
391,3.2958828895351424e-13,8.626016836965611e-15,9.200941977801763e-08,4.386785023088237e-09
392,3.2236809678224205e-13,8.437049263411124e-15,8.975803805765103e-08,4.279444626463777e-09
393,3.1582611752172747e-13,8.265831944290182e-15,8.917479231762481e-08,4.251636890220033e-09
394,3.133216341288833e-13,8.200284360718056e-15,8.671354065084069e-08,4.13429040574107e-09
395,2.931638123432631e-13,7.67271188333602e-15,8.507268300765849e-08,4.056058310032851e-09
396,2.9065540358405093e-13,7.607061564692545e-15,8.423419928530589e-08,4.0160814484876554e-09
397,2.8691018787283237e-13,7.509041413898909e-15,8.245113925203206e-08,3.931069489189314e-09
398,2.8530506986319376e-13,7.467032108834032e-15,7.996070106519808e-08,3.812331462525435e-09
399,2.7648236377963447e-13,7.236123384904476e-15,7.707746641653836e-08,3.6748658573156148e-09
400,2.754221075461206e-13,7.208374255374335e-15,7.622625899482694e-08,3.6342823607767385e-09
401,2.691085447238379e-13,7.043135073547909e-15,7.174584837264576e-08,3.420667295470505e-09
402,2.637208805057519e-13,6.90212860027579e-15,7.147935892178857e-08,3.4079617275552664e-09
403,2.5697354792876544e-13,6.725536754131947e-15,7.034814676419255e-08,3.354028287230897e-09
404,2.5236562497408327e-13,6.604937745238961e-15,6.729009165960805e-08,3.208227668501478e-09
405,2.4778631997137114e-13,6.4850877281755e-15,6.510971084614045e-08,3.1042724221775163e-09
406,2.320259305587319e-13,6.072605279657024e-15,6.485036810278913e-08,3.0919075918685656e-09
407,2.2774985499431684e-13,5.96069141302087e-15,6.39353094921407e-08,3.048279826166695e-09
408,2.2529998478434757e-13,5.89657317099633e-15,6.259034631962412e-08,2.984155258094909e-09
409,2.200478107020603e-13,5.759112758770111e-15,6.032754763031995e-08,2.876270528200386e-09
410,2.1608415928487266e-13,5.655375687379976e-15,5.9560055350189175e-08,2.839678365702934e-09
411,2.1426601043150253e-13,5.6077909183001114e-15,5.948927896852617e-08,2.8363039202188008e-09
412,2.130909910081297e-13,5.577038195374313e-15,5.7726841476177455e-08,2.752275193440418e-09
413,2.0845722395378179e-13,5.455762792184792e-15,5.747079126721457e-08,2.740067343151318e-09
414,2.0291037889281865e-13,5.310590222371015e-15,5.544818957908149e-08,2.6436346212128302e-09
415,2.0238718196628305e-13,5.296897061392284e-15,5.4413299724665636e-08,2.594293593687059e-09
416,1.9976480002403857e-13,5.228263825488851e-15,5.1966090966702363e-08,2.477616640895661e-09
417,1.933967039466974e-13,5.0615973939934424e-15,5.068285935693502e-08,2.4164352833731164e-09
418,1.8851749864626807e-13,4.933898357094558e-15,4.861462116749485e-08,2.3178267242114064e-09
419,1.8677331460716e-13,4.888249402345941e-15,4.685669977602039e-08,2.2340133141226168e-09
420,1.819765762767028e-13,4.762708699026601e-15,4.498980762278073e-08,2.1450044435383754e-09
421,1.7989956716849999e-13,4.708349014115541e-15,4.458194664041696e-08,2.125558625346585e-09
422,1.7629656627844494e-13,4.614050923488904e-15,4.074907538531256e-08,1.9428166598186764e-09
423,1.7377496016108872e-13,4.548055202301194e-15,4.018729726425109e-08,1.9160324473574226e-09
424,1.7008751269070306e-13,4.4515469675396754e-15,4.0000842799717413e-08,1.9071427526448853e-09
425,1.6613591603477109e-13,4.3481253945365954e-15,3.946808495190255e-08,1.8817421561259044e-09
426,1.6430241823512275e-13,4.300138911338048e-15,3.823729537771298e-08,1.8230611071240292e-09
427,1.6077307294542176e-13,4.207768542266105e-15,3.7660431455257514e-08,1.7955576403975477e-09
428,1.5876989726958379e-13,4.155341233146468e-15,3.582837950297415e-08,1.7082098657328896e-09
429,1.5414597393348222e-13,4.034323460710761e-15,3.5232549447009734e-08,1.6798021399574576e-09
430,1.5006814636003021e-13,3.927598159825447e-15,3.436364288193008e-08,1.638374791373469e-09
431,1.4763825880571583e-13,3.864002905813235e-15,3.246884665898316e-08,1.5480355227129184e-09
432,1.450311158184773e-13,3.795768505326183e-15,3.1977270491469416e-08,1.5245983684024246e-09
433,1.4331953010997333e-13,3.750972717264832e-15,3.144741559163088e-08,1.4993361773721002e-09
434,1.3852686589115336e-13,3.625538641992532e-15,3.1089975203560524e-08,1.4822942903042663e-09
435,1.3601897158031133e-13,3.559901787541964e-15,2.986358274296765e-08,1.423822884968413e-09
436,1.3343712933195061e-13,3.492329560459921e-15,2.9576576797537988e-08,1.4101391405650065e-09
437,1.313857214146399e-13,3.4386399124132863e-15,2.8276844743766723e-08,1.3481710820633083e-09
438,1.29634862805113e-13,3.3928162701568244e-15,2.783616270006459e-08,1.3271604356107992e-09
439,1.268904886201621e-13,3.3209902413816965e-15,2.6979379032233254e-08,1.2863110772392656e-09
440,1.2515148109880427e-13,3.2754767669604064e-15,2.6706970650491686e-08,1.2733233091164943e-09
441,1.2295337005094661e-13,3.2179475902759323e-15,2.6058165883400456e-08,1.2423898781476791e-09
442,1.2064534304285512e-13,3.1575416823622062e-15,2.5419676541873206e-08,1.2119482615439583e-09
443,1.1782967913516563e-13,3.0838498520120338e-15,2.4606810934631353e-08,1.1731928093279233e-09
444,1.147315913777157e-13,3.0027663971265074e-15,2.3703983516787837e-08,1.1301481971068646e-09
445,1.1271418753581726e-13,2.949966707057333e-15,2.3522400398733225e-08,1.1214907563290679e-09
446,1.10733141162824e-13,2.898118568209597e-15,2.3381613165514492e-08,1.1147783639716766e-09
447,1.1057617376773551e-13,2.894010402239298e-15,2.3072676094262316e-08,1.1000489969077884e-09
448,1.0789078420563139e-13,2.823728124764964e-15,2.2524874483992844e-08,1.0739311504378134e-09
449,1.0605074016942651e-13,2.7755703128249285e-15,2.1532702931138408e-08,1.0266268274793951e-09
450,1.0418566654474226e-13,2.7267574240545512e-15,2.1213248417411354e-08,1.0113960143761633e-09
451,1.0091386494483344e-13,2.641127513545185e-15,2.070579471213165e-08,9.872018577386982e-10
452,9.889852141971338e-14,2.588381746287638e-15,2.0171777663828815e-08,9.617412256075482e-10
453,9.849759330902118e-14,2.577888616679712e-15,1.974546512146798e-08,9.414156819784818e-10
454,9.760648272686216e-14,2.554566383630388e-15,1.937852079982782e-08,9.239206705072445e-10
455,9.670045867487047e-14,2.5308538337943758e-15,1.8740806092059984e-08,8.935159865543585e-10
456,9.33969372742614e-14,2.4443937495680545e-15,1.848994155082948e-08,8.815553762717491e-10
457,9.221452041738721e-14,2.4134474202913266e-15,1.798755176577368e-08,8.57602655016117e-10
458,8.943553536306205e-14,2.340715552467996e-15,1.754747127140695e-08,8.366206889706963e-10
459,8.839162659782514e-14,2.313394270471658e-15,1.7365263151066326e-08,8.279334496062515e-10
460,8.689042551418031e-14,2.2741046893269292e-15,1.6944501479188866e-08,8.078725579613007e-10
461,8.472032166368764e-14,2.2173085197429008e-15,1.646884100360595e-08,7.85194225075425e-10
462,8.393725960743379e-14,2.196814143249483e-15,1.600537756774707e-08,7.630974173346539e-10
463,8.371634447609577e-14,2.191032330890455e-15,1.5681336522940888e-08,7.476479296012117e-10
464,8.13023551853186e-14,2.1278531677817944e-15,1.5552816153086635e-08,7.415203914100285e-10
465,8.050556711226524e-14,2.1069995526382627e-15,1.5168971769538825e-08,7.23219626151357e-10
466,7.977594522489242e-14,2.0879038174558025e-15,1.4947375483593187e-08,7.126544549905826e-10
467,7.858655138370765e-14,2.056774885865366e-15,1.44410091611579e-08,6.885121421185467e-10
468,7.776671181169734e-14,2.035317964643359e-15,1.422281965156926e-08,6.781093977564191e-10
469,7.562209325776823e-14,1.9791887987260874e-15,1.4053501915815587e-08,6.700367405313282e-10
470,7.397511619265319e-14,1.936083954379563e-15,1.3934642989318123e-08,6.643698364265379e-10
471,7.217170534230843e-14,1.888884909751996e-15,1.316866725184408e-08,6.278499789890401e-10
472,7.172110970473926e-14,1.8770918767875174e-15,1.289635922596417e-08,6.14866995589311e-10
473,7.093193211549065e-14,1.8564374439682294e-15,1.2273962159525481e-08,5.851926194650567e-10
474,6.880838385291441e-14,1.8008597317708297e-15,1.2082841102744733e-08,5.760804330008302e-10
475,6.761986781921021e-14,1.7697537742433707e-15,1.1550540332954758e-08,5.507016288487483e-10
476,6.697912230818621e-14,1.7529841202491331e-15,1.129794571676799e-08,5.386585328062541e-10
477,6.601067146928886e-14,1.7276377304589295e-15,1.1109615777235415e-08,5.296794200139572e-10
478,6.541769104299401e-14,1.7121181889198434e-15,1.0809977302766436e-08,5.153933873956364e-10
479,6.483251734548374e-14,1.6968029658477487e-15,1.0571924280760619e-08,5.040435991440045e-10
480,6.307837120419402e-14,1.6508932819894201e-15,1.034204732733092e-08,4.930836259272244e-10
481,6.19697185801244e-14,1.6218775174064755e-15,1.0157577774197944e-08,4.842885669555249e-10
482,6.074694992693007e-14,1.5898750969817144e-15,9.82355586117386e-09,4.683632157363511e-10
483,5.991378300745937e-14,1.5680693711224114e-15,9.60329147319091e-09,4.578615462262673e-10
484,5.933988898263216e-14,1.55304936074367e-15,9.437335650800351e-09,4.4994917684154995e-10
485,5.867729046425726e-14,1.5357077677101366e-15,9.330934782876354e-09,4.4487624262482867e-10
486,5.797071049190316e-14,1.5172150877743857e-15,8.952466607359553e-09,4.2683180186997786e-10
487,5.685046573399056e-14,1.4878959327341425e-15,8.510203047773844e-09,4.057457525923169e-10
488,5.5802516661592354e-14,1.4604689074248046e-15,8.411440356205015e-09,4.0103698801952326e-10
489,5.412784676931023e-14,1.4166392837053089e-15,8.317459093906303e-09,3.965561903479634e-10
490,5.381180546615045e-14,1.4083678199015165e-15,8.098321966911453e-09,3.861082658960665e-10
491,5.2637601268937134e-14,1.3776364331542577e-15,7.924380225775448e-09,3.7781514735726646e-10
492,5.164801862919508e-14,1.351736979811764e-15,7.809106453868938e-09,3.723191746908332e-10
493,5.115800869151065e-14,1.3389123919413422e-15,7.454194439542859e-09,3.553978343246407e-10
494,5.039374836468563e-14,1.3189100961439108e-15,7.1291405594893405e-09,3.3990005707361867e-10
495,4.994321139345395e-14,1.3071185986005376e-15,7.061775391253422e-09,3.3668824993682647e-10
496,4.848530690247854e-14,1.2689621801010458e-15,6.9653117458463175e-09,3.3208909828512267e-10
497,4.763951606397073e-14,1.2468260598017331e-15,6.70584238417814e-09,3.197182311232349e-10
498,4.738630740257131e-14,1.240199058024965e-15,6.586143161352124e-09,3.1401126373625087e-10
499,4.656437941050065e-14,1.2186874784694946e-15,6.476152863302981e-09,3.087671942341164e-10
500,4.5507175616620665e-14,1.1910182376870988e-15,6.276241605521699e-09,2.99235912396915e-10
501,4.4739121840406775e-14,1.170916659362359e-15,6.1881718418293505e-09,2.9503696057997484e-10
502,4.4365150091166314e-14,1.161129034274889e-15,6.149118930801104e-09,2.9317501290526905e-10
503,4.4028343051314624e-14,1.152314087585509e-15,5.890902437055089e-09,2.8086387943423717e-10
504,4.3377213792719657e-14,1.1352726691373148e-15,5.823516895731319e-09,2.7765110095823994e-10
505,4.1598710415992103e-14,1.0887255053380094e-15,5.681220066905521e-09,2.7086673475930104e-10
506,4.091026411266598e-14,1.0707074215562903e-15,5.365615525837094e-09,2.5581947897486246e-10
507,4.0339799733636874e-14,1.0557771722018047e-15,5.202918256888366e-09,2.480624694812307e-10
508,4.002310961087252e-14,1.0474887274280545e-15,5.061258291021564e-09,2.413084673569379e-10
509,3.8795240165559274e-14,1.0153528085745738e-15,4.9512544771588856e-09,2.360637534537352e-10
510,3.766600067814975e-14,9.857982425968523e-16,4.759480704683149e-09,2.269204470950238e-10
511,3.732468271500276e-14,9.768652355831231e-16,4.6245321210544935e-09,2.2048642732859775e-10
512,3.6349775756704884e-14,9.513498756064266e-16,4.518119682956181e-09,2.1541294147414716e-10
513,3.6026427289315335e-14,9.428871679878842e-16,4.380636341477997e-09,2.0885807062749156e-10
514,3.5048247817197344e-14,9.172861594603815e-16,4.241510344316906e-09,2.0222488195897328e-10
515,3.4460700972488475e-14,9.019088261483974e-16,4.133078972933792e-09,1.9705513828311966e-10
516,3.385466468254501e-14,8.860475852728096e-16,4.025500097401025e-09,1.9192603953294407e-10
517,3.304864086725156e-14,8.649522513827842e-16,3.900004125815361e-09,1.8594269728452977e-10
518,3.2888352931517513e-14,8.607571798989204e-16,3.825812701954228e-09,1.8240543090657825e-10
519,3.2579354050166853e-14,8.526700310454298e-16,3.6691085526217948e-09,1.7493415875851133e-10
520,3.238912303424292e-14,8.476912863470574e-16,3.582362080677197e-09,1.707982982688963e-10
521,3.2188819450633174e-14,8.424489214250262e-16,3.5157437524363245e-09,1.676220986439525e-10
522,3.1345433688091386e-14,8.203757470084175e-16,3.4777492334344642e-09,1.6581061252308662e-10
523,3.047663618590759e-14,7.976374940639748e-16,3.412794528484707e-09,1.627137304044931e-10
524,3.0148260544109414e-14,7.89043214746605e-16,3.2326251052072127e-09,1.5412369115026242e-10
525,2.9920173979231085e-14,7.830737109296669e-16,3.161884368234094e-09,1.5075094511812146e-10
526,2.9359892806652433e-14,7.68409977447377e-16,3.0446180194159076e-09,1.4515997123795834e-10
527,2.8939298682691336e-14,7.574021470225255e-16,2.9731297512912115e-09,1.4175158474130904e-10
528,2.7500349447477174e-14,7.197418273251627e-16,2.9237475545297593e-09,1.3939716188239984e-10
529,2.7185056017112355e-14,7.114899369210859e-16,2.8387306411533476e-09,1.3534376253254398e-10
530,2.6925971529329616e-14,7.04709152443256e-16,2.770282489865556e-09,1.3208032140171424e-10
531,2.6218254370307717e-14,6.861867099471471e-16,2.6624762726048602e-09,1.2694038355169852e-10
532,2.561359501120818e-14,6.703615062398725e-16,2.5695580032320322e-09,1.2251026679365998e-10
533,2.4721521584786036e-14,6.470140735366058e-16,2.522598703678772e-09,1.2027136177206595e-10
534,2.417855133674546e-14,6.328034032593315e-16,2.481348443775489e-09,1.1830464985519053e-10
535,2.3200424965658812e-14,6.072037844971991e-16,2.3756210450404823e-09,1.1326382500899783e-10
536,2.2462647189527322e-14,5.87894592598858e-16,2.357162437212489e-09,1.123837635483098e-10
537,2.1731252393206975e-14,5.687524566705448e-16,2.2812464881307555e-09,1.0876427600835205e-10
538,2.119311614144097e-14,5.546683022151362e-16,2.2373534270306765e-09,1.0667156176761595e-10
539,2.052810882377756e-14,5.372636658517399e-16,2.1435579730671194e-09,1.0219962298489363e-10
540,2.000788750352223e-14,5.236483827307311e-16,2.1012740844528515e-09,1.0018363016873942e-10
541,1.9334550468321535e-14,5.060257401877101e-16,2.0462011461326343e-09,9.755788661353104e-11
542,1.90062815661904e-14,4.974342544713145e-16,1.9282128575216803e-09,9.193249240251348e-11
543,1.8576352603680218e-14,4.861821117417072e-16,1.918509413788025e-09,9.146985584045413e-11
544,1.8228282889264816e-14,4.770723972354114e-16,1.8211740681143028e-09,8.682914364328173e-11
545,1.812198376039104e-14,4.742903260691955e-16,1.7658464368122104e-09,8.419125694706594e-11
546,1.7451576544987713e-14,4.567443630556008e-16,1.7414171399833882e-09,8.302652757792305e-11
547,1.6718505916805193e-14,4.375583670923788e-16,1.6810032748445483e-09,8.014614164116428e-11
548,1.661143007318488e-14,4.347559676720784e-16,1.606601868053333e-09,7.659886378857233e-11
549,1.5995531550879684e-14,4.186366114894436e-16,1.5434987567632447e-09,7.359026114565287e-11
550,1.5828336144565466e-14,4.142607570120014e-16,1.4919014375014474e-09,7.113022664141147e-11
551,1.5788659591903097e-14,4.132223384068227e-16,1.3912876622928365e-09,6.633320690944973e-11
552,1.5666549098442666e-14,4.1002645066486344e-16,1.3566644432913387e-09,6.468245616095777e-11
553,1.5341607933604987e-14,4.0152205881340306e-16,1.3389295830831625e-09,6.383690122391448e-11
554,1.508731394528866e-14,3.9486665175473427e-16,1.2842233587665817e-09,6.122864169917593e-11
555,1.4914562276610112e-14,3.9034537823689634e-16,1.2212387561385144e-09,5.822568926060417e-11
556,1.4756582598101062e-14,3.8621071868620555e-16,1.1643057148088927e-09,5.551126052465297e-11
557,1.470887597826828e-14,3.8496213638002317e-16,1.1094006879249476e-09,5.289352257773581e-11
558,1.464465966606815e-14,3.8328146079532633e-16,1.095355681663871e-09,5.222389088932914e-11
559,1.4375913955439846e-14,3.7624782185110703e-16,1.0150838619613052e-09,4.8396726047981186e-11
560,1.4139317296995311e-14,3.7005559103552666e-16,9.661554595959797e-10,4.6063939000549706e-11
561,1.4116391796745501e-14,3.6945558260750084e-16,9.113117024169809e-10,4.344912224392671e-11
562,1.3587593867006437e-14,3.556158316267702e-16,8.582348800192191e-10,4.0918548633862016e-11
563,1.3574041821304308e-14,3.5526114616518095e-16,8.227817564613902e-10,3.922823005756406e-11
564,1.3565449807043986e-14,3.550362751301442e-16,8.163792888532417e-10,3.892297599681686e-11
565,1.333608146418801e-14,3.4903322449498765e-16,7.766999539520388e-10,3.703116195766034e-11
566,1.3275516841748591e-14,3.4744812129078795e-16,7.558307802724575e-10,3.603617058870393e-11
567,1.2968210344251448e-14,3.3940526567253764e-16,7.256701804801273e-10,3.459818665428113e-11
568,1.2904075640353691e-14,3.377267259482883e-16,7.151285109629135e-10,3.409558552857001e-11
569,1.249733934455784e-14,3.270815839534679e-16,6.605678686623486e-10,3.1494266999753727e-11
570,1.2455160971416442e-14,3.259776874587571e-16,6.520478641393413e-10,3.108805393669622e-11
571,1.2434867327563619e-14,3.2544656023298807e-16,6.322847643531509e-10,3.01457974768574e-11
572,1.2331717410974248e-14,3.227469105577625e-16,6.020777440423718e-10,2.8705600325183734e-11
573,1.2021221577788171e-14,3.1462058333486616e-16,5.317181759624805e-10,2.535102749743979e-11
574,1.1831109784667391e-14,3.096449589473235e-16,5.249637516548785e-10,2.5028992998541115e-11
575,1.1551531282871787e-14,3.0232780313635765e-16,5.014671293622376e-10,2.390873127952151e-11
576,1.1394758371008968e-14,2.98224727200005e-16,4.872157502415107e-10,2.3229260235839377e-11
577,1.1161214680951447e-14,2.921123989707475e-16,4.65688643563624e-10,2.220290022408395e-11
578,1.1098705402517857e-14,2.904764000402431e-16,4.54518878214443e-10,2.1670353018988937e-11
579,1.1068970997422873e-14,2.8969818829066644e-16,4.2474123592474547e-10,2.0250627565503003e-11
580,1.1026325710524743e-14,2.885820716835852e-16,3.729077054313113e-10,1.7779331085088616e-11
581,1.0987538571035265e-14,2.8756693088669496e-16,3.678461641720548e-10,1.753800912649548e-11
582,1.0769025164800436e-14,2.818479767112625e-16,3.378126104245321e-10,1.6106082438036724e-11
583,1.0690533398721772e-14,2.797936825556433e-16,3.2788979705975087e-10,1.563298686629482e-11
584,1.0582448318245395e-14,2.769648692899344e-16,3.1618997833858063e-10,1.5075168007500764e-11
585,1.0473931206795493e-14,2.741247488674586e-16,3.0062216025158905e-10,1.4332932360423108e-11
586,1.0304979552573153e-14,2.697029296985116e-16,2.959737842114209e-10,1.411130911310899e-11
587,1.0294795111863276e-14,2.69436381523158e-16,2.64952360787881e-10,1.2632283204701123e-11
588,1.0093864747960961e-14,2.641776124461916e-16,2.5627754097316095e-10,1.2218688925626072e-11
589,9.814666460977563e-15,2.5687040765436593e-16,2.359942053801394e-10,1.1251628889681818e-11
590,9.571335656411052e-15,2.5050193010982805e-16,2.2553270936154335e-10,1.0752850241102201e-11
591,9.559275048083584e-15,2.5018627869263996e-16,2.1376089555018132e-10,1.019159883176983e-11
592,9.549275855998679e-15,2.4992457886236287e-16,2.0419966781246204e-10,9.735742781994113e-12
593,9.2847705007049e-15,2.4300191891143994e-16,1.9268227276236806e-10,9.18662143949855e-12
594,9.236612834598386e-15,2.4174153177819945e-16,1.8374544580017874e-10,8.760535297816026e-12
595,9.202612186044832e-15,2.4085166348881955e-16,1.684404449967404e-10,8.030830138661035e-12
596,9.136529522994874e-15,2.3912214158769137e-16,1.5345684797733292e-10,7.316448729069426e-12
597,9.10311926456571e-15,2.3824772504621654e-16,1.426607268804735e-10,6.801715971821186e-12
598,8.692458802318324e-15,2.2749987938437736e-16,1.39278488170129e-10,6.6404590683992886e-12
599,8.389112298780314e-15,2.195606651141683e-16,1.2995698448936313e-10,6.196032477751283e-12
600,8.374530298456172e-15,2.1917902357977984e-16,1.260787150466234e-10,6.011126037215549e-12
601,8.355439743410737e-15,2.1867938371159216e-16,1.197180032560478e-10,5.707862792143503e-12
602,8.323639484224177e-15,2.1784710422728733e-16,1.1541672350867725e-10,5.502788250630244e-12
603,8.243550025205407e-15,2.1575099509624714e-16,1.1068905414865255e-10,5.277384490964058e-12
604,7.907658691680274e-15,2.069600143621371e-16,1.0555454459170194e-10,5.032583581669381e-12
605,7.33012423724178e-15,1.9184472630462713e-16,9.57018163142525e-11,4.562829496181717e-12
606,7.24148918626257e-15,1.8952496110750935e-16,9.077341494474519e-11,4.327855323236357e-12
607,7.023035499926919e-15,1.838075699271015e-16,8.826072428339663e-11,4.2080563527890834e-12
608,6.942635101817102e-15,1.8170332286785044e-16,8.338721826112379e-11,3.975699456288529e-12
609,6.673363924083526e-15,1.7465593134731317e-16,7.724292212512443e-11,3.682754382492286e-12
610,6.62493258445943e-15,1.7338838160408437e-16,7.122656414057595e-11,3.3959090881318914e-12
611,6.620107642436533e-15,1.7326210275097631e-16,6.930058307604118e-11,3.304083002182904e-12
612,6.5947076006201976e-15,1.7259733037977642e-16,6.139357288896148e-11,2.9270960159615825e-12
613,6.5603373785374536e-15,1.716977895759531e-16,5.6047708111428516e-11,2.6722182045579795e-12
614,6.508366669013604e-15,1.7033760709858055e-16,5.088994069885575e-11,2.4263084173575554e-12
615,6.37164126027166e-15,1.6675921636875896e-16,4.800266270264476e-11,2.2886500351850744e-12
616,6.314505593439746e-15,1.6526385612507973e-16,4.3224174834416723e-11,2.0608233728289256e-12
617,6.288626639834379e-15,1.6458654962783816e-16,4.258843068188965e-11,2.03051264015014e-12
618,6.13409484186175e-15,1.6054212834275275e-16,4.1007658872635914e-11,1.9551452906495713e-12
619,6.061928745265499e-15,1.586533902256495e-16,3.869783485573061e-11,1.845018507676959e-12
620,6.0443295688647994e-15,1.581927828647776e-16,3.5329488948814547e-11,1.684423979283137e-12
621,5.886908378043496e-15,1.540727401083092e-16,3.316043697905484e-11,1.5810088646329388e-12
622,5.718318466300428e-15,1.4966038849880357e-16,3.2151561988002195e-11,1.5329081624266262e-12
623,5.674452016982119e-15,1.485123115097847e-16,2.814489964627625e-11,1.3418802612002102e-12
624,5.593420911324055e-15,1.4639155751108e-16,2.765821289864717e-11,1.3186762225204133e-12
625,5.3932364787823055e-15,1.4115231102241884e-16,2.46423407404854e-11,1.1748867839293259e-12
626,5.332182096946839e-15,1.3955438978754893e-16,2.4046150878966372e-11,1.1464619035014465e-12
627,5.297806481164327e-15,1.3865470781928934e-16,2.2868675597167002e-11,1.090322750100458e-12
628,4.975884133833774e-15,1.3022932475399328e-16,2.1434743464689468e-11,1.0219563587238623e-12
629,4.924738501557099e-15,1.2889073627878788e-16,1.9647252214652078e-11,9.367331298035699e-13
630,4.655956584165498e-15,1.21856149727629e-16,1.8109121966228264e-11,8.633988260591978e-13
631,4.6479429202912836e-15,1.2164641533529292e-16,1.54592250198421e-11,7.370581941415151e-13
632,4.49409994455337e-15,1.1762002197290222e-16,1.4174762311714914e-11,6.758181408478207e-13
633,4.4885434176433005e-15,1.1747459600878956e-16,1.3745078611191272e-11,6.553318686088496e-13
634,4.4652703811356394e-15,1.1686549182793465e-16,1.2528324693694126e-11,5.973200055307209e-13
635,4.392191572132236e-15,1.149528661127119e-16,1.1336530928082068e-11,5.404981816977879e-13
636,4.312286186512443e-15,1.1286157456861892e-16,1.0708619791776207e-11,5.105609081531615e-13
637,4.029330334635603e-15,1.0545602642199827e-16,9.816579477437899e-12,4.680305987525458e-13
638,4.000640885002951e-15,1.047051633486764e-16,9.118107080217308e-12,4.3472913615708375e-13
639,3.9736408026493525e-15,1.0399851456051374e-16,8.222154005245507e-12,3.9201227585996917e-13
640,3.836503980793464e-15,1.0040935628655671e-16,7.178235521215228e-12,3.4224078526566487e-13
641,3.5706094298570694e-15,9.345033817181342e-17,6.653574123006946e-12,3.1722620774300005e-13
642,3.566888022228852e-15,9.335294112848964e-17,5.9104346916191944e-12,2.817951297561682e-13
643,3.5045157888963343e-15,9.172052895573393e-17,4.948705475520677e-12,2.3594222326435563e-13
644,3.3256798850756558e-15,8.704001824247642e-17,4.39317367773235e-12,2.094558202822846e-13
645,3.302174458015202e-15,8.642483191341319e-17,4.300504971800328e-12,2.0503760210122955e-13
646,3.2968004651150504e-15,8.628418324720716e-17,3.991387244598566e-12,1.9029962180169787e-13
647,3.290963373713949e-15,8.613141432187708e-17,3.4489180668950092e-12,1.644360127279941e-13
648,3.2736988937980025e-15,8.567956667004072e-17,3.215044057167826e-12,1.5328546960277907e-13
649,3.1273343492657128e-15,8.184889953839271e-17,2.700582818994299e-12,1.2875721086553347e-13
650,2.984975220905908e-15,7.812306254938299e-17,2.649850492444653e-12,1.263384171069016e-13
651,2.87234196246211e-15,7.517521392641346e-17,2.1725697166233735e-12,1.0358283225230669e-13
652,2.6718848207118037e-15,6.992883006575382e-17,2.1371671779775556e-12,1.0189492544140122e-13
653,2.61799511901919e-15,6.851842353821757e-17,1.8825316993162878e-12,8.975452604715323e-14
654,2.551640918847994e-15,6.678179494107451e-17,1.6709201576476422e-12,7.96654031731667e-14
655,2.483585727200061e-15,6.500064782913696e-17,1.5040708072360725e-12,7.171043254881826e-14
656,2.45551315072375e-15,6.426592962021474e-17,1.3733674302668467e-12,6.547881389565247e-14
657,2.44231519423568e-15,6.392051141606341e-17,1.2952243142865282e-12,6.175314046279155e-14
658,2.3971575317538154e-15,6.273864067022051e-17,1.2364763862135362e-12,5.89521823475265e-14
659,2.230492309430727e-15,5.83766622198929e-17,1.1121045902747213e-12,5.302243805574336e-14
660,2.2298379817802093e-15,5.835953709281943e-17,9.547098375975683e-13,4.551823962233717e-14
661,2.171317136006299e-15,5.682792381080013e-17,8.589796648270058e-13,4.095405815938783e-14
662,2.160893238041696e-15,5.655510853682612e-17,7.79106812647355e-13,3.714591511774738e-14
663,2.0957453258046036e-15,5.485005102512073e-17,6.904633769361542e-13,3.2919612016269884e-14
664,2.0167162640129363e-15,5.278169471370863e-17,6.247358220321003e-13,2.978588229432461e-14
665,1.9756117828784614e-15,5.170590422531926e-17,5.910095946624626e-13,2.817789792199252e-14
666,1.96182303436118e-15,5.134502375457071e-17,5.150414195309218e-13,2.455592037118954e-14
667,1.9479885737627795e-15,5.098294690277768e-17,4.625599502417028e-13,2.2053731747208944e-14
668,1.7416188930093413e-15,4.558181949479065e-17,4.2351347077134574e-13,2.0192090713517655e-14
669,1.7330528082231913e-15,4.535762708848028e-17,3.811812135366008e-13,1.8173791799352943e-14
670,1.7003708431576241e-15,4.4502271511934096e-17,3.1416222219062056e-13,1.49784895334727e-14
671,1.6059503896787675e-15,4.2031090196455316e-17,2.719498610445117e-13,1.2965906972777285e-14
672,1.5567898683954483e-15,4.074445623973809e-17,2.521760643950167e-13,1.202314051255099e-14
673,1.5359007045483786e-15,4.019774300660993e-17,2.3704902306115193e-13,1.130192002744052e-14
674,1.4091883136293254e-15,3.688141395562813e-17,1.9736618817574031e-13,9.409939117562015e-15
675,1.3906294277577788e-15,3.639568898490303e-17,1.8808285628408134e-13,8.967332464841698e-15
676,1.271078914207646e-15,3.3266801286782235e-17,1.684986477287485e-13,8.033605103155888e-15
677,1.253752507550349e-15,3.281333288223271e-17,1.3839984573974624e-13,6.59856753747178e-15
678,1.2413014404814026e-15,3.2487462340788604e-17,1.3353195497060169e-13,6.366478362563032e-15
679,1.1892478388601987e-15,3.112511040336119e-17,1.1341541932250116e-13,5.4073709417096785e-15
680,1.1761934159568706e-15,3.078344877418583e-17,1.0173390318741698e-13,4.850424705639686e-15
681,1.1003932243243958e-15,2.8799598767430374e-17,8.919476934222249e-14,4.2525893460938164e-15
682,1.0800435768484368e-15,2.826700580937568e-17,8.626073644889939e-14,4.112701804310262e-15
683,1.075091778089623e-15,2.81374068494053e-17,7.52791799564015e-14,3.589127939072211e-15
684,1.0553256118049127e-15,2.7620084817983787e-17,7.039267829388652e-14,3.35615144209904e-15
685,1.0078981981880303e-15,2.6378809924109564e-17,6.099596671993747e-14,2.9081391222916722e-15
686,9.469879599756151e-16,2.4784661230197734e-17,5.4335598733011045e-14,2.5905889996651443e-15
687,9.08515689933387e-16,2.3777761227184116e-17,5.3259839825667157e-14,2.5392994352425524e-15
688,8.953142138169465e-16,2.3432250906975872e-17,4.2537502250462785e-14,2.0280844965886246e-15
689,8.837741590354113e-16,2.313022346795158e-17,3.9338685307472746e-14,1.875572696264652e-15
690,8.796014691299772e-16,2.3021015420863513e-17,3.7681451162684084e-14,1.796559808848898e-15
691,8.721648787466764e-16,2.282638425220261e-17,3.3277042037585045e-14,1.5865683098029086e-15
692,7.536117804327782e-16,1.9723601002903483e-17,2.894087407112859e-14,1.3798303829826079e-15
693,7.196268223970571e-16,1.883414336728632e-17,2.357416340207562e-14,1.1239586902467072e-15
694,6.13002849567786e-16,1.604357035339146e-17,2.1989982898181284e-14,1.0484288224884021e-15
695,5.753314760310576e-16,1.505763149181598e-17,1.6264049192164016e-14,7.754302503274913e-16
696,5.674778073072544e-16,1.485208450815773e-17,1.4243931657747638e-14,6.791159667874388e-16
697,5.425918593551091e-16,1.4200767051701227e-17,1.2266043139052397e-14,5.848150598576527e-16
698,5.298389005490684e-16,1.3866995370276128e-17,1.0517791073030662e-14,5.014626596543912e-16
699,4.993284193551702e-16,1.3068472081362762e-17,1.0104856308463489e-14,4.817749358856067e-16
700,4.944725607973697e-16,1.2941384077688522e-17,8.29062830233975e-15,3.9527696355916586e-16
701,4.644741702258835e-16,1.2156263274479379e-17,6.96598506759682e-15,3.321212006261433e-16
702,4.55514636067143e-16,1.1921773472823941e-17,6.87351473767851e-15,3.277124405302277e-16
703,3.9975212204801046e-16,1.0462351518458293e-17,6.7431868149786136e-15,3.2149872262211087e-16
704,3.777235357755559e-16,9.885817210506765e-18,6.2159176081734406e-15,2.9635981113751566e-16
705,3.125585002452721e-16,8.180311546302258e-18,6.049312350612487e-15,2.884164782657355e-16
706,2.9377531471281447e-16,7.688716182980108e-18,5.953816334396426e-15,2.83863460816958e-16
707,2.504361790638495e-16,6.554440098734177e-18,5.4547874213309244e-15,2.6007097775157995e-16
708,2.415957734747396e-16,6.323068141619457e-18,4.486663725450821e-15,2.139131980391344e-16
709,2.38690765117446e-16,6.247037979622181e-18,4.320511778368562e-15,2.0599147790682743e-16
710,2.250060923195183e-16,5.888881388749078e-18,4.141041802688582e-15,1.9743478661036693e-16
711,2.1504836671199482e-16,5.628266823161477e-18,3.7624842379073465e-15,1.7938608399311782e-16
712,1.9575181438979333e-16,5.123235574159257e-18,2.7199015985293242e-15,1.296782832180497e-16
713,1.9127360400657382e-16,5.006031415334991e-18,2.5695067673215277e-15,1.2250782399024497e-16
714,1.8306324143846638e-16,4.791149005602053e-18,2.5530328593750225e-15,1.2172238818567393e-16
715,1.737787464357208e-16,4.5481542970500685e-18,2.484922948315878e-15,1.184750735250775e-16
716,1.0809109596296075e-16,2.828970703610382e-18,1.584289784187291e-15,7.55350779764937e-17
717,6.149339656184737e-17,1.6094111710975065e-18,1.258354276132221e-15,5.999526684978297e-17
718,6.6889983916860146e-18,1.7506511815793764e-19,1.008707256439813e-15,4.809270502853219e-17
719,-1.3958166264605335e-17,-3.6531448855160305e-19,9.397776072700235e-16,4.480630725149717e-17
720,-4.6612570358275707e-17,-1.2199487366538095e-18,4.59043311327312e-16,2.1886066969423392e-17


==> Dat012.csv <==
Number,ALE_eig,ALE_eig_norm,Eul_eig,Eul_eig_norm
1,1828.6155934969565,1.0,1979.8444841624882,1.0
2,2.292631741051742,0.0012537527018827523,25.473036066347778,0.012866180283409157
3,0.5742820656851548,0.00031405291944761634,4.629322700480643,0.0023382254199823854
4,0.16826085574718355,9.201543306617527e-05,1.814230746227238,0.0009163501278711252
5,0.05853692264579783,3.201160640539799e-05,1.0484170960552104,0.0005295451761195833
6,0.02892274255615008,1.5816742818450768e-05,0.7957093018617523,0.0004019049517408699
7,0.021643492404958085,1.1835999037702675e-05,0.4819829808394888,0.0002434448688748282
8,0.01562742212791786,8.546040066317452e-06,0.3233492595528118,0.00016332053458713685
9,0.008285304621720682,4.530916531164576e-06,0.2294902019741957,0.00011591324662617348
10,0.004653097531705487,2.5446012536769017e-06,0.17429993807945668,8.80371864930537e-05
11,0.004227185857083678,2.3116864321384303e-06,0.15887550149702936,8.024645509681874e-05
12,0.003111180157846593,1.7013855557782494e-06,0.13175681190314598,6.65490713826857e-05
13,0.001998793949754191,1.0930640408309073e-06,0.10786526179827623,5.448168412273314e-05
14,0.001623757198251947,8.879707709080353e-07,0.08866152346668996,4.478206453886981e-05
15,0.0011550831562239642,6.316708445075866e-07,0.08441616758237173,4.2637776985843095e-05
16,0.0009173133136928455,5.016436023815261e-07,0.0748215669012074,3.779163843409567e-05
17,0.00067577330709502,3.6955460157851094e-07,0.06304805361239972,3.184495252871856e-05
18,0.0005911034856114966,3.2325191128940266e-07,0.05437104959671424,2.7462283038717673e-05
19,0.0004117350083242177,2.251621444050116e-07,0.05108684544210423,2.580346378251771e-05
20,0.0004050841568949008,2.2152504787528216e-07,0.046801537288369506,2.3638996730678797e-05
21,0.0002749831839753407,1.5037779670765908e-07,0.04176098173193068,2.1093061634887128e-05
22,0.00022973341639245714,1.2563242772808581e-07,0.03672186904528665,1.854785531845482e-05
23,0.00017631253016896602,9.641858616757961e-08,0.03277969918496457,1.6556704047808584e-05
24,0.0001381495636981163,7.554871794236738e-08,0.03137754250924212,1.5848488484950584e-05
25,0.00013274153052506897,7.259127123116152e-08,0.029122571280834175,1.4709524669132573e-05
26,0.00011534865014307423,6.307976950064558e-08,0.026493735979594868,1.3381725782771378e-05
27,0.0001018120771806799,5.567713495540054e-08,0.023890435356604452,1.2066824211554454e-05
28,6.802872407744594e-05,3.720230994385818e-08,0.02169126507605943,1.0956044906342857e-05
29,5.685804544742267e-05,3.109349261245776e-08,0.020893473035118102,1.0553087983552625e-05
30,4.837530394869647e-05,2.6454605396963646e-08,0.019797481398900516,9.999513374544276e-06
31,4.075123928187428e-05,2.2285295732354317e-08,0.01828668543372711,9.236425173799812e-06
32,3.2920708165742176e-05,1.800307745532575e-08,0.016751347151809436,8.460940889958624e-06
33,2.592244394371084e-05,1.4175994143273167e-08,0.015383316915526404,7.769962256421286e-06
34,2.27358751717472e-05,1.2433381434896443e-08,0.014632516020050015,7.390740099589108e-06
35,1.8663117140132674e-05,1.0206145680100116e-08,0.014133357295232636,7.138619931156519e-06
36,1.682956113762517e-05,9.203443959176311e-09,0.0134361439848164,6.786464337121985e-06
37,1.542941094948273e-05,8.437755318479083e-09,0.012428392061453682,6.27745874025612e-06
38,1.2964253691327533e-05,7.089655003179382e-09,0.011642160964311957,5.88034113661044e-06
39,1.1860857948186038e-05,6.486250030004339e-09,0.0107984195520132,5.454175637730019e-06
40,1.0146116038056345e-05,5.548523196531098e-09,0.010514866132944205,5.310955591237861e-06
41,7.970246913657734e-06,4.358623508408247e-09,0.009877231041359931,4.988892370270278e-06
42,6.823779873935037e-06,3.731664488809028e-09,0.009625905719506292,4.861950419089726e-06
43,5.79339746082322e-06,3.1681877161203713e-09,0.008912293852518646,4.501512075221764e-06
44,5.102725199215766e-06,2.7904854455810255e-09,0.008562669061487511,4.324920027801922e-06
45,4.28322046984056e-06,2.3423296208743006e-09,0.008013045990981888,4.047310814097381e-06
46,4.186975343433809e-06,2.2896968385940747e-09,0.007806599512602147,3.94303672588935e-06
47,3.192454875861386e-06,1.7458315937010517e-09,0.007302139775769423,3.688239068362163e-06
48,2.879170595905426e-06,1.5745083910169652e-09,0.007190354393261048,3.6317773697779626e-06
49,2.6094681525263897e-06,1.4270184295739097e-09,0.006794367087633087,3.431768071676212e-06
50,2.3856381059816685e-06,1.3046143292585014e-09,0.006592752457637174,3.3299345026213174e-06
51,2.1123738863454495e-06,1.1551765684694e-09,0.006348462279050472,3.2065459331953497e-06
52,1.9164156727959997e-06,1.0480145086869453e-09,0.006032745096719267,3.047080285839336e-06
53,1.8170080541585355e-06,9.936522802388317e-10,0.005856570655193627,2.9580963060697502e-06
54,1.5342894748950565e-06,8.390442914035066e-10,0.0057706235413571404,2.9146852631701645e-06
55,1.3575263770374596e-06,7.423793069823885e-10,0.005407671417493135,2.7313617108571444e-06
56,1.2760794483573892e-06,6.978390936266031e-10,0.00496956745052486,2.510079700844322e-06
57,1.1947097697617068e-06,6.533411253903842e-10,0.004615778689901524,2.3313844732881057e-06
58,1.0991347666407727e-06,6.010748079309771e-10,0.004535105192224267,2.2906370821053165e-06
59,1.0227542233864764e-06,5.593052071871543e-10,0.003994272083433869,2.0174675917151758e-06
60,9.366949447790548e-07,5.122426758856214e-10,0.0037744326062367248,1.9064288313702484e-06
61,8.827737495777699e-07,4.82755234461058e-10,0.0036103751813353286,1.823565037666373e-06
62,7.802939213376227e-07,4.26712931964791e-10,0.003546793399040609,1.7914505040232845e-06
63,7.46581639142618e-07,4.0827697291746877e-10,0.0035185913542683037,1.7772059282508416e-06
64,6.895953841619816e-07,3.7711336740995003e-10,0.0032831187498555477,1.6582710289209251e-06
65,6.357449442510992e-07,3.4766461935027643e-10,0.0032270651544043594,1.6299589084995579e-06
66,5.931613694986876e-07,3.243772893592985e-10,0.003012228000822297,1.5214467726724135e-06
67,5.427636684600747e-07,2.9681671226598233e-10,0.002933831738209317,1.4818495905502314e-06
68,4.791083569819253e-07,2.6200605457252036e-10,0.0027719094906819165,1.4000642539631018e-06
69,4.55420829488662e-07,2.49052250843895e-10,0.002631077792629658,1.328931546733406e-06
70,4.176585925996035e-07,2.284015263158143e-10,0.002602336329604965,1.3144145161006434e-06
71,3.749717742217681e-07,2.0505773633084365e-10,0.0024918915626542582,1.258629949265119e-06
72,3.4675235593547856e-07,1.8962561468283556e-10,0.0022690784587654812,1.1460892392895923e-06
73,3.023191993985035e-07,1.6532681908304347e-10,0.0022528034353593773,1.1378688848444357e-06
74,2.9346912380966343e-07,1.6048705088883508e-10,0.0021970769970328617,1.109722008272921e-06
75,2.849571449477333e-07,1.5583217487651133e-10,0.0021694029483577287,1.0957441181424041e-06
76,2.43073906451089e-07,1.3292783202523507e-10,0.002099573794487822,1.0604740984875796e-06
77,2.260003783888357e-07,1.235909718765131e-10,0.002008000915089764,1.0142215366674047e-06
78,2.168448582895613e-07,1.1858416775002865e-10,0.0019700218955180935,9.950387069676587e-07
79,1.9490917859276806e-07,1.0658838264636753e-10,0.0019090933852133301,9.64264314942349e-07
80,1.7875464263976233e-07,9.775408416917223e-11,0.0018402755104528856,9.295050824314401e-07
81,1.6365110790199914e-07,8.949453809974388e-11,0.001775454621638306,8.967646882575007e-07
82,1.6110388540163228e-07,8.81015594390426e-11,0.0017369035353197143,8.772929132635675e-07
83,1.503190650734704e-07,8.220375326998467e-11,0.0016716369625677915,8.443274085110405e-07
84,1.3752840769783448e-07,7.520903145905683e-11,0.0016124353608295275,8.144252610384285e-07
85,1.3330706929387938e-07,7.290054277561384e-11,0.0015621756065218088,7.890395528629809e-07
86,1.2248163687178275e-07,6.698052740409741e-11,0.0015366264571840635,7.761349285138856e-07
87,1.1420382649336726e-07,6.2453709188255e-11,0.0015082964367394245,7.618257134865128e-07
88,1.0470321219327705e-07,5.7258186228767556e-11,0.0014370161179336515,7.258227246780631e-07
89,1.003856505489361e-07,5.4897076731672954e-11,0.0013714259700516836,6.926937853059821e-07
90,9.0856589173989e-08,4.968599715385737e-11,0.0013409372421685853,6.772942283574496e-07
91,8.232423134175798e-08,4.501997666131955e-11,0.0013155858012887938,6.644894646082829e-07
92,7.762479560150604e-08,4.245003481188745e-11,0.0012914080040725571,6.522774967443199e-07
93,7.278872734621613e-08,3.9805373860461547e-11,0.00124875758664987,6.3073518987938e-07
94,6.969898090795783e-08,3.8115709586982605e-11,0.001203855466700218,6.080555701876108e-07
95,6.178927943753138e-08,3.379019606814603e-11,0.001184933634610621,5.984983386772777e-07
96,5.786875773979376e-08,3.164621254767292e-11,0.0011798651515105318,5.959382976535337e-07
97,5.623134006259715e-08,3.0750771382772164e-11,0.0011242639974206033,5.678547009191927e-07
98,4.728176362180684e-08,2.585658997437918e-11,0.001089088107268528,5.500877043528158e-07
99,4.6930715584638846e-08,2.5664615215760466e-11,0.001072107464275844,5.415109483861131e-07
100,4.084074780994739e-08,2.2334244526399068e-11,0.0010505392574020175,5.306170589688591e-07
101,3.5552088683558045e-08,1.9442078920244762e-11,0.0010181425530089582,5.142538018281025e-07
102,3.4317600454124785e-08,1.8766984475122764e-11,0.0010028173947301288,5.065132149277571e-07
103,3.307058303054782e-08,1.8085038292441347e-11,0.0009649701776486829,4.873969573710652e-07
104,2.9603792065350162e-08,1.618918277336643e-11,0.000915864119205561,4.6259396964352424e-07
105,2.799541352319878e-08,1.5309622001889253e-11,0.0009089489331740418,4.591011771101529e-07
106,2.5200946443357083e-08,1.3781434727439902e-11,0.0008666288515366827,4.3772571960533715e-07
107,2.256055306284773e-08,1.2337504472278951e-11,0.0008201723624796522,4.142610033467354e-07
108,2.0411974126060316e-08,1.1162528745052118e-11,0.0007895427856389349,3.987903049733356e-07
109,1.921735437361426e-08,1.0509236846692265e-11,0.0007761512001915997,3.920263467157757e-07
110,1.741247879236993e-08,9.522219352330439e-12,0.0007476339029537829,3.7762254001987745e-07
111,1.6392946162155682e-08,8.964675911357948e-12,0.0007043975991630656,3.5578430770588484e-07
112,1.5275038996778928e-08,8.353335195817552e-12,0.0006709409677060837,3.388856918173068e-07
113,1.4163504136413878e-08,7.745479250413846e-12,0.0006312524123114959,3.188393923669857e-07
114,1.3368120520861452e-08,7.310514341232813e-12,0.0006064469821317408,3.063104132586855e-07
115,1.2737560923853252e-08,6.96568539016697e-12,0.0005864483875462583,2.962093195892288e-07
116,1.1741553417083106e-08,6.421006940353781e-12,0.0005588016327602236,2.822452153339747e-07
117,1.0985512272576069e-08,6.007556925383046e-12,0.0005344957031329967,2.6996852904792596e-07
118,1.0696297297787051e-08,5.849396306050287e-12,0.0005195979516526559,2.624438211228776e-07
119,9.757966375785291e-09,5.33625897672929e-12,0.000498053461148743,2.515619106110898e-07
120,9.430880805884676e-09,5.157388375896715e-12,0.000484703378507701,2.4481891501328685e-07
121,8.509192928706349e-09,4.6533524918891116e-12,0.00047581539445576225,2.403296815795313e-07
122,8.109672860949979e-09,4.434870231769942e-12,0.0004602940575641235,2.324900067890113e-07
123,6.9609383858970045e-09,3.8066712384231835e-12,0.00044333590201034564,2.2392460900679537e-07
124,6.627125796381198e-09,3.6241218875902733e-12,0.0004166417829992482,2.1044167172326952e-07
125,6.1698937384238266e-09,3.374079145100594e-12,0.00040742613524006086,2.0578693856977855e-07
126,5.7155458250054355e-09,3.1256136310613543e-12,0.00040027174716004006,2.021733274315041e-07
127,5.511568442587395e-09,3.0140661942225575e-12,0.0003965777115199817,2.0030750631797305e-07
128,5.159970606784553e-09,2.8217907717372534e-12,0.00038551376146972916,1.9471921383401423e-07
129,4.922615022153469e-09,2.6919900714286794e-12,0.0003705883216762948,1.8718052081401771e-07
130,4.569543866087359e-09,2.498908946384288e-12,0.00036515998371699083,1.8443872063590916e-07
131,4.223084632279144e-09,2.309443628993188e-12,0.00034858734742990914,1.76068044848163e-07
132,4.105558549674783e-09,2.245173104875208e-12,0.00033661754469284144,1.7002221507071401e-07
133,3.839430489076713e-09,2.0996378368043832e-12,0.0003344400225435383,1.6892237002393284e-07
134,3.710413713443846e-09,2.0290834917076417e-12,0.0003290921081971323,1.662211910226598e-07
135,3.4916009531226917e-09,1.9094231535265003e-12,0.00032041033254751,1.6183611142723145e-07
136,3.333281729236252e-09,1.8228444190732534e-12,0.0003160850615914942,1.596514595565339e-07
137,3.207073146160611e-09,1.753825767190117e-12,0.00030740787175180984,1.552686962086566e-07
138,3.1897254896399108e-09,1.7443389966614213e-12,0.00030302945346969155,1.5305720014563607e-07
139,3.020726675260094e-09,1.6519200022151193e-12,0.00030021688335124194,1.516365986080161e-07
140,2.8233799693738064e-09,1.5439986290254204e-12,0.00029244007199274633,1.4770860758614282e-07
141,2.7487842559201174e-09,1.503205083504442e-12,0.0002847603799373554,1.4382967057021877e-07
142,2.7156779802182483e-09,1.4851005262538072e-12,0.0002791355394658583,1.4098861890353874e-07
143,2.5644039333678397e-09,1.4023745299381358e-12,0.0002719302554672728,1.37349300736772e-07
144,2.5040667576686424e-09,1.369378433922236e-12,0.0002666461654398743,1.346803587720531e-07
145,2.4830826615204555e-09,1.3579030335030272e-12,0.0002632446984833877,1.3296231122655335e-07
146,2.393647045202915e-09,1.3089941121115672e-12,0.00025933561242988835,1.3098787026173534e-07
147,2.383571337180783e-09,1.3034840923687824e-12,0.00025262637638916955,1.2759910104557294e-07
148,2.319049450152284e-09,1.2681995376171136e-12,0.00024925282519044646,1.258951534750898e-07
149,2.282069171700598e-09,1.2479764362812191e-12,0.00023688397280169975,1.1964776763863157e-07
150,2.204803417215638e-09,1.205722747337661e-12,0.00022993236406083163,1.161365783525656e-07
151,2.1295580788385366e-09,1.1645739467670579e-12,0.00022212303976609172,1.1219216536598529e-07
152,2.0209790570518275e-09,1.1051962283592936e-12,0.00021948663036568849,1.1086054087654036e-07
153,2.0124589200844014e-09,1.1005368909907804e-12,0.0002163364624886415,1.0926942202743563e-07
154,1.949084133686543e-09,1.0658796417453753e-12,0.00021553950886367166,1.0886688858031643e-07
155,1.920364138947618e-09,1.0501737739615387e-12,0.00020594874616363876,1.0402268855513618e-07
156,1.9142636588225197e-09,1.0468376544693977e-12,0.00020477367826353518,1.0342917330204263e-07
157,1.8373068698859705e-09,1.0047529269792528e-12,0.0002004636995714926,1.012522454036548e-07
158,1.7922239605765783e-09,9.800988064141e-13,0.00019810692244266146,1.0006186042762063e-07
159,1.756541999428765e-09,9.605857052053454e-13,0.0001925215894062543,9.724076357830427e-08
160,1.7165057176198776e-09,9.3869139239774e-13,0.00018200514380092373,9.192901021107996e-08
161,1.6578213625713501e-09,9.065991608444136e-13,0.00018044774272715967,9.114238222781043e-08
162,1.62938375291698e-09,8.910477186738985e-13,0.0001733063119670119,8.753531570451795e-08
163,1.572866670891452e-09,8.601406859292813e-13,0.00016911445296397923,8.541804890070336e-08
164,1.5530740096344891e-09,8.493168357295177e-13,0.00016058548582186902,8.111015138130899e-08
165,1.5128756737370194e-09,8.273339017326592e-13,0.00014154224057522582,7.149159527805077e-08
166,1.488131235831807e-09,8.138021140823679e-13,0.0001386942331214835,7.005309469049221e-08
167,1.4290763773386367e-09,7.815072683514307e-13,0.00013645268383558084,6.892091016598352e-08
168,1.427503928511031e-09,7.806473561680293e-13,0.00013587786079293223,6.863057269390082e-08
169,1.4175722839249405e-09,7.752161192140134e-13,0.00013124435921135224,6.629023656212628e-08
170,1.3788598979453414e-09,7.540457944517885e-13,0.00012953093955018748,6.542480512300516e-08
171,1.3386362290139608e-09,7.320490067866135e-13,0.00012084903441150158,6.103966012392282e-08
172,1.314423273486779e-09,7.188078665418898e-13,0.00011943239062840659,6.032412726544467e-08
173,1.2831160237742453e-09,7.016871278673042e-13,0.00011677976093943332,5.8984310067582595e-08
174,1.2516318209232605e-09,6.84469620282358e-13,0.00011436285063330414,5.776355241441188e-08
175,1.1946607740873474e-09,6.533143315281128e-13,0.00011288254261282867,5.701586337503682e-08
176,1.1872769592894293e-09,6.492764053372955e-13,0.00010954686050331832,5.533104310950904e-08
177,1.1596322047705633e-09,6.341585453468317e-13,0.00010527415205501415,5.317294004511022e-08
178,1.1161664853627777e-09,6.103888041489762e-13,9.90154829678782e-05,5.001174777106982e-08
179,1.0959272513645148e-09,5.993207403797297e-13,9.712131529969771e-05,4.905502228917837e-08
180,1.0734832175104454e-09,5.870469558107441e-13,9.585226128440733e-05,4.84140355725741e-08
181,1.0686657767430334e-09,5.844124815207161e-13,9.520251407788906e-05,4.808585464133641e-08
182,1.0528901763687204e-09,5.75785408433067e-13,9.215075225934287e-05,4.654443972569108e-08
183,1.0141606166731267e-09,5.546056920217412e-13,8.817947703169808e-05,4.453858761992595e-08
184,9.874891972145899e-10,5.400201117864051e-13,8.613751355768036e-05,4.350721192837434e-08
185,9.583363176551446e-10,5.240775158339693e-13,8.433999212707214e-05,4.259930151167886e-08
186,9.46829457429741e-10,5.177848536329441e-13,8.313590116124004e-05,4.1991126993193157e-08
187,9.16369456955219e-10,5.011274431947712e-13,8.120180960523451e-05,4.101423634775254e-08
188,9.032936487398574e-10,4.939767832846935e-13,8.049516409300452e-05,4.065731664123887e-08
189,8.832335394483251e-10,4.83006675973528e-13,7.7816647413387e-05,3.930442417870256e-08
190,8.707120457725026e-10,4.761591495057716e-13,7.662608899381736e-05,3.8703084816397406e-08
191,8.374373696693745e-10,4.57962500509962e-13,7.3936516894998e-05,3.734460837022487e-08
192,8.207320949926753e-10,4.48827024067506e-13,7.30000597306341e-05,3.687161305576711e-08
193,7.942062625106476e-10,4.3432105978700846e-13,7.260736086399676e-05,3.667326471589563e-08
194,7.852669793560849e-10,4.2943250738356556e-13,7.005802238277445e-05,3.5385618892390087e-08
195,7.402921839015334e-10,4.0483751015479105e-13,6.813652690442944e-05,3.4415090402038567e-08
196,7.293378214935226e-10,3.988469879001589e-13,6.637704919643228e-05,3.3526395495912415e-08
197,7.243456391020619e-10,3.961169540924991e-13,6.480023949478796e-05,3.2729964405360704e-08
198,6.956602669562591e-10,3.804300200819746e-13,6.081083748841816e-05,3.071495664172951e-08
199,6.740132879893024e-10,3.685921143767301e-13,6.014336493770861e-05,3.037782281326525e-08
200,6.662425081526993e-10,3.64342571791488e-13,5.8816042820222514e-05,2.9707405450637108e-08
201,6.293921639863096e-10,3.4419052655166867e-13,5.641742248374379e-05,2.84958858814658e-08
202,6.181790862101931e-10,3.380585227472643e-13,5.587812764391828e-05,2.822349335561868e-08
203,6.025153930195917e-10,3.2949264742261674e-13,5.4126293608293063e-05,2.7338659193320184e-08
204,5.720626753383821e-10,3.1283921966584405e-13,5.38795751923044e-05,2.721404414503621e-08
205,5.649322917281046e-10,3.0893988530840166e-13,5.202289547991406e-05,2.627625346135241e-08
206,5.554274887927485e-10,3.0374207174432744e-13,5.0716779853579195e-05,2.561654728908334e-08
207,5.409905434498328e-10,2.9584705794577005e-13,4.945839090717455e-05,2.4980947394005234e-08
208,5.322169797804914e-10,2.910491311969539e-13,4.902949994647928e-05,2.476431878295718e-08
209,5.274095575231184e-10,2.8842013564727716e-13,4.7814904898177155e-05,2.4150838755602448e-08
210,5.229603869575267e-10,2.859870542596886e-13,4.7390984058398365e-05,2.3936720503805454e-08
211,5.080885397208201e-10,2.778542092322291e-13,4.543510034479572e-05,2.294882285363723e-08
212,4.999440511850855e-10,2.7340029963816316e-13,4.4786429934494914e-05,2.262118580159109e-08
213,4.859400332712408e-10,2.657420373091933e-13,4.267426076438166e-05,2.1554349902605447e-08
214,4.764384178430044e-10,2.6054596687097395e-13,4.209913990153368e-05,2.1263862004465677e-08
215,4.651270693949048e-10,2.543602225908061e-13,4.0830766128162945e-05,2.0623218871372683e-08
216,4.57166429325805e-10,2.5000685269862647e-13,3.762199396982354e-05,1.9002499575484766e-08
217,4.3628115997120276e-10,2.3858549687683654e-13,3.672270860869441e-05,1.8548279373684653e-08
218,4.33069245271378e-10,2.3682902344893447e-13,3.578791380985542e-05,1.807612370372332e-08
219,4.283870405009521e-10,2.342685045585362e-13,3.4443203654246884e-05,1.7396923813850467e-08
220,4.1619434412647753e-10,2.2760078477213874e-13,3.4321392764631364e-05,1.7335398330111752e-08
221,4.0069514418466664e-10,2.1912486452026612e-13,3.1936282051751035e-05,1.6130702339108563e-08
222,3.8560297888365957e-10,2.1087153596139415e-13,3.092623573198273e-05,1.562053786515718e-08
223,3.8430441322067585e-10,2.1016140001614586e-13,3.061769572140828e-05,1.5464697336750742e-08
224,3.7474380926759387e-10,2.0493307100753298e-13,2.9813483414668186e-05,1.5058497600774868e-08
225,3.695969951694159e-10,2.0211847502766635e-13,2.8959055474430183e-05,1.4626934441611162e-08
226,3.5814175296054053e-10,1.9585404074764967e-13,2.8579802962721e-05,1.4435377723523977e-08
227,3.530298019006293e-10,1.930585100313577e-13,2.7761305343310045e-05,1.4021962616449444e-08
228,3.437026053520228e-10,1.8795782261417912e-13,2.7174970089281855e-05,1.3725810439488827e-08
229,3.344009892635235e-10,1.8287112417325017e-13,2.6725197174629003e-05,1.3498634558630128e-08
230,3.318553740081176e-10,1.8147902445340814e-13,2.642067455632539e-05,1.3344823175594944e-08
231,3.226668081980448e-10,1.764541488903047e-13,2.549622654224925e-05,1.2877893564975956e-08
232,3.1838899577205605e-10,1.7411477672198138e-13,2.4780677243660332e-05,1.25164766434385e-08
233,3.0871616572118287e-10,1.6882507554844203e-13,2.349420503656934e-05,1.1866692169262897e-08
234,3.0592321946485797e-10,1.6729771995426612e-13,2.31306288727905e-05,1.1683053420519135e-08
235,2.938088517533373e-10,1.606728351208421e-13,2.2739887075072246e-05,1.1485693576933467e-08
236,2.761741079392708e-10,1.5102906752048892e-13,2.224678260059847e-05,1.1236631350875662e-08
237,2.7506042001312895e-10,1.5042003414567664e-13,2.2146968756823737e-05,1.1186216358903728e-08
238,2.708869735566024e-10,1.4813773573841793e-13,2.1979450479374144e-05,1.1101604522575352e-08
239,2.617601850560368e-10,1.4314664382548506e-13,2.1553149440424396e-05,1.0886284055558933e-08
240,2.588786994914173e-10,1.4157086946652912e-13,2.0434718606438865e-05,1.0321375628188867e-08
241,2.508455128004345e-10,1.3717782659871647e-13,1.9962521108894225e-05,1.0082873310798827e-08
242,2.5062495960781917e-10,1.370572144846124e-13,1.9524098485937526e-05,9.861430350776561e-09
243,2.409040619002481e-10,1.3174122694620293e-13,1.9399541927230062e-05,9.798518056551515e-09
244,2.3601172660880097e-10,1.2906579570256397e-13,1.918299661862896e-05,9.68914314840427e-09
245,2.308009768785145e-10,1.262162357683617e-13,1.8232038989227e-05,9.208823791500724e-09
246,2.1751520260552288e-10,1.1895075344378818e-13,1.8115252509116208e-05,9.149836087645694e-09
247,2.1319981891191444e-10,1.1659083498473365e-13,1.722071059606084e-05,8.698011754870498e-09
248,2.105659383314396e-10,1.151504663310693e-13,1.7111002909948645e-05,8.642599480325812e-09
249,2.0279598829120705e-10,1.1090137752975723e-13,1.709807943684201e-05,8.63607196101305e-09
250,1.9672385742104397e-10,1.0758076116196665e-13,1.640301147730821e-05,8.284999962634436e-09
251,1.9316358381909028e-10,1.0563378356065177e-13,1.6281420745881426e-05,8.223585678634135e-09
252,1.9251862649137632e-10,1.0528108104077411e-13,1.6029893451406807e-05,8.0965417130668e-09
253,1.914261899605577e-10,1.0468366924208682e-13,1.5796459093465842e-05,7.978636312007124e-09
254,1.8794483966089997e-10,1.0277985177928145e-13,1.5509867043714745e-05,7.833881483007346e-09
255,1.79429996789733e-10,9.812340954973467e-14,1.4835894569104015e-05,7.49346460683243e-09
256,1.7325373530122978e-10,9.474584812541584e-14,1.4047487657436435e-05,7.095248020643797e-09
257,1.6709225564863433e-10,9.137637032236783e-14,1.3687955726952483e-05,6.913651974408863e-09
258,1.650025923932166e-10,9.023361333022081e-14,1.3286362895841676e-05,6.71081138045146e-09
259,1.5828139239990452e-10,8.655804585873339e-14,1.2979468536803762e-05,6.555802054470113e-09
260,1.5697427289410618e-10,8.584323214367659e-14,1.2752995106976046e-05,6.441412549819945e-09
261,1.521435489402492e-10,8.32014937865083e-14,1.2555584240644928e-05,6.341702260496575e-09
262,1.4918925247624113e-10,8.158590192864909e-14,1.2328017503109528e-05,6.226760536863335e-09
263,1.4294580383146044e-10,7.817159841566141e-14,1.2231094819303012e-05,6.177805841390111e-09
264,1.3686101199451796e-10,7.484405824889174e-14,1.2110052296961643e-05,6.1166684524135365e-09
265,1.345612972896519e-10,7.358643214472613e-14,1.1867974595901213e-05,5.9943973836518736e-09
266,1.3146080358838886e-10,7.189089060374331e-14,1.1787551229313286e-05,5.953776331225148e-09
267,1.2951645708049894e-10,7.082760178853003e-14,1.1470822249819861e-05,5.79379963506186e-09
268,1.263411403084353e-10,6.909114236898012e-14,1.1280527380758188e-05,5.697683566055475e-09
269,1.2004698958300067e-10,6.56491118253173e-14,1.1214327927469372e-05,5.664246872507891e-09
270,1.1443063170414055e-10,6.25777402922114e-14,1.0573789435538755e-05,5.340717172546847e-09
271,1.1349383076981357e-10,6.206543965469168e-14,1.0393632812183766e-05,5.249721831854116e-09
272,1.1079916621851928e-10,6.05918305698314e-14,1.0098231997776759e-05,5.100517782359306e-09
273,1.0833944687489118e-10,5.924670404221371e-14,9.73974942392703e-06,4.91945175585199e-09
274,1.0470039699776456e-10,5.725664670590529e-14,9.680019759141294e-06,4.889282888921514e-09
275,1.0285596211712683e-10,5.624799574219425e-14,9.366381573266261e-06,4.730867322252544e-09
276,1.002516490777261e-10,5.4823796447021245e-14,9.212012763441914e-06,4.65289715284823e-09
277,9.893090141990204e-11,5.410153001632855e-14,8.693575606637191e-06,4.3910396378000054e-09
278,9.68860547319335e-11,5.298328149255977e-14,8.532155995802514e-06,4.309508178068732e-09
279,9.189047261245986e-11,5.0251388503547065e-14,8.393651438179386e-06,4.239550886609188e-09
280,9.096626834532958e-11,4.974597650202143e-14,8.263917557929939e-06,4.174023578132569e-09
281,8.853765238158375e-11,4.841785922445767e-14,7.83624030923127e-06,3.9580080010911305e-09
282,8.602994953552529e-11,4.7046492352723376e-14,7.5790066861592774e-06,3.828081825005231e-09
283,8.560327536979769e-11,4.681316055393255e-14,7.393982743251431e-06,3.734628049020338e-09
284,8.157865594820646e-11,4.4612249965669036e-14,7.0846798514782195e-06,3.578402196814551e-09
285,7.941911003235137e-11,4.3431276816618454e-14,6.9413260330370025e-06,3.505995591352376e-09
286,7.926587138581344e-11,4.334747645579747e-14,6.838323702073936e-06,3.453970125823633e-09
287,7.831871568312244e-11,4.2829513191096384e-14,6.69342542211784e-06,3.38078342802227e-09
288,7.367943547463003e-11,4.0292468103549866e-14,6.639520127065585e-06,3.3535563930286312e-09
289,7.14943525673326e-11,3.909752974960157e-14,6.402922801525273e-06,3.234053408105855e-09
290,7.022549806460093e-11,3.840364170268562e-14,6.295674727915229e-06,3.1798834596740657e-09
291,6.874933916976983e-11,3.7596386804455113e-14,6.18321577751212e-06,3.123081548563011e-09
292,6.515584701306976e-11,3.5631243244770134e-14,5.942521522057133e-06,3.001509244586416e-09
293,6.356542369733932e-11,3.4761501500585946e-14,5.830342330371233e-06,2.944848636855222e-09
294,6.112007689638091e-11,3.3424234767405554e-14,5.803381665224164e-06,2.9312310697368255e-09
295,6.000288995304958e-11,3.281328791378342e-14,5.650583205263151e-06,2.8540540686221903e-09
296,5.91648456270085e-11,3.235499349202448e-14,5.3070292288059755e-06,2.680528330007167e-09
297,5.673638630376027e-11,3.10269618751639e-14,5.159407653188556e-06,2.605966122319493e-09
298,5.665999436072371e-11,3.0985186040314716e-14,5.136187200472599e-06,2.5942376997581725e-09
299,5.42941758263007e-11,2.9691410277471785e-14,5.01904126943492e-06,2.5350684407710284e-09
300,5.289374807586014e-11,2.892556984855887e-14,4.977883715457593e-06,2.5142801645672348e-09
301,5.1352505404676706e-11,2.8082723119774257e-14,4.862567170891476e-06,2.4560349107159463e-09
302,5.0975491639243183e-11,2.7876548696470485e-14,4.532407410419551e-06,2.2892744590173433e-09
303,5.018267858483414e-11,2.744298952896229e-14,4.4581701615577555e-06,2.2517779538849216e-09
304,4.8009670327335745e-11,2.6254654339638632e-14,4.371825465542508e-06,2.2081660961324813e-09
305,4.667722419290873e-11,2.552599045906934e-14,4.2764875166910295e-06,2.160011834717445e-09
306,4.4988560196333826e-11,2.460252464012946e-14,4.134275224237076e-06,2.088181802817686e-09
307,4.455188430455786e-11,2.4363723279510583e-14,4.0067272004177716e-06,2.023758548951229e-09
308,4.367083299443169e-11,2.388190998137432e-14,3.9883654486866555e-06,2.01448420852803e-09
309,4.2337204782291615e-11,2.3152599667668798e-14,3.864367114557745e-06,1.9518538680539068e-09
310,4.108500592538417e-11,2.2467819957072104e-14,3.7005177525173203e-06,1.8690951648572083e-09
311,4.039233356664727e-11,2.2089023909832744e-14,3.633452686484831e-06,1.8352212588161189e-09
312,3.965088375982296e-11,2.1683553339932158e-14,3.4383814569667823e-06,1.73669269706367e-09
313,3.85034434791449e-11,2.1056062092040223e-14,3.4181260893208853e-06,1.7264619098438015e-09
314,3.710062075622036e-11,2.0288911944183365e-14,3.2886945965132323e-06,1.661087334293538e-09
315,3.5772856228151506e-11,1.956280825525567e-14,3.2296818864117884e-06,1.6312805941311117e-09
316,3.5066933125903987e-11,1.9176765882677216e-14,3.2048017805846483e-06,1.6187138970868917e-09
317,3.4313101961283523e-11,1.8764524421267128e-14,3.0778967935581726e-06,1.5546154347876375e-09
318,3.3422198824750506e-11,1.827732353568937e-14,2.9955635972028218e-06,1.5130297461065494e-09
319,3.225142050377066e-11,1.7637069605260552e-14,2.9520768162146867e-06,1.4910650002206971e-09
320,3.1134338805389674e-11,1.7026180306080547e-14,2.9266841544801133e-06,1.4782394162227122e-09
321,3.0938431113800165e-11,1.6919045874827632e-14,2.891354559817309e-06,1.4603947850178781e-09
322,2.9313069584046104e-11,1.6030197756319687e-14,2.788915732581929e-06,1.408653939686426e-09
323,2.840203634335468e-11,1.5531988485912446e-14,2.725918302721392e-06,1.3768345567174722e-09
324,2.8036580975438692e-11,1.5332134908585615e-14,2.678745502645438e-06,1.3530080387998747e-09
325,2.7185180263433927e-11,1.48665363896664e-14,2.5919285105931153e-06,1.3091576289586959e-09
326,2.66285506066971e-11,1.456213689820611e-14,2.551827434638282e-06,1.2889029694257797e-09
327,2.6122722671756397e-11,1.4285518927354522e-14,2.470330987236738e-06,1.2477399144214777e-09
328,2.4317202396977492e-11,1.3298148874731207e-14,2.410937184094131e-06,1.2177406879076178e-09
329,2.3561775764665928e-11,1.2885034913000781e-14,2.367583737030638e-06,1.1958432876772998e-09
330,2.3273557407788897e-11,1.2727419305925125e-14,2.3361376232194795e-06,1.1799601645013597e-09
331,2.2561104173203903e-11,1.2337805853475816e-14,2.301731688044976e-06,1.1625820646305217e-09
332,2.226694378523194e-11,1.2176940776628568e-14,2.2499609285760567e-06,1.1364331625914714e-09
333,2.2146185610590333e-11,1.211090274486779e-14,2.213559498047993e-06,1.1180471576202465e-09
334,2.135402700166454e-11,1.167770146858921e-14,2.0654016949971494e-06,1.043214106723566e-09
335,2.0817635415933506e-11,1.1384369404902023e-14,2.048556799132999e-06,1.034705915297977e-09
336,2.0570328354766978e-11,1.1249126622304074e-14,1.999607538789229e-06,1.009982124750117e-09
337,1.9799221634057503e-11,1.0827437819336552e-14,1.9730147317183676e-06,9.96550359132369e-10
338,1.9585208738486213e-11,1.0710402343792991e-14,1.933345305009298e-06,9.76513721393193e-10
339,1.947374278414655e-11,1.064944587227647e-14,1.8528146160673774e-06,9.358384614997441e-10
340,1.8480441561914443e-11,1.0106247386074913e-14,1.7539075555890064e-06,8.858814768630388e-10
341,1.8189214894087917e-11,9.946986648683083e-15,1.7535398087783166e-06,8.856957315615106e-10
342,1.7707372828509424e-11,9.683485633329144e-15,1.723041375884365e-06,8.70291272707333e-10
343,1.6903043895779686e-11,9.243628871968175e-15,1.6854394007250451e-06,8.512988844363793e-10
344,1.6840760027822507e-11,9.209568204335963e-15,1.6581692441089442e-06,8.375249962172566e-10
345,1.6513407508200377e-11,9.030551618900357e-15,1.6247977017518962e-06,8.206693579971846e-10
346,1.6029995880601444e-11,8.766192270047557e-15,1.5654739807705062e-06,7.907055292945049e-10
347,1.5830314172036706e-11,8.656993973109227e-15,1.5498165812382158e-06,7.827971306007995e-10
348,1.542028955219752e-11,8.432767174815839e-15,1.5421478605036939e-06,7.789237350912699e-10
349,1.5015927841049037e-11,8.211637204915933e-15,1.5049972904096733e-06,7.601593470844331e-10
350,1.4809677189146983e-11,8.098846603853831e-15,1.4524304019432522e-06,7.336083281094968e-10
351,1.4478196126257427e-11,7.917572275849416e-15,1.3761486161433288e-06,6.950791474540819e-10
352,1.4293557798707603e-11,7.816600629207854e-15,1.36675051675051e-06,6.903322597727525e-10
353,1.4001798060511431e-11,7.657048375998514e-15,1.3332723970402757e-06,6.734227903785459e-10
354,1.348806137949062e-11,7.37610541409455e-15,1.32112195953798e-06,6.672857237556411e-10
355,1.3060890810175598e-11,7.142502151148442e-15,1.2987066282658481e-06,6.559639601265075e-10
356,1.253528080891451e-11,6.855066124063091e-15,1.2257905867611484e-06,6.191347838513089e-10
357,1.2199550431902617e-11,6.671468008523751e-15,1.1949771876952113e-06,6.035712386777234e-10
358,1.1998111047516958e-11,6.5613085058365645e-15,1.182568001015339e-06,5.973034803870404e-10
359,1.1594654580790248e-11,6.340673579523178e-15,1.1226059212761235e-06,5.670172229466837e-10
360,1.1369000401417002e-11,6.217271930660655e-15,1.0939287425171372e-06,5.525326616650347e-10
361,1.1353147895065623e-11,6.208602800632586e-15,1.0770925414158872e-06,5.440288618787742e-10
362,1.1060937439290719e-11,6.048804067200539e-15,1.060361091310035e-06,5.355779707912705e-10
363,1.0840391948299276e-11,5.928196164820312e-15,1.0527035406776044e-06,5.317102171905779e-10
364,1.0371645343294165e-11,5.671856556500172e-15,1.0045510780086036e-06,5.073888813209225e-10
365,1.0264737512708548e-11,5.613392748707101e-15,9.91946010407438e-07,5.010221855011253e-10
366,1.003687391711865e-11,5.488782854533475e-15,9.828316093077761e-07,4.964185910407668e-10
367,9.836367059492928e-12,5.3791333151011435e-15,9.321549158667784e-07,4.708222910048905e-10
368,9.611221129074016e-12,5.2560096081724744e-15,9.10944589315867e-07,4.601091634231129e-10
369,9.472096608160995e-12,5.1799277233806225e-15,8.984614418153035e-07,4.53804048248451e-10
370,9.165012357737897e-12,5.011995079956181e-15,8.770087363966046e-07,4.4296849748155646e-10
371,8.962554753448389e-12,4.901278751707914e-15,8.564198086285509e-07,4.325692323207056e-10
372,8.667653802106127e-12,4.740008689049032e-15,8.335224987341705e-07,4.210040260241785e-10
373,8.557118636586105e-12,4.679561230374221e-15,8.021254074893884e-07,4.0514566366494317e-10
374,8.287371011413272e-12,4.532046560734453e-15,7.868825351702731e-07,3.9744663859451533e-10
375,8.0680849782323e-12,4.4121274077091746e-15,7.458027492531205e-07,3.7669764227396333e-10
376,7.71945639075916e-12,4.221475753685794e-15,7.357608981098687e-07,3.7162560190736877e-10
377,7.539085677696737e-12,4.122837902349587e-15,7.271004034001903e-07,3.672512711056533e-10
378,7.49633533519821e-12,4.099459373450151e-15,6.99535381849288e-07,3.533284495045603e-10
379,7.198253707805497e-12,3.9364499205871384e-15,6.939402282175938e-07,3.505023923690369e-10
380,7.030247726699701e-12,3.84457386872404e-15,6.889991935216505e-07,3.4800672428224087e-10
381,6.702362201040899e-12,3.665265802652171e-15,6.604532617174097e-07,3.3358845454813287e-10
382,6.507201861064471e-12,3.558540069441501e-15,6.430115919583702e-07,3.2477883849062833e-10
383,6.447615460279221e-12,3.5259545435402918e-15,6.358997673581641e-07,3.2118672574788707e-10
384,6.345867009389168e-12,3.4703122033721896e-15,6.196642931514943e-07,3.1298634721485413e-10
385,6.20169748518449e-12,3.3914713990405507e-15,6.16226519849335e-07,3.112499616908095e-10
386,6.021668150263997e-12,3.2930202343667257e-15,6.046449135710988e-07,3.0540020613127855e-10
387,5.893648481977135e-12,3.2230111691798518e-15,5.942989638154383e-07,3.001745685428611e-10
388,5.854427651000402e-12,3.2015627952754554e-15,5.612337749806001e-07,2.8347366647740144e-10
389,5.626987976699461e-12,3.0771847274574965e-15,5.595253105799474e-07,2.826107378916871e-10
390,5.381303509974484e-12,2.942829279763243e-15,5.418281903859904e-07,2.7367209632891645e-10
391,5.321244939404452e-12,2.9099855422474874e-15,5.361534237631107e-07,2.708058274536213e-10
392,5.275917210513227e-12,2.8851975392071424e-15,5.164876053506074e-07,2.6087281576011837e-10
393,5.2069920046599876e-12,2.8475049776330447e-15,5.121291076726914e-07,2.5867138139859087e-10
394,5.0408732074906265e-12,2.756660954558909e-15,5.076627103803702e-07,2.564154480017763e-10
395,4.858515192893492e-12,2.6569363239445534e-15,4.941669908368143e-07,2.49598892635174e-10
396,4.7888608963263095e-12,2.6188450505162334e-15,4.877576306218675e-07,2.4636158775278666e-10
397,4.758821947059391e-12,2.6024178968958964e-15,4.809360706452053e-07,2.429160848199905e-10
398,4.553211583330507e-12,2.489977444971452e-15,4.550588179229343e-07,2.2984573867448625e-10
399,4.522636362382927e-12,2.473257024858929e-15,4.501536410702372e-07,2.2736818203206538e-10
400,4.343455483525696e-12,2.375269848388135e-15,4.2063631095098305e-07,2.1245926855155e-10
401,4.278580793142098e-12,2.3397923589615384e-15,4.1916720185848385e-07,2.1171723598068337e-10
402,4.196067045433496e-12,2.294668743040269e-15,4.0954797132242675e-07,2.0685865713118034e-10
403,4.049182431560438e-12,2.2143431599076416e-15,4.0594041800154015e-07,2.0503651738750614e-10
404,3.968430760672411e-12,2.170183156473786e-15,3.98733977668475e-07,2.0139661516755294e-10
405,3.891183912270441e-12,2.127939806544648e-15,3.947356440433267e-07,1.9937709613101625e-10
406,3.758818546280825e-12,2.0555542453253614e-15,3.8800631368789987e-07,1.959781774738908e-10
407,3.695712846211372e-12,2.0210441491116612e-15,3.6511443155376584e-07,1.844157126857447e-10
408,3.5970379366920984e-12,1.9670826112848003e-15,3.590864404874693e-07,1.813710336139708e-10
409,3.501858810618912e-12,1.915032783857063e-15,3.56707514335608e-07,1.8016946138398443e-10
410,3.462646705738928e-12,1.89358918192157e-15,3.519546675699346e-07,1.777688451721086e-10
411,3.4182258391923943e-12,1.869297107247972e-15,3.465574958259899e-07,1.750427867432175e-10
412,3.3066903561653125e-12,1.8083026131488666e-15,3.3899780173540896e-07,1.7122445952052212e-10
413,3.2146501290807153e-12,1.7579693296463544e-15,3.2488050694332473e-07,1.6409395260191628e-10
414,3.1431370028578163e-12,1.718861533301831e-15,3.189087687942175e-07,1.6107768632601563e-10
415,3.1155433177106697e-12,1.7037716011994924e-15,3.0910540940138437e-07,1.5612610579974003e-10
416,3.045733325998237e-12,1.665595184045064e-15,2.9634736028021346e-07,1.4968214051699824e-10
417,2.997242767514933e-12,1.63907755034679e-15,2.9541402447293005e-07,1.4921072176933928e-10
418,2.9067458214116892e-12,1.589588228247014e-15,2.8904649350875863e-07,1.4599454443061006e-10
419,2.817988561221726e-12,1.5410502739029694e-15,2.8122319670888486e-07,1.4204307406894518e-10
420,2.7757496977843785e-12,1.5179514533594062e-15,2.6802981948311575e-07,1.3537922883700506e-10
421,2.685772567012798e-12,1.4687463984033166e-15,2.538140876323233e-07,1.2819900232703957e-10
422,2.642742685589607e-12,1.4452150003466574e-15,2.4902001922563037e-07,1.257775654692245e-10
423,2.611364638201874e-12,1.4280555451285557e-15,2.407225453862488e-07,1.2158659294296996e-10
424,2.5435522331445214e-12,1.3909715317916295e-15,2.3060659424956847e-07,1.1647712539761397e-10
425,2.4421142784951766e-12,1.3354989901540731e-15,2.2657942659196704e-07,1.1444304257453557e-10
426,2.4018494773436854e-12,1.3134797088493072e-15,2.2204571407332033e-07,1.1215310891817338e-10
427,2.3853956193998546e-12,1.3044817226118797e-15,2.1821260706158125e-07,1.1021704422097037e-10
428,2.313520429339325e-12,1.2651759273883584e-15,2.1654408771300053e-07,1.093742914886584e-10
429,2.2398648097477937e-12,1.2248964832813134e-15,2.1571705883068976e-07,1.0895656732449982e-10
430,2.2117000246343684e-12,1.2094942384281103e-15,2.0938447969926885e-07,1.0575804381314448e-10
431,2.1812201494851014e-12,1.1928259592896947e-15,2.0211096922043092e-07,1.0208426512142326e-10
432,2.1555925429218324e-12,1.1788112004445838e-15,1.9744122733399714e-07,9.972562436767276e-11
433,2.0736756736595732e-12,1.1340139945399763e-15,1.936109192427986e-07,9.779097337773966e-11
434,2.0367304488117633e-12,1.113810062680707e-15,1.899949893249928e-07,9.596460269724886e-11
435,2.000897529308744e-12,1.0942144081153349e-15,1.8396332361597729e-07,9.291806759953535e-11
436,1.971067347580956e-12,1.0779014214855193e-15,1.8097924176701975e-07,9.141083717167685e-11
437,1.8964344858349323e-12,1.0370875609828318e-15,1.7346850839151146e-07,8.761723952520034e-11
438,1.8692149447499306e-12,1.0222022339727147e-15,1.6821675258657498e-07,8.496462925861263e-11
439,1.8279570057710393e-12,9.996398435361377e-16,1.6723103272219615e-07,8.446675183830818e-11
440,1.7672905527848347e-12,9.664636783530612e-16,1.6479312059574132e-07,8.323538637200181e-11
441,1.7201920958926108e-12,9.407073318252734e-16,1.5793132095816958e-07,7.976955878177347e-11
442,1.682394037394747e-12,9.200370178280159e-16,1.5642770819343835e-07,7.901009874500836e-11
443,1.673544652973227e-12,9.151976276068064e-16,1.486106043446812e-07,7.50617563821162e-11
444,1.670200192722804e-12,9.133686700816072e-16,1.4137086823788844e-07,7.140503679393333e-11
445,1.6012783680819092e-12,8.756779575633507e-16,1.3762872013948278e-07,6.951491455032254e-11
446,1.5570223091876488e-12,8.514760098977797e-16,1.3499677158606288e-07,6.818554319086789e-11
447,1.5459772944596453e-12,8.454359133530042e-16,1.3302082005125573e-07,6.718750948134497e-11
448,1.5326907438568091e-12,8.381700064833008e-16,1.3137889505928904e-07,6.635818929730979e-11
449,1.4755640208947682e-12,8.069295844037787e-16,1.2646354458605543e-07,6.387549405909621e-11
450,1.4216071343790405e-12,7.774226247630467e-16,1.214859629712557e-07,6.13613664826036e-11
451,1.3783088248416532e-12,7.537444336268847e-16,1.2060176038676344e-07,6.09147644431175e-11
452,1.3406597038229722e-12,7.331555678463613e-16,1.1684796129556657e-07,5.901875739750108e-11
453,1.3141503172307974e-12,7.186585971946567e-16,1.147805827361184e-07,5.797454479596298e-11
454,1.270368310216989e-12,6.947158903898428e-16,1.1231265927990486e-07,5.6728020901811e-11
455,1.2182163161082858e-12,6.66195957444849e-16,1.1034111709134186e-07,5.5732214309760925e-11
456,1.1758151576330819e-12,6.43008383946081e-16,1.0976281319164994e-07,5.5440118690979756e-11
457,1.142239519485846e-12,6.246471503075625e-16,1.0839934873187299e-07,5.475144618630385e-11
458,1.0955394224805356e-12,5.991086515813193e-16,1.0527739799590381e-07,5.317457953796717e-11
459,1.0503446449725804e-12,5.743933545726534e-16,1.0279824507289021e-07,5.1922383750446853e-11
460,1.0190600370742172e-12,5.57284997841135e-16,1.0206649955539251e-07,5.15527862778417e-11
461,9.488063690639451e-13,5.188659510714844e-16,1.0065090221536854e-07,5.0837781967479014e-11
462,9.27481940804295e-13,5.072044360239886e-16,9.726531245461758e-08,4.912775383757611e-11
463,8.820442504327733e-13,4.823562992514978e-16,9.623262857848826e-08,4.860615535628622e-11
464,8.666255391054484e-13,4.739243951475637e-16,9.364630899427854e-08,4.729983074094464e-11
465,8.471469636589985e-13,4.632723064769209e-16,9.264088244933593e-08,4.679199966987547e-11
466,8.112150813645611e-13,4.436225329421108e-16,8.844588737088779e-08,4.4673148865175675e-11
467,8.078915303796183e-13,4.4180500989529753e-16,8.388619294825637e-08,4.237009200434337e-11
468,7.971375828204685e-13,4.359240868640199e-16,8.357285127627818e-08,4.22118262039309e-11
469,7.894229705752062e-13,4.317052601884203e-16,7.999348094715738e-08,4.040392141254273e-11
470,7.741882468947629e-13,4.2337397189873164e-16,7.942433819160529e-08,4.0116452997672334e-11
471,7.500794933450454e-13,4.101898157341147e-16,7.82025145305492e-08,3.949932186902566e-11
472,7.452825428060198e-13,4.075665467670968e-16,7.683907716822104e-08,3.881066305100495e-11
473,7.409030309900242e-13,4.051715590881279e-16,7.500710083653533e-08,3.788534980224205e-11
474,7.346063752362871e-13,4.0172815864019905e-16,7.405411829472347e-08,3.740400768197193e-11
475,7.334904276966464e-13,4.011178895691e-16,7.137553278658924e-08,3.605108045482797e-11
476,7.302606264863432e-13,3.993516346920284e-16,6.947228805554008e-08,3.5089770237649844e-11
477,7.245184365274849e-13,3.962114504021869e-16,6.81872539395482e-08,3.444071212916134e-11
478,6.90234830773156e-13,3.7746305632950664e-16,6.671443205862137e-08,3.3696804265332406e-11
479,6.872022364127464e-13,3.75804646343726e-16,6.46020385312916e-08,3.2629855045720665e-11
480,6.749033849820063e-13,3.69078874413049e-16,6.32285182648839e-08,3.193610345189852e-11
481,6.701454222507054e-13,3.6647692638842236e-16,6.130733130141097e-08,3.096573078937821e-11
482,6.648319437823192e-13,3.63571188032432e-16,6.104706936600311e-08,3.0834275042480007e-11
483,6.601123272549744e-13,3.6099021008161e-16,5.877165679587872e-08,2.9684986505766005e-11
484,6.491748448297113e-13,3.550089188445892e-16,5.685972634036422e-08,2.8719289214484422e-11
485,6.420288004105095e-13,3.5110102018911726e-16,5.594254960121443e-08,2.8256032253401554e-11
486,6.361124288612393e-13,3.4786558264264195e-16,5.3923605535058414e-08,2.7236283438630344e-11
487,6.333774186011354e-13,3.4636991003117e-16,5.2979620246513044e-08,2.6759485742600852e-11
488,6.307665322559625e-13,3.4494211604622427e-16,5.078711126332584e-08,2.565207099324761e-11
489,6.01852775152819e-13,3.2913028702870495e-16,4.867639885891811e-08,2.4585970892309327e-11
490,5.926131505525252e-13,3.2407748936409335e-16,4.812800276179827e-08,2.4308981410808803e-11
491,5.896125681496436e-13,3.2243658549476596e-16,4.728566032391545e-08,2.3883522520163083e-11
492,5.790155197991812e-13,3.1664146464588536e-16,4.685996705448493e-08,2.3668509031560417e-11
493,5.78353036470061e-13,3.162791778254753e-16,4.468709570888026e-08,2.2571013060040293e-11
494,5.703354805132161e-13,3.1189468280894073e-16,4.4391011661353396e-08,2.2421463916208365e-11
495,5.492195798595676e-13,3.003472035417058e-16,4.362211465338099e-08,2.2033101590721138e-11
496,5.377435992439318e-13,2.9407142821940876e-16,4.3106744860048834e-08,2.1772793370830742e-11
497,5.329722774687642e-13,2.914621746441162e-16,4.185956052997716e-08,2.1142852817394164e-11
498,5.224636952806205e-13,2.8571543255927616e-16,3.9744839238514943e-08,2.007472786698586e-11
499,5.077951270196161e-13,2.776937530367075e-16,3.922708862352758e-08,1.9813217117465356e-11
500,4.985709193371993e-13,2.726493862954303e-16,3.7865251175489854e-08,1.9125366400436028e-11
501,4.941010767537768e-13,2.702050001711304e-16,3.6939376571022495e-08,1.865771623302451e-11
502,4.923407960706399e-13,2.6924236992265335e-16,3.582164241174822e-08,1.8093159689207336e-11
503,4.89315305269146e-13,2.6758784460182963e-16,3.4668041976324685e-08,1.751048744163859e-11
504,4.842154443076673e-13,2.647989254984296e-16,3.3656989145240966e-08,1.699981458870923e-11
505,4.696456804492284e-13,2.568312783284871e-16,3.270829663997853e-08,1.652063932375717e-11
506,4.672648686235817e-13,2.555293033075403e-16,3.2444929389456396e-08,1.638761511269973e-11
507,4.605167110011613e-13,2.5183899373869567e-16,3.0796785636348625e-08,1.5555153893502018e-11
508,4.576192519511104e-13,2.5025448409087523e-16,3.00386110863088e-08,1.5172207376184752e-11
509,4.5053352636965975e-13,2.46379571503096e-16,2.9622442872731676e-08,1.49620048997245e-11
510,4.488024245275584e-13,2.454328980479108e-16,2.7550780726032162e-08,1.3915628700345454e-11
511,4.4381542746129823e-13,2.427056998964812e-16,2.6763133550265732e-08,1.3517795849297247e-11
512,4.39405697492055e-13,2.40294187064082e-16,2.6096963777332803e-08,1.3181320041090153e-11
513,4.363423806898624e-13,2.3861897614873896e-16,2.579294384375447e-08,1.3027762559171598e-11
514,4.294020705355425e-13,2.34823585701998e-16,2.467992460081122e-08,1.2465587473276364e-11
515,4.19590134270794e-13,2.2945781265508624e-16,2.3807166657611763e-08,1.2024766009681132e-11
516,4.015802169266702e-13,2.196088769858445e-16,2.3701383869065844e-08,1.1971336162341043e-11
517,3.9344807220770806e-13,2.1516171775353663e-16,2.2909999245814134e-08,1.1571615563282738e-11
518,3.893081160955002e-13,2.1289773393598052e-16,2.182367446653244e-08,1.1022923588750591e-11
519,3.8056064459091807e-13,2.0811407599513694e-16,2.116722967397877e-08,1.0691359772599972e-11
520,3.7883557752597957e-13,2.071707027290042e-16,2.0967631148775217e-08,1.0590544518270546e-11
521,3.7736442207753985e-13,2.0636618402443254e-16,2.005007936080487e-08,1.0127098123712698e-11
522,3.7658145865717266e-13,2.0593801124544518e-16,1.9893893499218506e-08,1.004821017931315e-11
523,3.7388569915252315e-13,2.044638033724311e-16,1.896742123287819e-08,9.580258138760717e-12
524,3.734255192946102e-13,2.042121485907758e-16,1.8673178149959026e-08,9.431638848067471e-12
525,3.708248718098133e-13,2.0278995384736146e-16,1.8346900954497897e-08,9.266839441815544e-12
526,3.704470109109623e-13,2.025833161591591e-16,1.7529398157668508e-08,8.853926809854349e-12
527,3.6661805362112186e-13,2.004894057148551e-16,1.716530787848449e-08,8.670028386469829e-12
528,3.662557756880308e-13,2.0029128975522998e-16,1.685911470755468e-08,8.515373223713783e-12
529,3.590871074189343e-13,1.963710189806669e-16,1.575909511065908e-08,7.959764131335536e-12
530,3.518153701175238e-13,1.9239438369041194e-16,1.5333194173842353e-08,7.744645751976112e-12
531,3.4184555463569954e-13,1.8694227253195983e-16,1.479530799621474e-08,7.472964727567195e-12
532,3.3891601367890817e-13,1.8534021851513444e-16,1.4520293404974874e-08,7.334057559130576e-12
533,3.3202242046428847e-13,1.8157037577774602e-16,1.3831839291155118e-08,6.986326149251186e-12
534,3.1944831863550643e-13,1.746940799211981e-16,1.3508200616952144e-08,6.82285943416731e-12
535,3.1055979747339563e-13,1.6983328731190353e-16,1.3127324560011571e-08,6.630482679332604e-12
536,3.093117789998436e-13,1.6915079369323907e-16,1.2877804642189707e-08,6.504452619993162e-12
537,3.0299710244947694e-13,1.6569753836017544e-16,1.2363485060795583e-08,6.244674851835937e-12
538,3.0036434875411174e-13,1.6425778595692132e-16,1.2256555509755251e-08,6.1906657860251114e-12
539,2.9532205212319953e-13,1.6150034658647957e-16,1.2099667667273712e-08,6.1114232779713e-12
540,2.943142762553058e-13,1.6094923246961561e-16,1.163367655969551e-08,5.876055747185e-12
541,2.912936932721164e-13,1.5929739104710376e-16,1.114340174769043e-08,5.628422755843018e-12
542,2.884738800930391e-13,1.577553429594109e-16,1.1002592900478442e-08,5.557301590348268e-12
543,2.851283937206799e-13,1.55925824287331e-16,1.07949512415739e-08,5.452423828197986e-12
544,2.8150779163373375e-13,1.5394585534261565e-16,1.059285682005701e-08,5.350347921159065e-12
545,2.7954373177275187e-13,1.5287178604780783e-16,1.0303729957840125e-08,5.20431278328348e-12
546,2.733074164547284e-13,1.4946138347867222e-16,1.0027763859732297e-08,5.064925018074958e-12
547,2.7039584209603097e-13,1.4786915470787327e-16,9.659782001076422e-09,4.879060996128033e-12
548,2.6856673886730377e-13,1.468688880387975e-16,9.260870046471569e-09,4.677574486558267e-12
549,2.681787400640357e-13,1.4665670631802037e-16,9.15837029058892e-09,4.625802866765611e-12
550,2.630655904802727e-13,1.438605201748273e-16,8.696779983771917e-09,4.392658137212641e-12
551,2.536310129666593e-13,1.3870111021071822e-16,8.047003488000664e-09,4.064462412260981e-12
552,2.441863302640402e-13,1.335361741048429e-16,7.982718601264351e-09,4.0319927474713715e-12
553,2.4408948510238234e-13,1.334832131862101e-16,7.596745818741031e-09,3.83704168661237e-12
554,2.4202378648729463e-13,1.3235356154021413e-16,7.288483149170694e-09,3.681341240422659e-12
555,2.3810539036872037e-13,1.3021074041777094e-16,7.0333681040529045e-09,3.5524851372496324e-12
556,2.2310606647782245e-13,1.2200818327878586e-16,6.769564208126492e-09,3.4192403808878685e-12
557,2.2306608976948375e-13,1.219863215444329e-16,6.650642297649099e-09,3.3591740921320128e-12
558,2.1948190817869305e-13,1.2002626957750393e-16,6.40029876573119e-09,3.23272803340341e-12
559,2.167064882799376e-13,1.1850849847863242e-16,5.8178221257420095e-09,2.9385248044889034e-12
560,2.1388142656085943e-13,1.169635801649503e-16,5.536402600300267e-09,2.796382566705622e-12
561,2.1325394269457934e-13,1.1662043321350157e-16,5.493817993967242e-09,2.774873500375577e-12
562,2.1265294074291074e-13,1.1629176820932796e-16,5.325928436582918e-09,2.690074134199428e-12
563,2.1073525161513089e-13,1.1524305729676674e-16,4.913581691076429e-09,2.4818018437215627e-12
564,2.0970229360790837e-13,1.1467817203006772e-16,4.7774752354779655e-09,2.4130558100369827e-12
565,2.078728636495646e-13,1.136777266850484e-16,4.494800178641398e-09,2.270279415679855e-12
566,2.0305563234523302e-13,1.110433669423759e-16,4.4347028609456675e-09,2.2399248508761692e-12
567,1.9702290263142093e-13,1.0774429756154698e-16,4.174784590530732e-09,2.108642685789912e-12
568,1.9646306626272602e-13,1.0743814444183946e-16,4.067700427676377e-09,2.0545555270706487e-12
569,1.9283775188451146e-13,1.0545559852507755e-16,3.906139532400993e-09,1.9729527059562783e-12
570,1.8640097938655285e-13,1.0193557358334048e-16,3.6692266516144468e-09,1.8532903371784774e-12
571,1.8433784181479845e-13,1.008073224740907e-16,3.4795605093061306e-09,1.757491831878932e-12
572,1.8365258946413283e-13,1.0043258414576047e-16,3.404901842568183e-09,1.7197824727170532e-12
573,1.8241045799231923e-13,9.97533099034151e-17,3.174103405370285e-09,1.6032084493308023e-12
574,1.8155433807826912e-13,9.928513063320943e-17,2.925926024916758e-09,1.4778564924277273e-12
575,1.811996628159182e-13,9.909117228372786e-17,2.8976126476215686e-09,1.463555683691648e-12
576,1.7998457719611583e-13,9.842668838447449e-17,2.562023610151585e-09,1.2940529575156857e-12
577,1.712197448609898e-13,9.363353646873228e-17,2.3958954975054038e-09,1.2101432797732661e-12
578,1.6498006337491655e-13,9.022129307090541e-17,2.2122029073543362e-09,1.1173619569873135e-12
579,1.6488372906825957e-13,9.016861151935376e-17,2.168623698374754e-09,1.0953505266309456e-12
580,1.646536887245622e-13,9.004281124480974e-17,2.076731728345069e-09,1.0489367952673141e-12
581,1.6269503139462412e-13,8.897169638780886e-17,2.0016521644176636e-09,1.0110148450697129e-12
582,1.5973963611466577e-13,8.73555036294902e-17,1.967097939931997e-09,9.935618457245224e-13
583,1.5774281571091612e-13,8.626351884556356e-17,1.8496341793607542e-09,9.342320541621654e-13
584,1.575008155605212e-13,8.613117820969919e-17,1.8057940179851592e-09,9.120888193140303e-13
585,1.5109836581757773e-13,8.262992307126971e-17,1.6988280964660307e-09,8.58061383131649e-13
586,1.4753648251720484e-13,8.068206518739303e-17,1.5061214864705607e-09,7.607271674712767e-13
587,1.438761630611717e-13,7.868037633105263e-17,1.4656071411251875e-09,7.402637696289399e-13
588,1.4371954709289182e-13,7.859472904201231e-17,1.3569510022195442e-09,6.853826212484362e-13
589,1.4292764505717532e-13,7.816166807581869e-17,1.298068285761763e-09,6.556415395984349e-13
590,1.3704794760356793e-13,7.494628619101077e-17,1.2821594030296343e-09,6.476061192109298e-13
591,1.366813524050721e-13,7.474580928389069e-17,1.2237772602687327e-09,6.181178724178499e-13
592,1.3514120130262214e-13,7.390355949233956e-17,1.1477198891882463e-09,5.797020414326904e-13
593,1.3504732043932446e-13,7.385221963521948e-17,1.1323405934287408e-09,5.719341102226735e-13
594,1.3251582541211978e-13,7.24678417286724e-17,1.0722545798271238e-09,5.415852550058789e-13
595,1.3151370973829196e-13,7.191982295567734e-17,1.0191324359363347e-09,5.147537819706314e-13
596,1.3017403522838998e-13,7.118720615274389e-17,9.875730749747121e-10,4.988134587714722e-13
597,1.2979391843358447e-13,7.09793348012377e-17,9.238398271073797e-10,4.666224213555751e-13
598,1.290823118844622e-13,7.059018436871764e-17,9.156566372108357e-10,4.624891725261825e-13
599,1.2896833936780341e-13,7.052785715404e-17,8.529921835284374e-10,4.308379725538237e-13
600,1.28611726754822e-13,7.033283934152127e-17,8.172587222122939e-10,4.1278935226976167e-13
601,1.2235843027525034e-13,6.691315042395431e-17,7.593544020542979e-10,3.8354244897953145e-13
602,1.2210800944515602e-13,6.677620484010121e-17,7.162358965017743e-10,3.6176371539846256e-13
603,1.2199024816248008e-13,6.671180569405066e-17,7.139876498746804e-10,3.606281481127093e-13
604,1.2175998633699791e-13,6.658588429958096e-17,6.49447451386095e-10,3.280295278650755e-13
605,1.1942377668946073e-13,6.530830050567405e-17,6.206219889586507e-10,3.134700699591491e-13
606,1.1513043605611836e-13,6.296043655405369e-17,6.157833812978379e-10,3.110261367616083e-13
607,1.1295701569204095e-13,6.177187599938781e-17,5.687733125607636e-10,2.8728181284469193e-13
608,1.0908470712244002e-13,5.965425839655653e-17,5.205045206562824e-10,2.6290172022095246e-13
609,1.0638408694666956e-13,5.817739240822383e-17,5.020637887957992e-10,2.5358748771026917e-13
610,1.0339440893112723e-13,5.654245173169541e-17,4.759402150689875e-10,2.403927272450994e-13
611,1.0335066333159032e-13,5.651852893474866e-17,4.283100624965887e-10,2.1633520507433795e-13
612,1.010497429982241e-13,5.526024351842119e-17,4.191319901207911e-10,2.1169945087787636e-13
613,1.0054125029409236e-13,5.4982168287115014e-17,3.9176908662179253e-10,1.9787871711929852e-13
614,9.955486528842773e-14,5.4442752015498125e-17,3.5971686432483706e-10,1.8168945450127316e-13
615,9.883562514608535e-14,5.404942706251173e-17,3.5184315672277127e-10,1.777125221386303e-13
616,9.572766689830842e-14,5.234980344624724e-17,3.233864397524338e-10,1.633393139407272e-13
617,9.50237381891854e-14,5.1964851731066435e-17,3.1096431233609443e-10,1.5706501941117776e-13
618,9.490933302260701e-14,5.190228791667852e-17,2.9116412577343717e-10,1.4706413968499405e-13
619,9.457040890599261e-14,5.1716943266977566e-17,2.721800365486273e-10,1.3747546270724625e-13
620,9.304161593810434e-14,5.0880904805244514e-17,2.5388970356682953e-10,1.2823719519274752e-13
621,9.084440794402607e-14,4.9679335704613343e-17,2.2631979700182192e-10,1.1431190621901774e-13
622,9.079687000805289e-14,4.965333902376788e-17,2.1519162764192377e-10,1.0869117719261364e-13
623,8.800589603272893e-14,4.8127061994714096e-17,2.045146932730077e-10,1.0329836252745947e-13
624,8.34060438759212e-14,4.5611578602159623e-17,1.9018878965814394e-10,9.606248934173101e-14
625,8.329220980695209e-14,4.554932709923362e-17,1.893265490819314e-10,9.562698009688379e-14
626,8.290849055423886e-14,4.533948570114107e-17,1.7283323030878177e-10,8.72963668062512e-14
627,7.89457409853373e-14,4.317240937137874e-17,1.5576645434100413e-10,7.867610591995375e-14
628,7.774350446034866e-14,4.25149521511384e-17,1.3572351614880724e-10,6.855261473035386e-14
629,7.626233545331657e-14,4.1704957413972474e-17,1.2849670086920452e-10,6.490242132505729e-14
630,7.603862938125554e-14,4.158262111056535e-17,1.2166980974890846e-10,6.1454225683982e-14
631,7.577778026525742e-14,4.143997269559735e-17,1.1035095499125492e-10,5.5737183336364654e-14
632,7.417222871443304e-14,4.0561957897662704e-17,9.865854969587994e-11,4.983146428170816e-14
633,7.349278688478575e-14,4.019039712126794e-17,9.401918604209855e-11,4.7488167274850603e-14
634,7.315715079811322e-14,4.0006850569512537e-17,7.481654323188699e-11,3.778910102807181e-14
635,7.18826230626392e-14,3.9309860048373714e-17,7.226284753052933e-11,3.6499254415478944e-14
636,7.092566182356055e-14,3.878653451047397e-17,6.775535709620287e-11,3.4222565276314957e-14
637,6.893909466642146e-14,3.7700156835360705e-17,6.050521539093547e-11,3.056058992256168e-14
638,6.665206468101692e-14,3.644946751960849e-17,5.16260703254487e-11,2.6075820974033475e-14
639,6.636004141148269e-14,3.6289771151179424e-17,4.5630159651145136e-11,2.3047345393114328e-14
640,6.409389670456144e-14,3.505050319624113e-17,4.359008751481911e-11,2.2016924997651292e-14
641,6.349278136409023e-14,3.472177618406375e-17,4.313211799013462e-11,2.1785609089584795e-14
642,6.157933843199957e-14,3.3675387353685535e-17,4.0788310589209994e-11,2.0601774995708424e-14
643,6.129291892989423e-14,3.3518755471553534e-17,3.907874448902185e-11,1.9738289952381237e-14
644,6.041967169210064e-14,3.304120992239652e-17,3.3932585045678276e-11,1.7139015370711e-14
645,5.717937086530443e-14,3.1269213206236176e-17,3.2195128214770726e-11,1.62614429932813e-14
646,5.71391094227982e-14,3.1247195761646174e-17,2.8072951552907797e-11,1.4179372055468886e-14
647,5.560462059340137e-14,3.0408042450882616e-17,2.6080497325329803e-11,1.3173002997941199e-14
648,5.478661508757871e-14,2.996070649425417e-17,2.3920427849138488e-11,1.208197312490293e-14
649,5.2886490584035516e-14,2.8921601003575573e-17,2.243953330174945e-11,1.1333987836545555e-14
650,5.2646391689880263e-14,2.879030009210511e-17,1.9446558846916203e-11,9.822265840815506e-15
651,5.227847726930538e-14,2.858910175283507e-17,1.9333684858037115e-11,9.765254297847353e-15
652,5.1792508919782807e-14,2.8323344230449934e-17,1.5560978684052767e-11,7.859697470448218e-15
653,5.0592853200877806e-14,2.7667298354448823e-17,1.4060738932128358e-11,7.101941109317138e-15
654,4.9900364911654796e-14,2.7288602967793652e-17,1.2994040113185627e-11,6.563162014557094e-15
655,4.9498530382333356e-14,2.7068855017075922e-17,1.2213758687334271e-11,6.169049531433739e-15
656,4.946642543354903e-14,2.7051298047257607e-17,1.0483232289757209e-11,5.294977647798339e-15
657,4.9015438095513666e-14,2.6804670303493858e-17,9.839062499299472e-12,4.969613814623214e-15
658,4.896403893573178e-14,2.6776562066877766e-17,8.73244975344259e-12,4.410674587472249e-15
659,4.7228364785778954e-14,2.5827388191228152e-17,7.516264514605516e-12,3.796391370499506e-15
660,4.7126385785694346e-14,2.5771619772514414e-17,7.0167452833157554e-12,3.544089113789143e-15
661,4.5675156413205786e-14,2.4977997877541234e-17,5.751295957777635e-12,2.9049230905681677e-15
662,4.2910767391806977e-14,2.3466259144026267e-17,5.2387602656270294e-12,2.6460463473438544e-15
663,4.188899512778774e-14,2.2907490932898172e-17,5.105848925617878e-12,2.578914135156302e-15
664,3.96817307069034e-14,2.170042235668458e-17,4.6831224416250586e-12,2.3653991407340803e-15
665,3.8804352819211434e-14,2.1220617912922778e-17,4.291639637306034e-12,2.1676650219936236e-15
666,3.8794617094914444e-14,2.1215293817289114e-17,4.168845397855762e-12,2.1056428579132885e-15
667,3.812074318342552e-14,2.0846777922595117e-17,3.6437964799641595e-12,1.840445807290543e-15
668,3.8116000802464566e-14,2.084418449564534e-17,3.3977160684552904e-12,1.7161530088018952e-15
669,3.684827867422802e-14,2.0150915701074794e-17,2.9263771561346205e-12,1.478084354374194e-15
670,3.6221424151974046e-14,1.980811291382785e-17,2.5323526039259265e-12,1.2790664237434587e-15
671,3.604841764717883e-14,1.9713502266619946e-17,2.28626043880677e-12,1.1547676886217159e-15
672,3.5149718970136996e-14,1.9222038297791372e-17,2.034488581672145e-12,1.027600196857266e-15
673,3.4500622728316556e-14,1.8867072363929274e-17,1.843616877792083e-12,9.311927742506341e-16
674,3.2942043491601065e-14,1.8014744929853892e-17,1.6217075968889955e-12,8.191085763864977e-16
675,3.280875464349598e-14,1.7941854351550232e-17,1.532767518329011e-12,7.741858164063834e-16
676,3.278591895537901e-14,1.7929366386229264e-17,1.4836460008931353e-12,7.493750204934635e-16
677,3.275016620802399e-14,1.79098145747484e-17,1.1680753618089982e-12,5.899833906919797e-16
678,3.179017753228788e-14,1.7384833447413557e-17,1.0101408055501426e-12,5.102121977916116e-16
679,3.0103842171614887e-14,1.6462641070475478e-17,7.0719219642938e-13,3.5719583133244713e-16
680,3.0062905536970185e-14,1.6440254389102814e-17,6.838056902480611e-13,3.453835367969944e-16
681,2.928926029301091e-14,1.6017177364762345e-17,6.090408042183995e-13,3.0762052731431344e-16
682,2.839958703249483e-14,1.5530649051386916e-17,5.700234542900796e-13,2.879132471514349e-16
683,2.8309253124593827e-14,1.548124888865055e-17,5.544129397347256e-13,2.8002852959900677e-16
684,2.8061802277009056e-14,1.5345927474754284e-17,5.543925797655841e-13,2.80018245978599e-16
685,2.7364899692443215e-14,1.496481807863833e-17,5.452225076930634e-13,2.7538653265673183e-16
686,2.6837957895231368e-14,1.4676653743233016e-17,4.851344328344913e-13,2.450366363192978e-16
687,2.6283752515858694e-14,1.4373579996435944e-17,4.695210090041364e-13,2.3715044932064584e-16
688,2.6162406190320306e-14,1.4307220327421892e-17,4.570770758998267e-13,2.308651409523102e-16
689,2.6100770239311357e-14,1.4273513980812936e-17,3.793738316959566e-13,1.9161799562072116e-16
690,2.6050456279183093e-14,1.4245999198423905e-17,3.505215175812126e-13,1.7704497519131652e-16
691,2.4365883886929446e-14,1.3324770921554541e-17,3.4992863182769314e-13,1.7674551442141153e-16
692,2.3677375060275548e-14,1.2948251750930371e-17,2.9877515533039033e-13,1.5090839594746145e-16
693,2.3565936699813813e-14,1.2887310369451377e-17,2.5228534415400136e-13,1.274268490137107e-16
694,2.3528112502087866e-14,1.2866625760909014e-17,2.2283817786728181e-13,1.1255337459575598e-16
695,2.3396550374248774e-14,1.2794679459943976e-17,2.0044591485933487e-13,1.0124326252025159e-16
696,2.3361912990838634e-14,1.2775737598388535e-17,1.7400472718646446e-13,8.788807837099981e-17
697,2.3073391557697528e-14,1.2617956250484053e-17,1.5258785167016137e-13,7.707062493583122e-17
698,2.2188434094141426e-14,1.2134006826283992e-17,1.47601141392978e-13,7.45518865616438e-17
699,2.198411373539224e-14,1.2022271828794197e-17,1.3703047670558356e-13,6.921274766868876e-17
700,2.1966170773540802e-14,1.2012459508525656e-17,1.3600273120072786e-13,6.869364351021722e-17
701,2.1752939910477707e-14,1.1895851696680782e-17,1.2725714022266122e-13,6.427633141927984e-17
702,2.064645072873658e-14,1.1290755040130276e-17,9.819369793335863e-14,4.959667222291777e-17
703,2.0194364712487854e-14,1.1043526471230141e-17,6.995943752012309e-14,3.53358246467107e-17
704,1.944254910729193e-14,1.0632387242258464e-17,6.25274332969301e-14,3.15819923216749e-17
705,1.8634118088371845e-14,1.0190287206693263e-17,5.940280066775087e-14,3.000377107542332e-17
706,1.8482755789491164e-14,1.0107512948714186e-17,5.66993823248511e-14,2.863830102738398e-17
707,1.8312542957843812e-14,1.0014430054609665e-17,5.595588543818188e-14,2.826276805364957e-17
708,1.7964776666250282e-14,9.824249957256083e-18,5.314568800510413e-14,2.6843364936102932e-17
709,1.7035291568788496e-14,9.315950071393094e-18,4.783661108534008e-14,2.416180233750828e-17
710,1.5797497699082973e-14,8.639047897908712e-18,4.3564567824890894e-14,2.2004035252960554e-17
711,1.500004128056183e-14,8.202949451982127e-18,2.8622680253057824e-14,1.4457034621669165e-17
712,1.3758094829250103e-14,7.523776390279919e-18,2.6522291331740716e-14,1.3396148810627492e-17
713,9.789622720013401e-15,5.3535706218561756e-18,2.5362601507164236e-14,1.2810400872416551e-17
714,3.2563466046951534e-15,1.780771539013223e-18,2.0958749500670003e-14,1.058605848506124e-17
715,-4.634156169974983e-15,-2.5342429466615483e-18,1.4793055973907622e-14,7.47182725322255e-18
716,-8.912925051770133e-15,-4.874138164120915e-18,1.2289502024362616e-14,6.207306746904067e-18
717,-1.377561389913154e-14,-7.533356900226208e-18,1.0450791482481261e-14,5.278592114724679e-18
718,-1.6872716041125854e-14,-9.227043727030286e-18,9.888436214885127e-15,4.9945519933441255e-18
719,-1.9767861263869916e-14,-1.0810288031103798e-17,7.285470891083664e-15,3.6798197784537385e-18
720,-2.4262150736564905e-14,-1.3268043225075607e-17,5.0711435790495125e-15,2.561384805531684e-18


==> Dat013.txt <==
time,calibration_error
0.000000000000000000e+00,3.699676220837722074e-03
2.000000000000000042e-03,4.532777087427053431e-04
4.000000000000000083e-03,6.790459573171314656e-04
6.000000000000000125e-03,6.786485188294971715e-04
8.000000000000000167e-03,6.788359101445179400e-04
1.000000000000000021e-02,7.218669152978113290e-04
1.200000000000000025e-02,7.499363556409538445e-04
1.400000000000000029e-02,7.991435033237875851e-04
1.600000000000000033e-02,8.705468783574976666e-04
1.799999999999999864e-02,9.438425962986496387e-04
2.000000000000000042e-02,1.011729152859991432e-03
2.199999999999999872e-02,1.083744547231341171e-03
2.400000000000000050e-02,1.158358724962088582e-03
2.599999999999999881e-02,1.224186817304059871e-03
2.800000000000000058e-02,1.291907486950225059e-03
2.999999999999999889e-02,1.347486046630236300e-03
3.200000000000000067e-02,1.401839938979035360e-03
3.400000000000000244e-02,1.467054114792157304e-03
3.599999999999999728e-02,1.523283780482664884e-03
3.799999999999999906e-02,1.577175554507578847e-03
4.000000000000000083e-02,1.628383674752889587e-03
4.200000000000000261e-02,1.668654189619298012e-03
4.399999999999999745e-02,1.719819373074055191e-03
4.599999999999999922e-02,1.769906760518288880e-03
4.800000000000000100e-02,1.816445440092032126e-03
5.000000000000000278e-02,1.861585143026839306e-03
5.199999999999999761e-02,1.903578300937930345e-03
5.399999999999999939e-02,1.947886893460759605e-03
5.600000000000000117e-02,1.985138702693678425e-03
5.800000000000000294e-02,2.022372930246735256e-03
5.999999999999999778e-02,2.054089056063801433e-03
6.199999999999999956e-02,2.093487547081135380e-03
6.400000000000000133e-02,2.118597876270819635e-03
6.600000000000000311e-02,2.151129924713710007e-03
6.800000000000000488e-02,2.178388285663704349e-03
7.000000000000000666e-02,2.206558895794394348e-03
7.199999999999999456e-02,2.219974950429456917e-03
7.399999999999999634e-02,2.251438335183042483e-03
7.599999999999999811e-02,2.264120847460249220e-03
7.799999999999999989e-02,2.278223705347512396e-03
8.000000000000000167e-02,2.297400839278887497e-03
8.200000000000000344e-02,2.304716520653629641e-03
8.400000000000000522e-02,2.321071985090544798e-03
8.599999999999999312e-02,2.323952794119926724e-03
8.799999999999999489e-02,2.341286400635467224e-03
8.999999999999999667e-02,2.343449035493772037e-03
9.199999999999999845e-02,2.343560190398955023e-03
9.400000000000000022e-02,2.351704993879183414e-03
9.600000000000000200e-02,2.352589291613180200e-03
9.800000000000000377e-02,2.344846497300323573e-03
1.000000000000000056e-01,2.341849019554489986e-03
1.019999999999999934e-01,2.338183810888128100e-03
1.039999999999999952e-01,2.329842459565203971e-03
1.059999999999999970e-01,2.311958042985423623e-03
1.079999999999999988e-01,2.297921355226550943e-03
1.100000000000000006e-01,2.289260517713859189e-03
1.120000000000000023e-01,2.266935825365287704e-03
1.140000000000000041e-01,2.253961936916112907e-03
1.160000000000000059e-01,2.233361059155558603e-03
1.179999999999999938e-01,2.214022429433165629e-03
1.199999999999999956e-01,2.189083360752741569e-03
1.219999999999999973e-01,2.165402530875090714e-03
1.239999999999999991e-01,2.142909304921739033e-03
1.260000000000000009e-01,2.123092651822380827e-03
1.280000000000000027e-01,2.083253829402789692e-03
1.300000000000000044e-01,2.059274627833770910e-03
1.320000000000000062e-01,2.015941012140337607e-03
1.340000000000000080e-01,1.978633767733856130e-03
1.360000000000000098e-01,1.949970619422106144e-03
1.380000000000000115e-01,1.905880710043605930e-03
1.400000000000000133e-01,1.873819928769254739e-03
1.419999999999999873e-01,1.821023514474870431e-03
1.439999999999999891e-01,1.804744170733660336e-03
1.459999999999999909e-01,1.756728747934171997e-03
1.479999999999999927e-01,1.690919455045264419e-03
1.499999999999999944e-01,1.642285941781673753e-03
1.519999999999999962e-01,1.591419203374314084e-03
1.539999999999999980e-01,1.539694078207601291e-03
1.559999999999999998e-01,1.498455296396458691e-03
1.580000000000000016e-01,1.431373581974426656e-03
1.600000000000000033e-01,1.375552600054924524e-03
1.620000000000000051e-01,1.319066837238258572e-03
1.640000000000000069e-01,1.257734603078583535e-03
1.660000000000000087e-01,1.201420655655927039e-03
1.680000000000000104e-01,1.134342945382976753e-03
1.700000000000000122e-01,1.071659282169373784e-03
1.719999999999999862e-01,1.000089478008947541e-03
1.739999999999999880e-01,9.362416866658396231e-04
1.759999999999999898e-01,8.627893663106234179e-04
1.779999999999999916e-01,8.050357116980988437e-04
1.799999999999999933e-01,7.257293435875555865e-04
1.819999999999999951e-01,6.510423255461778025e-04
1.839999999999999969e-01,5.828128316927444486e-04
1.859999999999999987e-01,4.984068599896696039e-04
1.880000000000000004e-01,4.171903918591540750e-04
1.900000000000000022e-01,3.313110504177679827e-04
1.920000000000000040e-01,2.573579107751217121e-04
1.940000000000000058e-01,1.677559105190684630e-04
1.960000000000000075e-01,8.539522885461781065e-05
1.980000000000000093e-01,0.000000000000000000e+00


==> Dat014.txt <==
time,calibration_error
0.000000000000000000e+00,1.752054895033347548e-02
2.000000000000000042e-02,1.018321845134950721e-03
4.000000000000000083e-02,1.629044368085724726e-03
5.999999999999999778e-02,2.058528591851252476e-03
8.000000000000000167e-02,2.295145808564158507e-03
1.000000000000000056e-01,2.343011704246361626e-03
1.199999999999999956e-01,2.193075743057215643e-03
1.400000000000000133e-01,1.877265158721594385e-03
1.600000000000000033e-01,1.374017119734310954e-03
1.799999999999999933e-01,7.229031687914500015e-04
2.000000000000000111e-01,8.799942879823829944e-05


==> Dat015.txt <==
time,calibration_error
0.000000000000000000e+00,8.073805798956376623e-03
2.000000000000000042e-03,4.166820821858152613e-04
4.000000000000000083e-03,2.173413067689256017e-04
6.000000000000000125e-03,1.110493624868674756e-03
8.000000000000000167e-03,1.950903322651686977e-03
1.000000000000000021e-02,2.729504496732218510e-03
1.200000000000000025e-02,3.475066752037944684e-03
1.400000000000000029e-02,4.203262293537443628e-03
1.600000000000000033e-02,4.942454168767984601e-03
1.799999999999999864e-02,5.674361680284359388e-03
2.000000000000000042e-02,6.387314351382233912e-03
2.199999999999999872e-02,7.112671759074110089e-03
2.400000000000000050e-02,7.839324289036053717e-03
2.599999999999999881e-02,8.549769783810931556e-03
2.800000000000000058e-02,9.276675363063230373e-03
2.999999999999999889e-02,9.983844492808868765e-03
3.200000000000000067e-02,1.071781965525572811e-02
3.400000000000000244e-02,1.143044092653276722e-02
3.599999999999999728e-02,1.214643966798360786e-02
3.799999999999999906e-02,1.285899948915897317e-02
4.000000000000000083e-02,1.358141547276885130e-02
4.200000000000000261e-02,1.429640841939275320e-02
4.399999999999999745e-02,1.501383283460891449e-02
4.599999999999999922e-02,1.571749215848945724e-02
4.800000000000000100e-02,1.642642569867742985e-02
5.000000000000000278e-02,1.716714187968777783e-02
5.199999999999999761e-02,1.787356855699205604e-02
5.399999999999999939e-02,1.859422433876907477e-02
5.600000000000000117e-02,1.931556573881813843e-02
5.800000000000000294e-02,2.002477922422767065e-02
5.999999999999999778e-02,2.075116362085810406e-02
6.199999999999999956e-02,2.145433793401628486e-02
6.400000000000000133e-02,2.216757579153336155e-02
6.600000000000000311e-02,2.288088109368623113e-02
6.800000000000000488e-02,2.360067312708032106e-02
7.000000000000000666e-02,2.431703504517936099e-02
7.199999999999999456e-02,2.502474460235711018e-02
7.399999999999999634e-02,2.574444030230958746e-02
7.599999999999999811e-02,2.645164178353689999e-02
7.799999999999999989e-02,2.717342364145430844e-02
8.000000000000000167e-02,2.789054548486050167e-02
8.200000000000000344e-02,2.859034848734624823e-02
8.400000000000000522e-02,2.931922661813061992e-02
8.599999999999999312e-02,3.003709551155153701e-02
8.799999999999999489e-02,3.074140205061562381e-02
8.999999999999999667e-02,3.146690921295050569e-02
9.199999999999999845e-02,3.217142370686765229e-02
9.400000000000000022e-02,3.289435392368153521e-02
9.600000000000000200e-02,3.360815304376281454e-02
9.800000000000000377e-02,3.430687883801884774e-02
1.000000000000000056e-01,3.502354048963704503e-02
1.019999999999999934e-01,3.574512888860480186e-02
1.039999999999999952e-01,3.644682849865224505e-02
1.059999999999999970e-01,3.716609455014281693e-02
1.079999999999999988e-01,3.788394466151781548e-02
1.100000000000000006e-01,3.859672673918461416e-02
1.120000000000000023e-01,3.930467106809010236e-02
1.140000000000000041e-01,4.002280326008625377e-02
1.160000000000000059e-01,4.072077094333549641e-02
1.179999999999999938e-01,4.143926847086341902e-02
1.199999999999999956e-01,4.216058108019969664e-02
1.219999999999999973e-01,4.288459656578433310e-02
1.239999999999999991e-01,4.357878729977648913e-02
1.260000000000000009e-01,4.427535079992238332e-02
1.280000000000000027e-01,4.498411855900615042e-02
1.300000000000000044e-01,4.569556858307427527e-02
1.320000000000000062e-01,4.641089414383162137e-02
1.340000000000000080e-01,4.713363712172215225e-02
1.360000000000000098e-01,4.786455539301572026e-02
1.380000000000000115e-01,4.857265824701378909e-02
1.400000000000000133e-01,4.925521808881813679e-02
1.419999999999999873e-01,5.000507075176578720e-02
1.439999999999999891e-01,5.072644849875980466e-02
1.459999999999999909e-01,5.142607300786616875e-02
1.479999999999999927e-01,5.213517674836024018e-02
1.499999999999999944e-01,5.283331528590820558e-02
1.519999999999999962e-01,5.355793062834897367e-02
1.539999999999999980e-01,5.428019279198074976e-02
1.559999999999999998e-01,5.499564797569378438e-02
1.580000000000000016e-01,5.571648770807018092e-02
1.600000000000000033e-01,5.640384203536477625e-02
1.620000000000000051e-01,5.711475959603104502e-02
1.640000000000000069e-01,5.776747329765333228e-02
1.660000000000000087e-01,5.851674219372922370e-02
1.680000000000000104e-01,5.924078718358888329e-02
1.700000000000000122e-01,5.996052202741537773e-02
1.719999999999999862e-01,6.066334888415232662e-02
1.739999999999999880e-01,6.137839676859230265e-02
1.759999999999999898e-01,6.209098376104510431e-02
1.779999999999999916e-01,6.278495668290554055e-02
1.799999999999999933e-01,6.353804574216852241e-02
1.819999999999999951e-01,6.419749950315402354e-02
1.839999999999999969e-01,6.493085356583290502e-02
1.859999999999999987e-01,6.565383803121195572e-02
1.880000000000000004e-01,6.634747427570922285e-02
1.900000000000000022e-01,6.706592921212907454e-02
1.920000000000000040e-01,6.777101608892045770e-02
1.940000000000000058e-01,6.853303255251737280e-02
1.960000000000000075e-01,6.919395271814997306e-02
1.980000000000000093e-01,6.988635155650520236e-02


==> Dat016.txt <==
time,calibration_error
0.000000000000000000e+00,8.073805798956376623e-03
2.000000000000000042e-02,6.399042179712460809e-03
4.000000000000000083e-02,4.357136504128736321e-03
5.999999999999999778e-02,6.600487729876883258e-03
8.000000000000000167e-02,9.004601689688307431e-03
1.000000000000000056e-01,1.125798711912866235e-02
1.199999999999999956e-01,1.362552661223327688e-02
1.400000000000000133e-01,1.569097852496817436e-02
1.600000000000000033e-01,1.836959482161526491e-02
1.799999999999999933e-01,2.007218897192097895e-02
2.000000000000000111e-01,2.227925445785443326e-02


==> Dat017.txt <==
time,calibration_error
0.000000000000000000e+00,2.711661776620808428e-01
2.000000000000000042e-03,4.546878006059240640e-04
4.000000000000000083e-03,1.231417742506785984e-01
6.000000000000000125e-03,6.777500800153185567e-04
8.000000000000000167e-03,6.739777028590271390e-04
1.000000000000000021e-02,7.211969194788475646e-04
1.200000000000000025e-02,7.499519296643858413e-04
1.400000000000000029e-02,7.985804296222337451e-04
1.600000000000000033e-02,8.719543179213917750e-04
1.799999999999999864e-02,9.423323356077956126e-04
2.000000000000000042e-02,1.016259457397805654e-03
2.199999999999999872e-02,1.088376258390436058e-03
2.400000000000000050e-02,1.159493666493940922e-03
2.599999999999999881e-02,1.224041646646301107e-03
2.800000000000000058e-02,1.299813733871432730e-03
2.999999999999999889e-02,1.347686641095760529e-03
3.200000000000000067e-02,1.404572851007243606e-03
3.400000000000000244e-02,1.471820266949669387e-03
3.599999999999999728e-02,1.520580834289464445e-03
3.799999999999999906e-02,1.580548680099366776e-03
4.000000000000000083e-02,1.628033918800578239e-03
4.200000000000000261e-02,1.675105861480424840e-03
4.399999999999999745e-02,1.730307497708541420e-03
4.599999999999999922e-02,1.772568274756622375e-03
4.800000000000000100e-02,1.818043247892767167e-03
5.000000000000000278e-02,1.857774200247450103e-03
5.199999999999999761e-02,1.901184628303964619e-03
5.399999999999999939e-02,1.946085071033554215e-03
5.600000000000000117e-02,1.989094923393247560e-03
5.800000000000000294e-02,2.019848497451806613e-03
5.999999999999999778e-02,2.052888351217793672e-03
6.199999999999999956e-02,2.093535578013241971e-03
6.400000000000000133e-02,2.109232451179277046e-03
6.600000000000000311e-02,2.154567039221663705e-03
6.800000000000000488e-02,2.170803314444719190e-03
7.000000000000000666e-02,2.195865785386913460e-03
7.199999999999999456e-02,2.222716946920125225e-03
7.399999999999999634e-02,2.253092578412024816e-03
7.599999999999999811e-02,2.272179479724509288e-03
7.799999999999999989e-02,2.279633325209820538e-03
8.000000000000000167e-02,2.293933869926781388e-03
8.200000000000000344e-02,2.306111059545007391e-03
8.400000000000000522e-02,2.331189638186459412e-03
8.599999999999999312e-02,2.327154876575782128e-03
8.799999999999999489e-02,2.339113233411974080e-03
8.999999999999999667e-02,2.332833222113722682e-03
9.199999999999999845e-02,2.346836045379788183e-03
9.400000000000000022e-02,2.347358085062964395e-03
9.600000000000000200e-02,2.344035845520231476e-03
9.800000000000000377e-02,2.342633224288584448e-03
1.000000000000000056e-01,2.345870064256586063e-03
1.019999999999999934e-01,2.329588421673259302e-03
1.039999999999999952e-01,2.323354399947505367e-03
1.059999999999999970e-01,2.315876668727220866e-03
1.079999999999999988e-01,2.298941176303151424e-03
1.100000000000000006e-01,2.286396115972089138e-03
1.120000000000000023e-01,2.265631400227646752e-03
1.140000000000000041e-01,2.262698459150877528e-03
1.160000000000000059e-01,2.231701992157747449e-03
1.179999999999999938e-01,2.209005409593567393e-03
1.199999999999999956e-01,2.194513279510493242e-03
1.219999999999999973e-01,2.173014844790072120e-03
1.239999999999999991e-01,2.146801193869563029e-03
1.260000000000000009e-01,2.112580473862979424e-03
1.280000000000000027e-01,2.090494401285059034e-03
1.300000000000000044e-01,2.047121416759209445e-03
1.320000000000000062e-01,2.013729531033792153e-03
1.340000000000000080e-01,1.974439418723064610e-03
1.360000000000000098e-01,1.948878933638278910e-03
1.380000000000000115e-01,1.904712604092084760e-03
1.400000000000000133e-01,1.870423664660988972e-03
1.419999999999999873e-01,1.819415582437255985e-03
1.439999999999999891e-01,1.773952511622017836e-03
1.459999999999999909e-01,1.737220707806977349e-03
1.479999999999999927e-01,1.692487841248258018e-03
1.499999999999999944e-01,1.635213299311627511e-03
1.519999999999999962e-01,1.587484034822603252e-03
1.539999999999999980e-01,1.549025128852812849e-03
1.559999999999999998e-01,1.487504271808354206e-03
1.580000000000000016e-01,1.431790537182162093e-03
1.600000000000000033e-01,1.379197869071230320e-03
1.620000000000000051e-01,1.319937960298431245e-03
1.640000000000000069e-01,1.274435372954074719e-03
1.660000000000000087e-01,1.199886292606852645e-03
1.680000000000000104e-01,1.142739550861610054e-03
1.700000000000000122e-01,1.066986492207502857e-03
1.719999999999999862e-01,1.006226921223166149e-03
1.739999999999999880e-01,9.307801452385494612e-04
1.759999999999999898e-01,8.654791811325557305e-04
1.779999999999999916e-01,7.923262993341229077e-04
1.799999999999999933e-01,7.204886012050354394e-04
1.819999999999999951e-01,6.529273801262197585e-04
1.839999999999999969e-01,5.737548419505050790e-04
1.859999999999999987e-01,4.979044147863098679e-04
1.880000000000000004e-01,4.179857747837328885e-04
1.900000000000000022e-01,3.364796683874432537e-04
1.920000000000000040e-01,2.545116584581202934e-04
1.940000000000000058e-01,1.707118761374720739e-04
1.960000000000000075e-01,8.653762198690406748e-05
1.980000000000000093e-01,5.490728919727017043e-07
2.000000000000000111e-01,0.000000000000000000e+00


==> Dat018.txt <==
time,calibration_error
0.000000000000000000e+00,1.696659934159841510e-01
2.000000000000000042e-03,5.692321335817208949e-02
4.000000000000000083e-03,4.127617354471770084e-02
6.000000000000000125e-03,3.561378626389116037e-02
8.000000000000000167e-03,3.347096532643092925e-02
1.000000000000000021e-02,3.166582098618359736e-02
1.200000000000000025e-02,3.057139964960667311e-02
1.400000000000000029e-02,2.971532172995880808e-02
1.600000000000000033e-02,2.903152572763966627e-02
1.799999999999999864e-02,2.847183926313253191e-02
2.000000000000000042e-02,2.798108198554633691e-02
2.199999999999999872e-02,2.756569227348204532e-02
2.400000000000000050e-02,2.717811576933050824e-02
2.599999999999999881e-02,2.685305873392627649e-02
2.800000000000000058e-02,2.654646917432127232e-02
2.999999999999999889e-02,2.625368737141133002e-02
3.200000000000000067e-02,2.598409951181064256e-02
3.400000000000000244e-02,2.568944405721840588e-02
3.599999999999999728e-02,2.543291618815727087e-02
3.799999999999999906e-02,2.518980601263954427e-02
4.000000000000000083e-02,2.494664884309692743e-02
4.200000000000000261e-02,2.473458429802590647e-02
4.399999999999999745e-02,2.452237895899080436e-02
4.599999999999999922e-02,2.428605012365742111e-02
4.800000000000000100e-02,2.408425429509045146e-02
5.000000000000000278e-02,2.386164963167720920e-02
5.199999999999999761e-02,2.366137002045838253e-02
5.399999999999999939e-02,2.346015526999899181e-02
5.600000000000000117e-02,2.324757434193417890e-02
5.800000000000000294e-02,2.304735800467692941e-02
5.999999999999999778e-02,2.286016839252432223e-02
6.199999999999999956e-02,2.264706894912505222e-02
6.400000000000000133e-02,2.245471568135111104e-02
6.600000000000000311e-02,2.224841580726086288e-02
6.800000000000000488e-02,2.205314512435729499e-02
7.000000000000000666e-02,2.185675090004145227e-02
7.199999999999999456e-02,2.165323987890137650e-02
7.399999999999999634e-02,2.143785481193042491e-02
7.599999999999999811e-02,2.124193916919697375e-02
7.799999999999999989e-02,2.102944004384608989e-02
8.000000000000000167e-02,2.082917461845676735e-02
8.200000000000000344e-02,2.062056293812599209e-02
8.400000000000000522e-02,2.042110865302029787e-02
8.599999999999999312e-02,2.021746449485617783e-02
8.799999999999999489e-02,1.999393471886587795e-02
8.999999999999999667e-02,1.976917958130866224e-02
9.199999999999999845e-02,1.955158724474004989e-02
9.400000000000000022e-02,1.932205939885743573e-02
9.600000000000000200e-02,1.909396847971484706e-02
9.800000000000000377e-02,1.886692366934566642e-02
1.000000000000000056e-01,1.863580567417562686e-02
1.019999999999999934e-01,1.839702710506573718e-02
1.039999999999999952e-01,1.817178987118126324e-02
1.059999999999999970e-01,1.790898601772940996e-02
1.079999999999999988e-01,1.766169193144505670e-02
1.100000000000000006e-01,1.740800572661191023e-02
1.120000000000000023e-01,1.714853055399126469e-02
1.140000000000000041e-01,1.688064880476384741e-02
1.160000000000000059e-01,1.660934667800485418e-02
1.179999999999999938e-01,1.633380387943765555e-02
1.199999999999999956e-01,1.604669542335138144e-02
1.219999999999999973e-01,1.576960601727913497e-02
1.239999999999999991e-01,1.545706554592981251e-02
1.260000000000000009e-01,1.515695304683009094e-02
1.280000000000000027e-01,1.483534190866876365e-02
1.300000000000000044e-01,1.450803473329004972e-02
1.320000000000000062e-01,1.417691436736373545e-02
1.340000000000000080e-01,1.382828181456906801e-02
1.360000000000000098e-01,1.347052518459364821e-02
1.380000000000000115e-01,1.309470767918130725e-02
1.400000000000000133e-01,1.272142293177434998e-02
1.419999999999999873e-01,1.230283095903838414e-02
1.439999999999999891e-01,1.189892936441829495e-02
1.459999999999999909e-01,1.145891152487117301e-02
1.479999999999999927e-01,1.102539680642736740e-02
1.499999999999999944e-01,1.051014030600521364e-02
1.519999999999999962e-01,1.003030068013502189e-02
1.539999999999999980e-01,9.483644872353126642e-03
1.559999999999999998e-01,8.906469494642322085e-03
1.580000000000000016e-01,8.360032756207025698e-03
1.600000000000000033e-01,7.821897752977018808e-03
1.620000000000000051e-01,7.311473904507242300e-03
1.640000000000000069e-01,6.838020873868461309e-03
1.660000000000000087e-01,6.373391226048447274e-03
1.680000000000000104e-01,5.922882819717033807e-03
1.700000000000000122e-01,5.486643352313988128e-03
1.719999999999999862e-01,5.060035221071943791e-03
1.739999999999999880e-01,4.643479754772379849e-03
1.759999999999999898e-01,4.243715410568225585e-03
1.779999999999999916e-01,3.849754948578382879e-03
1.799999999999999933e-01,3.464508348486673803e-03
1.819999999999999951e-01,3.076577597215737845e-03
1.839999999999999969e-01,2.693114843033546976e-03
1.859999999999999987e-01,2.310438576035748343e-03
1.880000000000000004e-01,1.930037018884554409e-03
1.900000000000000022e-01,1.553219431841176314e-03
1.920000000000000040e-01,1.169494159528740350e-03
1.940000000000000058e-01,7.875336872523439925e-04
1.960000000000000075e-01,4.067691450743786928e-04
1.980000000000000093e-01,1.176267482941304658e-16


==> Dat019.txt <==
time,calibration_error
0.000000000000000000e+00,1.756043547037009211e-01
2.000000000000000042e-02,2.798037148550853309e-02
4.000000000000000083e-02,2.494957714590132283e-02
5.999999999999999778e-02,2.284521603724260636e-02
8.000000000000000167e-02,2.083697032242960365e-02
1.000000000000000056e-01,1.864701036883430890e-02
1.199999999999999956e-01,1.604541891039837354e-02
1.400000000000000133e-01,1.271918960739688853e-02
1.600000000000000033e-01,7.822412816544742353e-03
1.799999999999999933e-01,3.463817485048224353e-03
2.000000000000000111e-01,3.781139147547922757e-04


==> Dat020.txt <==
time,calibration_error
0.000000000000000000e+00,1.543146810896592856e-02
2.000000000000000042e-03,9.988920540788198628e-06
4.000000000000000083e-03,1.036521465066330555e-02
6.000000000000000125e-03,1.526137020943202881e-02
8.000000000000000167e-03,1.822014842736813592e-02
1.000000000000000021e-02,1.986030260715718893e-02
1.200000000000000025e-02,2.112712191978461523e-02
1.400000000000000029e-02,2.211145123781467492e-02
1.600000000000000033e-02,2.289879410575254223e-02
1.799999999999999864e-02,2.364654882896841809e-02
2.000000000000000042e-02,2.411599096338484099e-02
2.199999999999999872e-02,2.457295941173267759e-02
2.400000000000000050e-02,2.502062632214547763e-02
2.599999999999999881e-02,2.623796436584503039e-02
2.800000000000000058e-02,2.746032807611279575e-02
2.999999999999999889e-02,2.857186998017791080e-02
3.200000000000000067e-02,2.972936870882516083e-02
3.400000000000000244e-02,3.087885939718472764e-02
3.599999999999999728e-02,3.190715432292851733e-02
3.799999999999999906e-02,3.287557815644558123e-02
4.000000000000000083e-02,3.368892437654794764e-02
4.200000000000000261e-02,3.450119944858376364e-02
4.399999999999999745e-02,3.527443273848548250e-02
4.599999999999999922e-02,3.602274623438074530e-02
4.800000000000000100e-02,3.663176762615211191e-02
5.000000000000000278e-02,3.732425896970761187e-02
5.199999999999999761e-02,3.788152694711056229e-02
5.399999999999999939e-02,3.845796682646626663e-02
5.600000000000000117e-02,3.900090639619462757e-02
5.800000000000000294e-02,3.945856413471351964e-02
5.999999999999999778e-02,3.991572599471543414e-02
6.199999999999999956e-02,4.042684112594414209e-02
6.400000000000000133e-02,4.082335982275733799e-02
6.600000000000000311e-02,4.123979576626163324e-02
6.800000000000000488e-02,4.163817069675865290e-02
7.000000000000000666e-02,4.203278327629143829e-02
7.199999999999999456e-02,4.247895829307443694e-02
7.399999999999999634e-02,4.283609504505067611e-02
7.599999999999999811e-02,4.321724410950736339e-02
7.799999999999999989e-02,4.366271991215969067e-02
8.000000000000000167e-02,4.397988264742744985e-02
8.200000000000000344e-02,4.434264531274807741e-02
8.400000000000000522e-02,4.462372230404209467e-02
8.599999999999999312e-02,4.523024517242491688e-02
8.799999999999999489e-02,4.542419785121056680e-02
8.999999999999999667e-02,4.570148994808744675e-02
9.199999999999999845e-02,4.607789400130043317e-02
9.400000000000000022e-02,4.684236757461877898e-02
9.600000000000000200e-02,4.749943479644281458e-02
9.800000000000000377e-02,4.824539719174138208e-02
1.000000000000000056e-01,4.890622520873753876e-02
1.019999999999999934e-01,4.963043254876654820e-02
1.039999999999999952e-01,5.027324632214258404e-02
1.059999999999999970e-01,5.096772476463600626e-02
1.079999999999999988e-01,5.163071372792089886e-02
1.100000000000000006e-01,5.230542802161025628e-02
1.120000000000000023e-01,5.296334864709867363e-02
1.140000000000000041e-01,5.365484990141651533e-02
1.160000000000000059e-01,5.426277106784858917e-02
1.179999999999999938e-01,5.493069654652809469e-02
1.199999999999999956e-01,5.554158828568008660e-02
1.219999999999999973e-01,5.621219994796741726e-02
1.239999999999999991e-01,5.682266377511426686e-02
1.260000000000000009e-01,5.743542782495106302e-02
1.280000000000000027e-01,5.806167121066403702e-02
1.300000000000000044e-01,5.870759682196124984e-02
1.320000000000000062e-01,5.929225124530085322e-02
1.340000000000000080e-01,5.992471413326617979e-02
1.360000000000000098e-01,6.050676112345657748e-02
1.380000000000000115e-01,6.110144583225286807e-02
1.400000000000000133e-01,6.168886328887468462e-02
1.419999999999999873e-01,6.227319200366759899e-02
1.439999999999999891e-01,6.288810269463948610e-02
1.459999999999999909e-01,6.346022904424004907e-02
1.479999999999999927e-01,6.406735619607945020e-02
1.499999999999999944e-01,6.462161391003917732e-02
1.519999999999999962e-01,6.522927774287679004e-02
1.539999999999999980e-01,6.578074982788786884e-02
1.559999999999999998e-01,6.636442681396476084e-02
1.580000000000000016e-01,6.691706125869779920e-02
1.600000000000000033e-01,6.748432811698135136e-02
1.620000000000000051e-01,6.805399773567727406e-02
1.640000000000000069e-01,6.859366286589972661e-02
1.660000000000000087e-01,6.916664873710548500e-02
1.680000000000000104e-01,6.966713616581664270e-02
1.700000000000000122e-01,7.021344810145713211e-02
1.719999999999999862e-01,7.075862621495651594e-02
1.739999999999999880e-01,7.131825374049399757e-02
1.759999999999999898e-01,7.183803669123033087e-02
1.779999999999999916e-01,7.238918672053269721e-02
1.799999999999999933e-01,7.288689762343759926e-02
1.819999999999999951e-01,7.341559722783869146e-02
1.839999999999999969e-01,7.392087617611922679e-02
1.859999999999999987e-01,7.444990831620716676e-02
1.880000000000000004e-01,7.496393664691822223e-02
1.900000000000000022e-01,7.547122245850147737e-02
1.920000000000000040e-01,7.599022502427407733e-02
1.940000000000000058e-01,7.646798607844487727e-02
1.960000000000000075e-01,7.701506855813484986e-02
1.980000000000000093e-01,7.753690335211792239e-02


==> Dat021.txt <==
time,calibration_error
0.000000000000000000e+00,2.734676976130403191e-03
2.000000000000000042e-02,6.599608700010898069e-03
4.000000000000000083e-02,2.217395626950167953e-02
5.999999999999999778e-02,3.286019735740260128e-02
8.000000000000000167e-02,4.135785065435729213e-02
1.000000000000000056e-01,4.863439995258994619e-02
1.199999999999999956e-01,5.527469865844935465e-02
1.400000000000000133e-01,6.141230932581106389e-02
1.600000000000000033e-01,6.716931620980326478e-02
1.799999999999999933e-01,7.271502289582527923e-02
2.000000000000000111e-01,7.811627591080980149e-02


==> Dat022.txt <==
time,calibration_error
0.000000000000000000e+00,4.534201397828524494e-01
2.000000000000000042e-03,5.692850429354028713e-02
4.000000000000000083e-03,4.127606519696078863e-02
6.000000000000000125e-03,3.561393543910664622e-02
8.000000000000000167e-03,3.347216595505735082e-02
1.000000000000000021e-02,3.167052248865201425e-02
1.200000000000000025e-02,3.057099543052629181e-02
1.400000000000000029e-02,2.971728314206565150e-02
1.600000000000000033e-02,2.903152331128261432e-02
1.799999999999999864e-02,2.847502033664101734e-02
2.000000000000000042e-02,2.798122245555053483e-02
2.199999999999999872e-02,2.757198726000271299e-02
2.400000000000000050e-02,2.718021944086160616e-02
2.599999999999999881e-02,2.683651151845633381e-02
2.800000000000000058e-02,2.651841290648788291e-02
2.999999999999999889e-02,2.622632917601130237e-02
3.200000000000000067e-02,2.594833415658931094e-02
3.400000000000000244e-02,2.568814623667034155e-02
3.599999999999999728e-02,2.543714099335694576e-02
3.799999999999999906e-02,2.521030816639716760e-02
4.000000000000000083e-02,2.494761596031267598e-02
4.200000000000000261e-02,2.473459835458486841e-02
4.399999999999999745e-02,2.448657784822459368e-02
4.599999999999999922e-02,2.428709217085508673e-02
4.800000000000000100e-02,2.407393594328977732e-02
5.000000000000000278e-02,2.386291700758993647e-02
5.199999999999999761e-02,2.365299142887698422e-02
5.399999999999999939e-02,2.347957650771586094e-02
5.600000000000000117e-02,2.325358321641703835e-02
5.800000000000000294e-02,2.304664490403748878e-02
5.999999999999999778e-02,2.285958009032219851e-02
6.199999999999999956e-02,2.264911362441216977e-02
6.400000000000000133e-02,2.245207988650650341e-02
6.600000000000000311e-02,2.224654784062133489e-02
6.800000000000000488e-02,2.204655214527259655e-02
7.000000000000000666e-02,2.185186617860288352e-02
7.199999999999999456e-02,2.164797506342257261e-02
7.399999999999999634e-02,2.145057764418701468e-02
7.599999999999999811e-02,2.124615776234036607e-02
7.799999999999999989e-02,2.104778642851384482e-02
8.000000000000000167e-02,2.084304564858235204e-02
8.200000000000000344e-02,2.061740489192534151e-02
8.400000000000000522e-02,2.041610581283196529e-02
8.599999999999999312e-02,2.020496367901607887e-02
8.799999999999999489e-02,1.999145062280602639e-02
8.999999999999999667e-02,1.977371719958687102e-02
9.199999999999999845e-02,1.954555205921123390e-02
9.400000000000000022e-02,1.932012558534837790e-02
9.600000000000000200e-02,1.909850549656433999e-02
9.800000000000000377e-02,1.886948062605599274e-02
1.000000000000000056e-01,1.866241221633949815e-02
1.019999999999999934e-01,1.841568391075128208e-02
1.039999999999999952e-01,1.815406753361867298e-02
1.059999999999999970e-01,1.790908078113985849e-02
1.079999999999999988e-01,1.765629927061347984e-02
1.100000000000000006e-01,1.741340835107786297e-02
1.120000000000000023e-01,1.715222257533832034e-02
1.140000000000000041e-01,1.688480821057239054e-02
1.160000000000000059e-01,1.660590544534742280e-02
1.179999999999999938e-01,1.632957932570162918e-02
1.199999999999999956e-01,1.605321756465342628e-02
1.219999999999999973e-01,1.576180191400496783e-02
1.239999999999999991e-01,1.545783363415906102e-02
1.260000000000000009e-01,1.515974009732721367e-02
1.280000000000000027e-01,1.483439763715111749e-02
1.300000000000000044e-01,1.451564953674963979e-02
1.320000000000000062e-01,1.423035803920196483e-02
1.340000000000000080e-01,1.383137869269470549e-02
1.360000000000000098e-01,1.349746559222098422e-02
1.380000000000000115e-01,1.310236288954364642e-02
1.400000000000000133e-01,1.271101865169230703e-02
1.419999999999999873e-01,1.230402559176967982e-02
1.439999999999999891e-01,1.188452122651215311e-02
1.459999999999999909e-01,1.144421472646959745e-02
1.479999999999999927e-01,1.098749901746497518e-02
1.499999999999999944e-01,1.049272810657113537e-02
1.519999999999999962e-01,1.003049480595881102e-02
1.539999999999999980e-01,9.445750001847299376e-03
1.559999999999999998e-01,8.879898716367471204e-03
1.580000000000000016e-01,8.338706464766547713e-03
1.600000000000000033e-01,7.820201577218523561e-03
1.620000000000000051e-01,7.312362473669448484e-03
1.640000000000000069e-01,6.836011543643227134e-03
1.660000000000000087e-01,6.371285173340462613e-03
1.680000000000000104e-01,5.923588382548116045e-03
1.700000000000000122e-01,5.486272944257755690e-03
1.719999999999999862e-01,5.058866621156253573e-03
1.739999999999999880e-01,4.645719966322765272e-03
1.759999999999999898e-01,4.243580872329558683e-03
1.779999999999999916e-01,3.850935960963026809e-03
1.799999999999999933e-01,3.462802418958474317e-03
1.819999999999999951e-01,3.077183640295420245e-03
1.839999999999999969e-01,2.694090215475548108e-03
1.859999999999999987e-01,2.310377879397084409e-03
1.880000000000000004e-01,1.929930795383602354e-03
1.900000000000000022e-01,1.552197659510474613e-03
1.920000000000000040e-01,1.169661091613235018e-03
1.940000000000000058e-01,7.880817367331033893e-04
1.960000000000000075e-01,4.073149942404777997e-04


==> Dat023.csv <==
Number,ALE_eig,ALE_eig_norm,Eul_eig,Eul_eig_norm
1,44237.8110800832,1.0,18706.549863939377,1.0
2,61.16809998760787,0.001382710818961543,1312.4725812900529,0.07016112489134657
3,15.372119765182859,0.0003474882547274974,470.1107958396881,0.025130812429817476
4,8.701513098614672,0.0001966985455691382,193.49110828544872,0.010343495176437725
5,4.9365447269773135,0.0001115910712227769,106.95700911821831,0.005717623500654141
6,2.6629437778810443,6.01961017705046e-05,61.71618563608684,0.0032991752132260988
7,2.1793367537059485,4.926411819429131e-05,41.315712366587796,0.00220862279079223
8,1.1026383324251658,2.492524619785261e-05,29.203711251859474,0.0015611489806656158
9,0.9712791222870403,2.1955858542113327e-05,23.085263236870382,0.0012340738086274183
10,0.906964368766792,2.0502017315570267e-05,18.882577982659544,0.001009409972442834
11,0.8159488755397736,1.8444603284341325e-05,15.652695327693197,0.0008367494509432177
12,0.6510691053904055,1.4717480126034777e-05,12.860464248103646,0.0006874845624470159
13,0.6088024308462511,1.3762037858160366e-05,10.754995130782008,0.0005749320536928307
14,0.5907216229705734,1.335331944659732e-05,9.017870622414673,0.00048207022075184614
15,0.4782368313368779,1.0810589847475303e-05,7.665218715785326,0.00040976122115182615
16,0.4628019769735434,1.046168347108627e-05,6.561189865201331,0.00035074291694212083
17,0.4127935783845646,9.331238782074663e-06,5.734698767826759,0.0003065610072160629
18,0.38834111603490146,8.778488504593774e-06,5.141639434585726,0.00027485770876955063
19,0.3804606907184582,8.600350727790637e-06,4.690305856905634,0.0002507306740697887
20,0.3404766474370461,7.696507560482256e-06,4.263910180311813,0.0002279367500327441
21,0.3257809731562729,7.364310421383992e-06,3.852720172894699,0.0002059556786749645
22,0.3041761518979735,6.875931346316546e-06,3.466787981687814,0.00018532481975047375
23,0.2810803679680273,6.353848915788143e-06,3.154683108395304,0.00016864056340376202
24,0.26176264759819035,5.917169977608622e-06,2.8701884822225554,0.00015343227388795082
25,0.24158737080223427,5.461105893437888e-06,2.6299977655611344,0.00014059234785089805
26,0.23015298233677814,5.202630435763081e-06,2.4051232580209114,0.00012857118365034635
27,0.21323545151840462,4.820208014641297e-06,2.2079470981937583,0.00011803069589278024
28,0.20164116702638063,4.558118091814081e-06,2.0391532347337353,0.00010900744656632871
29,0.18893191548953492,4.2708242310523375e-06,1.8883396767104887,0.00010094537423764293
30,0.18014569624482768,4.072210894854449e-06,1.7707025913359884,9.465682363744543e-05
31,0.15614262990454492,3.529619257650016e-06,1.6436670538401936,8.786585799066514e-05
32,0.14769003542333684,3.3385475415131926e-06,1.5497652402466053,8.28461288435709e-05
33,0.1374617673648621,3.1073365523447046e-06,1.4334864237247742,7.663018750924811e-05
34,0.1338289339182475,3.025216000764109e-06,1.3435344538796816,7.182160599639025e-05
35,0.12349952620604225,2.7917187399365777e-06,1.247618662916251,6.669421523427395e-05
36,0.12106526893475204,2.7366921187757005e-06,1.1723666886985287,6.267145450260181e-05
37,0.11811451554407287,2.6699900528588886e-06,1.1018207056570293,5.890026293843791e-05
38,0.11234831217943593,2.5396444678524686e-06,1.0301501013530985,5.506895225714065e-05
39,0.10304188926152907,2.329271877286006e-06,0.9637916847081034,5.152161631718123e-05
40,0.09946022422968444,2.248307992672439e-06,0.9154728381063468,4.893862549561339e-05
41,0.09784061508501347,2.211696571240691e-06,0.8609544576330912,4.602422487819378e-05
42,0.09503129951989081,2.148191721056377e-06,0.8196591657551644,4.381669370979101e-05
43,0.0905045585055356,2.0458643024108098e-06,0.7807420596341834,4.173629372133555e-05
44,0.08504456316729533,1.9224405794703573e-06,0.7474667161125377,3.99574866316439e-05
45,0.08211592014247085,1.8562383205131317e-06,0.7188570226083701,3.8428092183589184e-05
46,0.08045212903006081,1.818628161425511e-06,0.6881963266740193,3.678905686401615e-05
47,0.07742161630687532,1.7501231280797293e-06,0.6598700360039775,3.527481234131844e-05
48,0.06937217750520623,1.568164785088995e-06,0.6300552768062815,3.3680998441131e-05
49,0.06800426448239315,1.53724297884644e-06,0.607693149026334,3.2485581437856925e-05
50,0.06335354524902462,1.4321130205637079e-06,0.5771220775344708,3.085133719109739e-05
51,0.061100096138967316,1.3811735853828417e-06,0.550336573222949,2.941945881126017e-05
52,0.05893899852066402,1.3323217646091807e-06,0.5362428641067569,2.86660484165748e-05
53,0.05552551214116508,1.2551595747051744e-06,0.5049618307228861,2.699385158651309e-05
54,0.05528561669191694,1.2497367148621805e-06,0.4977291687839391,2.6607213644639612e-05
55,0.05379234797701034,1.2159812310701962e-06,0.47601137583412223,2.544624098491457e-05
56,0.05195522881361369,1.1744529746184715e-06,0.4551862861234134,2.43329897514066e-05
57,0.04916341859505743,1.1113438344871416e-06,0.43762433812671653,2.3394176975965255e-05
58,0.048102693324540535,1.087366037109313e-06,0.4305752867122966,2.301735434080855e-05
59,0.04640761232132682,1.049048567012406e-06,0.41431122786424396,2.214792310060937e-05
60,0.04504824063604755,1.018319838531279e-06,0.4013096782940233,2.1452896510201922e-05
61,0.04226109206216361,9.553160753288366e-07,0.39157487230856963,2.0932500923829288e-05
62,0.041289246525555275,9.333474129361832e-07,0.3849543537978535,2.0578586462912123e-05
63,0.038131432190904195,8.619647143452759e-07,0.3694227241851508,1.9748308847549014e-05
64,0.037534436164773304,8.484695614081164e-07,0.3604915467731188,1.927087300411491e-05
65,0.03635620149486897,8.218354526867018e-07,0.3582689360773688,1.9152058433180348e-05
66,0.03502232154259152,7.916829672967095e-07,0.35239643308745283,1.8838130796463305e-05
67,0.033700265697462435,7.61797766992929e-07,0.34232438258952047,1.8299707058724885e-05
68,0.031520564044117724,7.125254002069951e-07,0.3392656236780769,1.8136194335443937e-05
69,0.03062307076501358,6.922374777896896e-07,0.3333897505444492,1.7822086540240363e-05
70,0.030495908654757913,6.893629659829127e-07,0.32711781965945785,1.748680660189739e-05
71,0.02788356376255489,6.303106569192042e-07,0.32224584884023616,1.7226364625442213e-05
72,0.026884283603953847,6.077218322417793e-07,0.31536954664167294,1.685877668172317e-05
73,0.02637762470876288,5.962687588907093e-07,0.3044182668178953,1.627335179560409e-05
74,0.02579846944448584,5.831768981015623e-07,0.3001216245183013,1.6043665277734932e-05
75,0.02459711346388608,5.560201299146155e-07,0.2917603843941228,1.559669669266749e-05
76,0.023998015417075608,5.424774605965986e-07,0.29028955370486337,1.5518070184842295e-05
77,0.02179214690615851,4.926135894632861e-07,0.2799250141490312,1.496401079755721e-05
78,0.02105000875058406,4.758374846458264e-07,0.27714076310463104,1.48151724994931e-05
79,0.019346922940307973,4.37339065110714e-07,0.2712756096827875,1.4501637750193883e-05
80,0.018345743425769775,4.1470730530854446e-07,0.26688650915733486,1.4267008673353074e-05
81,0.017608331704704196,3.980380420004967e-07,0.2601285323207523,1.3905746073582608e-05
82,0.017328984032770327,3.9172336084621967e-07,0.24821035478395415,1.3268633531532682e-05
83,0.015855930662680404,3.5842484687989185e-07,0.24746429050331276,1.3228751015191196e-05
84,0.015797694030137553,3.571084021661734e-07,0.24436677494115847,1.306316646942066e-05
85,0.014119117284368552,3.1916401240578734e-07,0.24123302128212148,1.28956447360262e-05
86,0.01358950484066735,3.0719207186961456e-07,0.23265954785372556,1.2437330750242912e-05
87,0.012480043736524081,2.8211259625688987e-07,0.22876800960685675,1.2229299965561951e-05
88,0.011990518509790337,2.710468311391818e-07,0.22598783621997115,1.2080679647699652e-05
89,0.011279070882036486,2.549644886727807e-07,0.2191236450156424,1.1713739123965726e-05
90,0.009968480674344799,2.253384702127095e-07,0.21455230031629405,1.146936778170338e-05
91,0.008817230246145061,1.993143428860739e-07,0.21167010235533443,1.131529351456577e-05
92,0.007879029530562026,1.7810622492823412e-07,0.2095308397965959,1.1200934502652922e-05
93,0.007523360364167179,1.7006628900665373e-07,0.19452868524461386,1.0398961147806677e-05


==> Dat024.csv <==
Number,ALE_eig,ALE_eig_norm,Eul_eig,Eul_eig_norm
1,44237.8110800832,1.0,18706.549863939377,1.0
2,61.16809998760787,0.001382710818961543,1312.4725812900529,0.07016112489134657
3,15.372119765182859,0.0003474882547274974,470.1107958396881,0.025130812429817476
4,8.701513098614672,0.0001966985455691382,193.49110828544872,0.010343495176437725
5,4.9365447269773135,0.0001115910712227769,106.95700911821831,0.005717623500654141
6,2.6629437778810443,6.01961017705046e-05,61.71618563608684,0.0032991752132260988
7,2.1793367537059485,4.926411819429131e-05,41.315712366587796,0.00220862279079223
8,1.1026383324251658,2.492524619785261e-05,29.203711251859474,0.0015611489806656158
9,0.9712791222870403,2.1955858542113327e-05,23.085263236870382,0.0012340738086274183
10,0.906964368766792,2.0502017315570267e-05,18.882577982659544,0.001009409972442834
11,0.8159488755397736,1.8444603284341325e-05,15.652695327693197,0.0008367494509432177
12,0.6510691053904055,1.4717480126034777e-05,12.860464248103646,0.0006874845624470159
13,0.6088024308462511,1.3762037858160366e-05,10.754995130782008,0.0005749320536928307
14,0.5907216229705734,1.335331944659732e-05,9.017870622414673,0.00048207022075184614
15,0.4782368313368779,1.0810589847475303e-05,7.665218715785326,0.00040976122115182615
16,0.4628019769735434,1.046168347108627e-05,6.561189865201331,0.00035074291694212083
17,0.4127935783845646,9.331238782074663e-06,5.734698767826759,0.0003065610072160629
18,0.38834111603490146,8.778488504593774e-06,5.141639434585726,0.00027485770876955063
19,0.3804606907184582,8.600350727790637e-06,4.690305856905634,0.0002507306740697887
20,0.3404766474370461,7.696507560482256e-06,4.263910180311813,0.0002279367500327441
21,0.3257809731562729,7.364310421383992e-06,3.852720172894699,0.0002059556786749645
22,0.3041761518979735,6.875931346316546e-06,3.466787981687814,0.00018532481975047375
23,0.2810803679680273,6.353848915788143e-06,3.154683108395304,0.00016864056340376202
24,0.26176264759819035,5.917169977608622e-06,2.8701884822225554,0.00015343227388795082
25,0.24158737080223427,5.461105893437888e-06,2.6299977655611344,0.00014059234785089805
26,0.23015298233677814,5.202630435763081e-06,2.4051232580209114,0.00012857118365034635
27,0.21323545151840462,4.820208014641297e-06,2.2079470981937583,0.00011803069589278024
28,0.20164116702638063,4.558118091814081e-06,2.0391532347337353,0.00010900744656632871
29,0.18893191548953492,4.2708242310523375e-06,1.8883396767104887,0.00010094537423764293
30,0.18014569624482768,4.072210894854449e-06,1.7707025913359884,9.465682363744543e-05
31,0.15614262990454492,3.529619257650016e-06,1.6436670538401936,8.786585799066514e-05
32,0.14769003542333684,3.3385475415131926e-06,1.5497652402466053,8.28461288435709e-05
33,0.1374617673648621,3.1073365523447046e-06,1.4334864237247742,7.663018750924811e-05
34,0.1338289339182475,3.025216000764109e-06,1.3435344538796816,7.182160599639025e-05
35,0.12349952620604225,2.7917187399365777e-06,1.247618662916251,6.669421523427395e-05
36,0.12106526893475204,2.7366921187757005e-06,1.1723666886985287,6.267145450260181e-05
37,0.11811451554407287,2.6699900528588886e-06,1.1018207056570293,5.890026293843791e-05
38,0.11234831217943593,2.5396444678524686e-06,1.0301501013530985,5.506895225714065e-05
39,0.10304188926152907,2.329271877286006e-06,0.9637916847081034,5.152161631718123e-05
40,0.09946022422968444,2.248307992672439e-06,0.9154728381063468,4.893862549561339e-05
41,0.09784061508501347,2.211696571240691e-06,0.8609544576330912,4.602422487819378e-05
42,0.09503129951989081,2.148191721056377e-06,0.8196591657551644,4.381669370979101e-05
43,0.0905045585055356,2.0458643024108098e-06,0.7807420596341834,4.173629372133555e-05
44,0.08504456316729533,1.9224405794703573e-06,0.7474667161125377,3.99574866316439e-05
45,0.08211592014247085,1.8562383205131317e-06,0.7188570226083701,3.8428092183589184e-05
46,0.08045212903006081,1.818628161425511e-06,0.6881963266740193,3.678905686401615e-05
47,0.07742161630687532,1.7501231280797293e-06,0.6598700360039775,3.527481234131844e-05
48,0.06937217750520623,1.568164785088995e-06,0.6300552768062815,3.3680998441131e-05
49,0.06800426448239315,1.53724297884644e-06,0.607693149026334,3.2485581437856925e-05
50,0.06335354524902462,1.4321130205637079e-06,0.5771220775344708,3.085133719109739e-05
51,0.061100096138967316,1.3811735853828417e-06,0.550336573222949,2.941945881126017e-05
52,0.05893899852066402,1.3323217646091807e-06,0.5362428641067569,2.86660484165748e-05
53,0.05552551214116508,1.2551595747051744e-06,0.5049618307228861,2.699385158651309e-05
54,0.05528561669191694,1.2497367148621805e-06,0.4977291687839391,2.6607213644639612e-05
55,0.05379234797701034,1.2159812310701962e-06,0.47601137583412223,2.544624098491457e-05
56,0.05195522881361369,1.1744529746184715e-06,0.4551862861234134,2.43329897514066e-05
57,0.04916341859505743,1.1113438344871416e-06,0.43762433812671653,2.3394176975965255e-05
58,0.048102693324540535,1.087366037109313e-06,0.4305752867122966,2.301735434080855e-05
59,0.04640761232132682,1.049048567012406e-06,0.41431122786424396,2.214792310060937e-05
60,0.04504824063604755,1.018319838531279e-06,0.4013096782940233,2.1452896510201922e-05
61,0.04226109206216361,9.553160753288366e-07,0.39157487230856963,2.0932500923829288e-05
62,0.041289246525555275,9.333474129361832e-07,0.3849543537978535,2.0578586462912123e-05
63,0.038131432190904195,8.619647143452759e-07,0.3694227241851508,1.9748308847549014e-05
64,0.037534436164773304,8.484695614081164e-07,0.3604915467731188,1.927087300411491e-05
65,0.03635620149486897,8.218354526867018e-07,0.3582689360773688,1.9152058433180348e-05
66,0.03502232154259152,7.916829672967095e-07,0.35239643308745283,1.8838130796463305e-05
67,0.033700265697462435,7.61797766992929e-07,0.34232438258952047,1.8299707058724885e-05
68,0.031520564044117724,7.125254002069951e-07,0.3392656236780769,1.8136194335443937e-05
69,0.03062307076501358,6.922374777896896e-07,0.3333897505444492,1.7822086540240363e-05
70,0.030495908654757913,6.893629659829127e-07,0.32711781965945785,1.748680660189739e-05
71,0.02788356376255489,6.303106569192042e-07,0.32224584884023616,1.7226364625442213e-05
72,0.026884283603953847,6.077218322417793e-07,0.31536954664167294,1.685877668172317e-05
73,0.02637762470876288,5.962687588907093e-07,0.3044182668178953,1.627335179560409e-05
74,0.02579846944448584,5.831768981015623e-07,0.3001216245183013,1.6043665277734932e-05
75,0.02459711346388608,5.560201299146155e-07,0.2917603843941228,1.559669669266749e-05
76,0.023998015417075608,5.424774605965986e-07,0.29028955370486337,1.5518070184842295e-05
77,0.02179214690615851,4.926135894632861e-07,0.2799250141490312,1.496401079755721e-05
78,0.02105000875058406,4.758374846458264e-07,0.27714076310463104,1.48151724994931e-05
79,0.019346922940307973,4.37339065110714e-07,0.2712756096827875,1.4501637750193883e-05
80,0.018345743425769775,4.1470730530854446e-07,0.26688650915733486,1.4267008673353074e-05
81,0.017608331704704196,3.980380420004967e-07,0.2601285323207523,1.3905746073582608e-05
82,0.017328984032770327,3.9172336084621967e-07,0.24821035478395415,1.3268633531532682e-05
83,0.015855930662680404,3.5842484687989185e-07,0.24746429050331276,1.3228751015191196e-05
84,0.015797694030137553,3.571084021661734e-07,0.24436677494115847,1.306316646942066e-05
85,0.014119117284368552,3.1916401240578734e-07,0.24123302128212148,1.28956447360262e-05
86,0.01358950484066735,3.0719207186961456e-07,0.23265954785372556,1.2437330750242912e-05
87,0.012480043736524081,2.8211259625688987e-07,0.22876800960685675,1.2229299965561951e-05
88,0.011990518509790337,2.710468311391818e-07,0.22598783621997115,1.2080679647699652e-05
89,0.011279070882036486,2.549644886727807e-07,0.2191236450156424,1.1713739123965726e-05
90,0.009968480674344799,2.253384702127095e-07,0.21455230031629405,1.146936778170338e-05
91,0.008817230246145061,1.993143428860739e-07,0.21167010235533443,1.131529351456577e-05
92,0.007879029530562026,1.7810622492823412e-07,0.2095308397965959,1.1200934502652922e-05
93,0.007523360364167179,1.7006628900665373e-07,0.19452868524461386,1.0398961147806677e-05


==> Dat025.csv <==
Number,ALE_eig,ALE_eig_norm,Eul_eig,Eul_eig_norm
1,137924.24652617663,1.0,55150.50076961211,1.0
2,1226.357063493157,0.008891526286209633,3819.243864196673,0.06925129982321164
3,149.9568052604624,0.0010872403441551672,1208.0153701192105,0.021903978264234115
4,116.5485627392528,0.0008450186654971725,511.672234488122,0.009277744124674442
5,42.607212838699134,0.00030891749574004534,276.47441680980785,0.005013089871382366
6,25.330248589528082,0.00018365334034810664,262.6661116426491,0.004762714897910374
7,17.849619294244423,0.00012941610879749663,152.3794720119873,0.0027629753109322318
8,16.59676105844161,0.00012033243955617125,123.12357275121417,0.0022325014466424422
9,12.804030969980401,9.283379313259706e-05,99.4348731663551,0.0018029731693958372
10,10.58312644462577,7.67314428838819e-05,77.76427862426607,0.0014100375796970847
11,9.564381936568243,6.934518170271838e-05,65.9184412734173,0.0011952464683645868
12,7.256120682846745,5.260946400363047e-05,56.40478751098582,0.0010227429800975592
13,6.3280360134896,4.5880519001338916e-05,48.508727283681736,0.0008795700239663103
14,5.5537764208003075,4.0266860691142194e-05,42.829946716661865,0.0007766012297074397
15,3.8153982396565547,2.7662998607952738e-05,36.56829442362792,0.0006630636877875282
16,3.476450162934392,2.5205504111813992e-05,32.80774006563146,0.000594876557924357
17,3.288766684022966,2.3844731922452744e-05,28.402700596810927,0.0005150034940836076
18,2.8022501399250586,2.0317313384004746e-05,26.999314174606948,0.0004895570085101304
19,2.689561605635639,1.950028130206379e-05,23.675401539545945,0.00042928715440769083
20,2.296339795819241,1.664928287560678e-05,21.99844847449934,0.00039888030330670126
21,2.0713200171916832,1.5017809191356124e-05,20.34909004492101,0.0003689738036999538
22,1.9143189750780478,1.387949561656463e-05,17.938058379143875,0.00032525649139758555
23,1.725124405075648,1.2507767477622122e-05,17.175971108077356,0.00031143817133826105
24,1.5387756045122938,1.1156672182510344e-05,16.0256853721967,0.0002905809584421189
25,1.4371517802415557,1.0419863196198782e-05,15.13736708435132,0.0002744737921344859
26,1.2480053850785335,9.048484342031006e-06,13.582544287539744,0.00024628143168237046
27,1.2186622198990449,8.835735924558813e-06,13.20064272524169,0.0002393567155516244
28,1.0990654903816077,7.968616962304855e-06,12.058395941759137,0.00021864526656126585
29,0.9035657936501009,6.551174404847035e-06,11.335573320226557,0.0002055389010442576
30,0.8565360368718586,6.210191887539489e-06,10.677473612073086,0.000193606104442779
31,0.8142495050630328,5.9035994436880714e-06,9.83775265182453,0.00017838011467785484
32,0.7370108545871094,5.3435916682512535e-06,9.190828216195197,0.0001666499503710642
33,0.7089264500708905,5.139969714725564e-06,8.847019603204563,0.00016041594327787618
34,0.6587780174715955,4.7763756849421395e-06,8.226975265704409,0.00014917317433022235
35,0.6320376939253459,4.582498798029624e-06,7.809537573021536,0.00014160410991815664
36,0.6099605754037849,4.42243181142208e-06,7.301791446691027,0.00013239755477822079
37,0.5951181021797637,4.3148185846120705e-06,7.027057190986412,0.00012741601785886802
38,0.5472047762688232,3.9674298758265775e-06,6.397562083665619,0.0001160018856472591
39,0.5220375936890013,3.7849588222323463e-06,6.276897739500049,0.00011381397542918804
40,0.51574528369912,3.7393373296495533e-06,5.846316908164043,0.00010600659697700079
41,0.48205806968863113,3.4950930081545986e-06,5.702442295043065,0.00010339783348232274
42,0.4653537721679005,3.373980890876798e-06,5.58004558868368,0.00010117851172365566
43,0.44765333382396477,3.2456463971982235e-06,5.118654455883475,9.281247467301059e-05
44,0.43715311211220853,3.169516043208844e-06,5.067356023734248,9.188232115793149e-05
45,0.42049761028419114,3.048757712113982e-06,4.905718194376567,8.895147144483617e-05
46,0.4009005851553479,2.906672287524594e-06,4.762791638681077,8.635989831855475e-05
47,0.39198924723333733,2.8420619079397452e-06,4.642847899453082,8.418505425450803e-05
48,0.38227458060455805,2.7716271085954865e-06,4.426306191007111,8.025867633546499e-05
49,0.36341063139529645,2.634856745991538e-06,4.360679363539457,7.906871746742486e-05
50,0.33588626571205715,2.4352952738321416e-06,4.27073785194963,7.743787984428972e-05
51,0.32557038838961466,2.360501482441122e-06,4.090087724473505,7.416229530824388e-05
52,0.32195888828316777,2.3343168180517356e-06,4.040498258860572,7.326312911898134e-05
53,0.31069953704959197,2.2526825041645185e-06,3.923360650914549,7.113916639314213e-05
54,0.27961528294388344,2.0273105707401146e-06,3.838918744379062,6.960804871774262e-05
55,0.2770066095424034,2.0083967577798612e-06,3.6497019379872877,6.617713143229102e-05
56,0.27258908907822094,1.976368158201149e-06,3.5225292442599563,6.387121050768169e-05
57,0.25780285067291203,1.869162653891922e-06,3.497262759123947,6.34130735046913e-05
58,0.25009466982313194,1.8132755923786502e-06,3.437868586333441,6.233612638795302e-05
59,0.24694319790274621,1.7904262964806473e-06,3.234582954893485,5.8650110330017857e-05
60,0.23865883763337423,1.7303617285890278e-06,3.174286003879678,5.755679385650669e-05
61,0.2313213278225016,1.6771621643667934e-06,3.149570888084503,5.710865439357741e-05
62,0.2274580731113642,1.6491521892649597e-06,3.077067090671702,5.57940009198822e-05
63,0.22404832175801623,1.624430275321418e-06,2.9413673261361333,5.333346542805691e-05
64,0.213567372875919,1.5484396562237958e-06,2.8321489873716894,5.13530964877875e-05
65,0.20852687447363005,1.511894244309348e-06,2.6988587298894546,4.893625066368434e-05
66,0.19761684870549603,1.4327926646892383e-06,2.6758675303421757,4.851936959775671e-05
67,0.1945218151759602,1.4103525672626525e-06,2.5084873112308443,4.548439771580495e-05
68,0.1933680137047178,1.4019870949087874e-06,2.4979934538106425,4.5294120977175885e-05
69,0.18610741146314486,1.349345138005329e-06,2.4844390704522517,4.504835016513895e-05
70,0.17556929812612704,1.2729400562127107e-06,2.3628930850094108,4.284445384966229e-05
71,0.1732481959635743,1.2561112373428376e-06,2.305988428667719,4.1812647147137363e-05
72,0.17054015168520348,1.23647695006865e-06,2.242475160038382,4.066101175411238e-05
73,0.16816026994559147,1.219221958291984e-06,2.1596796747508353,3.915974732074994e-05
74,0.16256807637135665,1.1786765595308354e-06,2.058376814199895,3.7322903427452815e-05
75,0.16014687101730457,1.1611219568048198e-06,2.008712802185326,3.6422385547804956e-05
76,0.1582930504843424,1.1476810964800158e-06,1.9874249154794816,3.603638929375871e-05
77,0.14950549355799544,1.0839681732799664e-06,1.9585802980206597,3.551337287402903e-05
78,0.14650294165805075,1.062198600666243e-06,1.8783081166746345,3.405786149651031e-05
79,0.1412834091177279,1.0243551273699635e-06,1.7864793757488482,3.23928042505318e-05
80,0.1362531945654248,9.878842770372889e-07,1.7753135196572651,3.219034269649754e-05
81,0.13078744064949763,9.482556109137453e-07,1.7076631691118427,3.0963692900006524e-05
82,0.12623519317211174,9.152501924174265e-07,1.6862686229211592,3.057576267467533e-05
83,0.12474958158294976,9.044789783156331e-07,1.6161917203358327,2.930511414732889e-05
84,0.12180708977489257,8.831448627981072e-07,1.608919880060851,2.9173259673235185e-05
85,0.12019995701034047,8.714925768148223e-07,1.5767073410051544,2.8589175420033886e-05
86,0.11894876836861241,8.624210127262659e-07,1.539984937421379,2.7923317393881394e-05
87,0.11764060284413135,8.529363459078556e-07,1.4899073069834847,2.701529970158354e-05
88,0.11498010263316025,8.336467700864922e-07,1.43632884208378,2.6043804172947716e-05
89,0.11016523932728649,7.987372931298068e-07,1.4165271006380267,2.5684755004410262e-05
90,0.10734411131238623,7.782831084164262e-07,1.3934449826615585,2.5266225387192598e-05
91,0.10540183777120746,7.642009322211759e-07,1.3787887815795044,2.50004761940297e-05
92,0.10318224513632744,7.481080936464966e-07,1.3606781345756152,2.4672090290889034e-05
93,0.10088226520953995,7.314324185225367e-07,1.3272780040629963,2.406647238993568e-05
94,0.09911250396372337,7.186010180226927e-07,1.3105574688770518,2.376329227456749e-05
95,0.09599234737709351,6.959787694680292e-07,1.3056438314826557,2.3674197210591144e-05
96,0.09320454471193522,6.757662054310801e-07,1.273042025683663,2.3083054694312192e-05
97,0.09245233011740077,6.703123812233714e-07,1.2703589432992484,2.3034404503525656e-05
98,0.0896053573480161,6.496708128183241e-07,1.2555286900871172,2.2765499362045915e-05
99,0.08863343345734977,6.426240178192892e-07,1.2387619947098722,2.246148226078174e-05
100,0.08726340996625968,6.326908586714517e-07,1.2092243309466144,2.1925899385720468e-05
101,0.08531018330827946,6.185292684712143e-07,1.189737364537968,2.1572557781624216e-05
102,0.08413512797776253,6.100096980540295e-07,1.175388860777586,2.1312387818339168e-05
103,0.08094258969171253,5.868626563520899e-07,1.1520295465038783,2.088883202196862e-05
104,0.08012046122678285,5.809019316380806e-07,1.1418638181913854,2.0704504986481495e-05
105,0.07848847024122473,5.69069414682852e-07,1.113351898147864,2.0187521103368117e-05
106,0.07571912752732442,5.489906918792099e-07,1.0904965107966416,1.977310261156331e-05
107,0.07489589175836503,5.430219388158886e-07,1.081851827690919,1.961635547445507e-05
108,0.07319038669392101,5.306564185582135e-07,1.0613001389235222,1.9243708109869018e-05
109,0.07293575577558703,5.288102535455545e-07,1.0402468917644478,1.88619663873954e-05
110,0.07166178939689202,5.195735427366742e-07,1.0330319721666614,1.873114401049757e-05
111,0.06932987851181746,5.026663567718628e-07,1.030767252498474,1.8690079656836515e-05
112,0.06741118751524422,4.887551624394791e-07,0.9892518111717342,1.7937313303904055e-05
113,0.06707353610811527,4.863070692605552e-07,0.971914896782278,1.7622956876536694e-05
114,0.06534534182357915,4.7377704406148244e-07,0.9617768315354038,1.74391314333331e-05
115,0.0640603886755407,4.6446067525467817e-07,0.9533367983819211,1.7286095050422625e-05
116,0.06338213449789054,4.5954309045916193e-07,0.9431966355172479,1.7102231572790152e-05
117,0.0628297561469827,4.555381503212218e-07,0.9140653437672489,1.6574017117010447e-05
118,0.061921904894434734,4.4895590481027265e-07,0.8934764720454581,1.6200695543598094e-05
119,0.06088334768810171,4.4142599449725226e-07,0.8818444417550422,1.5989781224995473e-05
120,0.05995212516178972,4.346742989124208e-07,0.8683630130504459,1.574533324145106e-05
121,0.057963179513547826,4.202537332879103e-07,0.8637631524918347,1.5661927642328273e-05
122,0.05731719248877422,4.1557009686397666e-07,0.8476976649364518,1.5370624982675273e-05
123,0.056337721242927824,4.0846858084691795e-07,0.8401241413127283,1.5233300325273495e-05
124,0.055144618032933856,3.998181568638692e-07,0.8259934528621888,1.497707983310481e-05
125,0.054622185148368065,3.9603033204173656e-07,0.8004750073665033,1.4514374234069776e-05
126,0.0540287715663322,3.917278718363568e-07,0.7935456006093798,1.4388728833567055e-05
127,0.05272708552762544,3.8229018360175253e-07,0.7899760758316678,1.4324005490571069e-05
128,0.05161538215078479,3.742299374533013e-07,0.7643232551038323,1.385886337273249e-05
129,0.05107054137876777,3.7027964745179953e-07,0.7527167092343064,1.3648411142787898e-05
130,0.04911455748771048,3.560980663279464e-07,0.7474859040047908,1.3553565127674326e-05
131,0.04881948636596014,3.5395869541106896e-07,0.7358466019258512,1.3342518955535978e-05
132,0.04801727015365945,3.4814234163350136e-07,0.7305703803304273,1.3246849441718418e-05
133,0.0476099089935918,3.451888278726679e-07,0.706903422106926,1.2817715383219681e-05
134,0.047283528674512354,3.4282245410373454e-07,0.7028825765522064,1.2744808600894777e-05
135,0.0462828533837748,3.355672011954097e-07,0.6992254447826817,1.2678496750258965e-05
136,0.04513673362514429,3.2725742399888907e-07,0.6875455887514,1.2466715245679822e-05
137,0.04388404927998625,3.181750155267841e-07,0.6809675756741672,1.2347441386232704e-05
138,0.04340605395337999,3.147093788556022e-07,0.6655129320699229,1.2067214672266767e-05
139,0.04291338734603325,3.1113737016419893e-07,0.6576164298720224,1.192403370223555e-05
140,0.04262995644318725,3.0908239498771894e-07,0.6442667369852908,1.168197437910267e-05
141,0.0416277426815092,3.0181598761613445e-07,0.63477774564606,1.1509918074865826e-05
142,0.04080186213860375,2.958280589980237e-07,0.6284155231068654,1.1394556972964458e-05
143,0.040548271050274545,2.939894331239206e-07,0.6102488414360547,1.1065155037944849e-05
144,0.04016066735838814,2.9117916805705406e-07,0.6044347299273758,1.0959732395764917e-05
145,0.040079395470813496,2.905899178735541e-07,0.5991535060526931,1.086397217961122e-05
146,0.03911721333524931,2.836137540749607e-07,0.592891173272891,1.075042229896802e-05
147,0.037383618944052566,2.710445761757889e-07,0.5842410045935824,1.0593575696333456e-05
148,0.03664743301916868,2.657069655422288e-07,0.5771304362118141,1.0464645436724895e-05
149,0.03654254227351559,2.649464702102265e-07,0.5708433834417569,1.0350647328234075e-05
150,0.03589004977894059,2.6021566680901915e-07,0.5552464082078546,1.0067839828460725e-05
151,0.03537875340405076,2.5650858565564994e-07,0.5535954023523886,1.0037903457395609e-05
152,0.03513458732377819,2.547382944528901e-07,0.5486535695247647,9.948297148138906e-06
153,0.03430247619202505,2.487051918425002e-07,0.5423826462936783,9.83459150370092e-06
154,0.03396909341948051,2.4628804778740275e-07,0.5407434592479676,9.804869433677327e-06
155,0.03351843458082117,2.430206104077553e-07,0.5401668990277175,9.794415127511393e-06
156,0.03333612965174934,2.41698834623849e-07,0.5304029466209416,9.617373173757167e-06
157,0.032693309784987065,2.370381612255696e-07,0.5195587814055818,9.420744583553415e-06
158,0.0319768231783074,2.318433776778945e-07,0.5164248059357885,9.363918708428814e-06
159,0.03170954489494565,2.2990551475608387e-07,0.512548824822155,9.29363863735883e-06
160,0.030981635393289724,2.2462791114403312e-07,0.5072159819142213,9.196942454486234e-06
161,0.030788068699828912,2.2322448355000183e-07,0.49963156135546355,9.059420211661255e-06
162,0.03013535012227975,2.1849204096656323e-07,0.49787163978020166,9.027508958804027e-06
163,0.02961853500064011,2.1474494693011653e-07,0.49306620667143986,8.94037587675213e-06
164,0.029222008698456745,2.1186998975492464e-07,0.48625258900608803,8.816829987408073e-06
165,0.028747513903462765,2.0842973318695473e-07,0.48210841010669153,8.741686900009672e-06
166,0.028623575934122177,2.0753113868698721e-07,0.4749139006331222,8.611234603599455e-06
167,0.02804607540810313,2.0334405381565938e-07,0.467599477764941,8.47860801333989e-06
168,0.0278585374151901,2.0198433645169728e-07,0.46332639304938844,8.401127579691552e-06
169,0.027159160407128513,1.9691360359887106e-07,0.4610448059828482,8.359757382962579e-06
170,0.026758446595861067,1.9400828548867644e-07,0.4546982231466601,8.244679863309573e-06
171,0.026536507097110137,1.9239914493260455e-07,0.4542035885910731,8.235711049814057e-06
172,0.025769498206052788,1.8683805679635884e-07,0.4442161722637975,8.054617203196101e-06
173,0.025521686399618115,1.8504133277809392e-07,0.4432055337473737,8.036292101840346e-06
174,0.02515067796560903,1.8235138925218405e-07,0.4344480528625308,7.877499692657575e-06
175,0.025094505781780574,1.8194412087665738e-07,0.42801296760850294,7.760817429319478e-06
176,0.024700569700595993,1.7908794372792222e-07,0.42425631021206833,7.692700959949093e-06
177,0.02459214367292052,1.7830181633983536e-07,0.4171983919516097,7.56472536295601e-06
178,0.024385819076380436,1.7680588939633796e-07,0.4091421956356462,7.4186487869768045e-06
179,0.023634621974202796,1.7135944237126707e-07,0.4043333314710856,7.331453492329356e-06
180,0.02335464175851203,1.6932948590790056e-07,0.40166270175350516,7.283029095808701e-06
181,0.022720601995649913,1.6473247139572208e-07,0.3960012207917075,7.1803739814798554e-06
182,0.02252973747695781,1.6334863553292564e-07,0.39509253146406853,7.163897443371253e-06
183,0.02209989825351395,1.6023214779222746e-07,0.3922414497089628,7.112201054121481e-06
184,0.02161438976259073,1.5671203799897894e-07,0.3858316017705295,6.995976398878366e-06
185,0.021589028332649945,1.565281585827084e-07,0.38227812890085333,6.9315441123154465e-06
186,0.02146157672358626,1.5560408894104828e-07,0.3810568811126265,6.9094002011780206e-06
187,0.020915897880947876,1.5164772262851007e-07,0.3754102098293237,6.807013618925732e-06
188,0.02059648234032204,1.4933184598846466e-07,0.3733653230282543,6.769935319136365e-06
189,0.020239434022158987,1.4674311828354085e-07,0.3713254948757214,6.7329487437822415e-06
190,0.01990581840239232,1.443242860030009e-07,0.3657077925067294,6.631087431725265e-06
191,0.019758220912623404,1.4325415153798568e-07,0.3616282761135646,6.557116817927817e-06
192,0.019469807188715854,1.4116304913089144e-07,0.35772611588167397,6.4863620618070765e-06
193,0.019218916062439605,1.3934399894504443e-07,0.35747863125348456,6.4818746206281965e-06
194,0.01908962221718615,1.3840657243368107e-07,0.3521352679864815,6.3849876804837245e-06
195,0.018805047046334022,1.3634330090587092e-07,0.3510198121035272,6.364762009503617e-06
196,0.018800856228161997,1.3631291597879987e-07,0.344230273434754,6.241652725380594e-06
197,0.018492670128455943,1.340784567921944e-07,0.34236933297834576,6.207909777801892e-06
198,0.018331621708983368,1.329107982874078e-07,0.33641035034523364,6.09986030318324e-06
199,0.017890543643694818,1.2971282493320978e-07,0.33271681876445325,6.032888443830414e-06
200,0.017783690728667135,1.2893810317312098e-07,0.3302791942255107,5.9886889441898655e-06
201,0.017413153399535627,1.2625157532566826e-07,0.32771094820277524,5.942120989467855e-06
202,0.01720892339348808,1.247708349106116e-07,0.32106925950808346,5.821692550886001e-06
203,0.016979431318040614,1.231069354786585e-07,0.3174995334054331,5.756965557425639e-06
204,0.01683414863553758,1.2205358419226622e-07,0.31491495892526883,5.710101531821208e-06
205,0.01654276052993126,1.1994091645656814e-07,0.3133234010201637,5.681243082978581e-06
206,0.016362534185992816,1.1863421115653782e-07,0.3089228155953996,5.601450780762735e-06
207,0.016131457515223477,1.1695882284310242e-07,0.3072019476175193,5.570247655607641e-06
208,0.01577708740943168,1.1438951313348192e-07,0.3044232786079635,5.5198642688608276e-06
209,0.01564990221493627,1.1346737509250106e-07,0.30133592101922124,5.463883678555049e-06
210,0.015429175705292883,1.1186702914026491e-07,0.29994426881721165,5.438649960228117e-06
211,0.01541065383158174,1.1173273894707813e-07,0.29584645399303056,5.364347555589953e-06
212,0.015219116405241243,1.1034402426373094e-07,0.2941586755529286,5.333744416605729e-06
213,0.01501728264830999,1.0888065750977194e-07,0.2914448127918182,5.284536109822671e-06
214,0.014599281353880507,1.0584999897831387e-07,0.2879333857484603,5.220866206660292e-06
215,0.014515685901661817,1.0524390212207456e-07,0.2842595532813974,5.154251535609342e-06
216,0.014400054893151168,1.0440553605212687e-07,0.28090658399121093,5.093454820377448e-06
217,0.014080407563294968,1.0208797885745671e-07,0.27693051702921945,5.021359972524637e-06
218,0.013782920396073393,9.993109074884476e-08,0.2751114589353377,4.988376444388044e-06
219,0.013746840211249934,9.966949653512098e-08,0.27056539846358185,4.905946359287878e-06
220,0.013452546894331131,9.753576498080033e-08,0.2687766032541047,4.873511563873241e-06
221,0.013302301428549148,9.644643174486732e-08,0.26695323751482614,4.840449928641757e-06
222,0.013064773909100139,9.472427247678004e-08,0.26347013134226405,4.777293545219011e-06
223,0.01302481263180374,9.443453895781668e-08,0.2629964870677784,4.768705331732714e-06
224,0.012811707375817093,9.288944981392782e-08,0.2599754475423396,4.713927233922523e-06
225,0.012659335965256853,9.178470271979509e-08,0.2575666666128712,4.670250732424723e-06
226,0.012558462959873297,9.105333743831493e-08,0.2553448930721715,4.629965086606546e-06
227,0.012283528288927913,8.905996297465089e-08,0.25496281171262825,4.623037110355897e-06
228,0.01209190958411991,8.767065899341336e-08,0.2499407851827437,4.5319767127202755e-06
229,0.011965723512033713,8.67557649463957e-08,0.24874694963473695,4.510329845849674e-06
230,0.011838147027896423,8.583078991589533e-08,0.24709961646109485,4.480460068591917e-06
231,0.011740989836992786,8.512636561523259e-08,0.2450772745440708,4.443790557185805e-06
232,0.011502827637493657,8.339960469032206e-08,0.24246441689565637,4.3964136954719026e-06
233,0.011325855804106987,8.211649575303247e-08,0.23810589402000004,4.317384079877589e-06
234,0.01110922569850206,8.054585019171115e-08,0.23446356808041516,4.251340691535559e-06
235,0.011061391889679346,8.019903801018775e-08,0.23325848736459442,4.229489925014782e-06
236,0.01086630250674182,7.878457037414016e-08,0.23196079645172707,4.205959931728078e-06
237,0.010680424095466047,7.743688556920273e-08,0.23021560436890354,4.1743157569976625e-06
238,0.010470318398311584,7.591354429711837e-08,0.22764735058517163,4.1277476615517e-06
239,0.01035036467436664,7.504383699788598e-08,0.22475885881009164,4.075372946276738e-06
240,0.01019965816472996,7.395116102950156e-08,0.22355351928703707,4.053517487011014e-06
241,0.010146887866515871,7.356855753850425e-08,0.2210143765974572,4.007477239793913e-06
242,0.010024851774995331,7.26837523313402e-08,0.21983050233287718,3.986010992922908e-06
243,0.009827890891920309,7.125571565152668e-08,0.21878782395605317,3.9671049383581505e-06
244,0.009795008740597407,7.101730832177077e-08,0.21634731346651132,3.922853110079438e-06
245,0.009565570155490994,6.935379671387615e-08,0.2125890548837935,3.854707607676519e-06
246,0.009470705305684448,6.866599270409647e-08,0.21014602173304212,3.810410037996109e-06
247,0.009414325558272865,6.825721941853146e-08,0.20887950804626204,3.7874453564591115e-06
248,0.009309070855197086,6.74940852653512e-08,0.20718995931129564,3.7568101181314598e-06
249,0.009078090509562261,6.581939534351076e-08,0.20672517733377843,3.748382597600707e-06
250,0.008953718601355243,6.49176546319281e-08,0.20289719664399408,3.6789728798943256e-06
251,0.008766817554669593,6.3562555355383e-08,0.19970140428247582,3.6210261284247697e-06
252,0.008707834003253406,6.313490356172253e-08,0.19907189965135832,3.6096118235257588e-06
253,0.008616502413318223,6.247271694671101e-08,0.19568793740105572,3.5482531376919003e-06
254,0.008528132574075864,6.183200408100333e-08,0.1925322332404124,3.491033273563629e-06
255,0.008398167542556916,6.088971122972949e-08,0.19225752012042902,3.4860521198814352e-06
256,0.00827619865195402,6.000539325319629e-08,0.1898497156844139,3.4423933243598206e-06
257,0.008144506032511772,5.905057477305868e-08,0.18933817271467862,3.433117924089709e-06
258,0.008091410319104311,5.8665611905798176e-08,0.18662815718613326,3.3839793761032405e-06
259,0.00793795482459683,5.755300481623647e-08,0.18414549817841747,3.3389633023945545e-06
260,0.007789953373917465,5.6479941490483406e-08,0.18165561759770069,3.2938162856681224e-06
261,0.007639330038085806,5.53878685618626e-08,0.1808887216792668,3.279910774245161e-06
262,0.007494832648174125,5.434021092695751e-08,0.1786419828919938,3.239172453542351e-06
263,0.007345579175808202,5.325806999724363e-08,0.1759991195396237,3.1912515223542465e-06
264,0.007208802733943987,5.226639199059049e-08,0.17325109700470337,3.1414238236648e-06
265,0.007164828904341104,5.1947566035688235e-08,0.17151348632001354,3.1099171163739887e-06
266,0.007086131780456056,5.1376983807638056e-08,0.17086470123602562,3.0981532144159962e-06
267,0.0069711693805392235,5.054346538856143e-08,0.16994228853418306,3.0814278413192784e-06
268,0.00685920401283374,4.9731676522386746e-08,0.16817506478071848,3.0493841838945336e-06
269,0.0067599285643069095,4.9011894098141355e-08,0.1664224716856862,3.017605812518476e-06
270,0.006707734663287744,4.863346969247125e-08,0.16376164588743186,2.9693591826398142e-06
271,0.006625504965768713,4.8037275045118765e-08,0.16174258614396603,2.9327491842664478e-06
272,0.006577960812898916,4.7692562972606013e-08,0.16033660099891675,2.907255578126357e-06
273,0.006416747759002219,4.6523710809501394e-08,0.15963933439437147,2.894612599462245e-06
274,0.0064074940273833,4.645661795344463e-08,0.1583353446589842,2.870968394655572e-06
275,0.006308997335736359,4.574248179444631e-08,0.15678558573565132,2.842867853378406e-06
276,0.0061523374899812595,4.460664201499631e-08,0.1554260519934915,2.818216513441545e-06
277,0.006140325373331152,4.451954988324536e-08,0.15195913257809313,2.755353631563442e-06
278,0.006030718022294934,4.3724857479285666e-08,0.1498391623221672,2.7169139034314713e-06
279,0.005901059601742956,4.278478766692406e-08,0.1483764520645525,2.6903917461128083e-06
280,0.005810112307698306,4.212538733423934e-08,0.14577041406652083,2.6431385396746976e-06
281,0.005688697237201858,4.1245084751086174e-08,0.14502118894823357,2.629553438762974e-06
282,0.005659464862445698,4.103313960371419e-08,0.14438034710601907,2.61793356526642e-06
283,0.005532894734431032,4.01154610141803e-08,0.142733078910691,2.5880649662085544e-06
284,0.005496100216498573,3.984868763053542e-08,0.14096678128402046,2.5560381015015746e-06
285,0.0053628746478198205,3.888275472146227e-08,0.13998647336967138,2.5382629607382246e-06
286,0.005310028934230291,3.849960444208409e-08,0.13767007226763223,2.4962615088979996e-06
287,0.005217544231695174,3.782905734928148e-08,0.13662292890890462,2.4772744943810877e-06
288,0.005209297858243448,3.776926819937187e-08,0.13493408938384047,2.4466521155903822e-06
289,0.0049704593582230545,3.603760385437169e-08,0.13459700200300698,2.4405399792338756e-06
290,0.004947209307229215,3.5869032688826653e-08,0.13283878790111617,2.4086596866280906e-06
291,0.004871805327717422,3.532232693250785e-08,0.13157706565175661,2.385781884400504e-06
292,0.004796657941722584,3.4777481570741995e-08,0.1310773882612001,2.3767216332045285e-06
293,0.004715254361102318,3.418727656567194e-08,0.129018712934358,2.3393933170856577e-06
294,0.004681811580342112,3.394480447245765e-08,0.1270001043009103,2.302791498330098e-06
295,0.00459824474400564,3.3338915091574844e-08,0.12582943405711977,2.2815646694263874e-06
296,0.004512582104171729,3.271783038753296e-08,0.1253946795074403,2.2736816122716457e-06
297,0.004428011890637959,3.2104666163955206e-08,0.1237946622140469,2.2446697760949015e-06
298,0.004394990158081499,3.186524682045208e-08,0.12261519718607147,2.2232834783910497e-06
299,0.004379725024684314,3.1754569156577455e-08,0.12172385600450675,2.2071215003649887e-06
300,0.004246746422846017,3.0790426845217726e-08,0.11998578495486498,2.1756064456440453e-06
301,0.004155605259470208,3.0129620890707684e-08,0.11921841212650057,2.1616922867940635e-06
302,0.004143319308052057,3.004054335918157e-08,0.11805613679624255,2.140617676155198e-06
303,0.004082980265273141,2.960306376948909e-08,0.11634757444552778,2.1096376791130646e-06
304,0.00400977885582526,2.9072327432031642e-08,0.1153756460686033,2.0920144778118717e-06
305,0.003959084489065049,2.8704775184787066e-08,0.11449512675933217,2.076048724156262e-06
306,0.003917575629206666,2.8403821140057126e-08,0.11339953907141614,2.0561833072946315e-06
307,0.0038836263036359105,2.815767641622633e-08,0.11286086177266888,2.046415901899755e-06
308,0.003794084482851455,2.7508466266164275e-08,0.11169247216645892,2.0252304259765018e-06
309,0.003749303437542025,2.7183787709367295e-08,0.11056426557197964,2.0047735565240864e-06
310,0.0037317451816230853,2.7056484089001983e-08,0.1086065934359116,1.9692766506256958e-06
311,0.0036372198189332547,2.6371141481950723e-08,0.10678729805310605,1.936288819918491e-06
312,0.0035569093742215925,2.5788862102259352e-08,0.10626852546388098,1.926882330730075e-06
313,0.0035376648622131236,2.5649332523572717e-08,0.10505924431976281,1.9049554011964725e-06
314,0.003496439529562853,2.5350434152266793e-08,0.10455573982985607,1.8958257562634175e-06
315,0.0034369791527371365,2.4919325204251395e-08,0.10313839395243779,1.870126155033337e-06
316,0.003364550459929901,2.439419133815129e-08,0.10282152798683378,1.8643806774550335e-06
317,0.0033126585281379075,2.401795631712368e-08,0.10164139621546554,1.8429822902255474e-06
318,0.0032620577401647564,2.3651082549475088e-08,0.10115593970454054,1.8341798948864194e-06
319,0.003217419997357941,2.3327442986953764e-08,0.09841829654232323,1.7845403970756264e-06
320,0.003154046803753112,2.2867964721159492e-08,0.09785384371643774,1.7743056246255363e-06
321,0.003083595171025789,2.2357165246072626e-08,0.09750594637625888,1.7679974799065577e-06
322,0.003013478755719833,2.1848796216899436e-08,0.09680585128189484,1.7553032144947413e-06
323,0.002958352629939096,2.1449112135462206e-08,0.0955061741756284,1.7317372071488468e-06
324,0.0028934455641154806,2.097851274878151e-08,0.09464873436796135,1.7161899356698633e-06
325,0.0028209792537781894,2.0453106142166207e-08,0.09364363296868713,1.6979652344387181e-06
326,0.0027813071656203497,2.0165469347642842e-08,0.09276229351873487,1.6819846098269127e-06
327,0.0027608013577049405,2.0016794923588493e-08,0.09236093576119273,1.6747071100410305e-06
328,0.00271329433787552,1.96723520788679e-08,0.09123476858107228,1.6542872196609787e-06
329,0.0026757329699674134,1.94000187592802e-08,0.09058953859932276,1.642587779533591e-06
330,0.0026231196985764776,1.9018553768779414e-08,0.0897137171268214,1.6267072080015201e-06
331,0.0025715711793001007,1.864480861102288e-08,0.0891285995807143,1.6160977386777256e-06
332,0.002481123482302874,1.7989030535192966e-08,0.08862718619230119,1.6070060100185837e-06
333,0.0024595826765210454,1.7832852007309978e-08,0.08717895971128233,1.5807464754575334e-06
334,0.0023762852846326513,1.722891619481609e-08,0.08692531725237065,1.5761473792503883e-06
335,0.002339674675491151,1.6963476215526068e-08,0.08569371822102254,1.5538157772855568e-06
336,0.0022633734895349963,1.6410265392353845e-08,0.08531443035560327,1.5469384532336189e-06
337,0.0022517544783805803,1.632602341571045e-08,0.08519807950136467,1.5448287560846365e-06
338,0.0022306586530620753,1.6173071154959825e-08,0.08471539743566052,1.536076667545667e-06
339,0.002177221411249612,1.578563208490247e-08,0.08358594796596396,1.51559726202921e-06
340,0.00213390194907287,1.5471550527324266e-08,0.08269219571130652,1.4993915659396854e-06
341,0.002101373086273753,1.5235704665422505e-08,0.08241211710781016,1.4943131242285869e-06
342,0.002063849301722823,1.496364383858443e-08,0.0816840363527946,1.4811114171750632e-06
343,0.001991900070527619,1.4441986240248021e-08,0.08133946515806414,1.4748635827960086e-06
344,0.0019470596441862485,1.4116877149781755e-08,0.08015166366574512,1.45332612663979e-06
345,0.0019048356167010124,1.38107378845785e-08,0.07954640125471246,1.4423513865633379e-06
346,0.0018947409669164265,1.3737548071773034e-08,0.0789428797296419,1.431408212582167e-06
347,0.001859728454800795,1.3483694866136806e-08,0.07727307703589094,1.4011310134552459e-06
348,0.001839622378316446,1.3337918637585627e-08,0.07695361575953998,1.395338477179184e-06
349,0.0017665819726779928,1.2808349635194224e-08,0.07597722864203504,1.3776344290947663e-06
350,0.0017515323631398306,1.2699234596198482e-08,0.07573574054068126,1.3732557181495548e-06
351,0.0017304187554740675,1.2546153407085326e-08,0.07539751839557197,1.367123006018396e-06
352,0.0016923883714162087,1.2270419553062488e-08,0.07438626360818104,1.3487867303132055e-06
353,0.0016502210746957497,1.1964691606145946e-08,0.07421241083428831,1.3456343967628903e-06
354,0.0016162831629339418,1.1718629636502582e-08,0.0730433010579859,1.3244358625703124e-06
355,0.001582581212912916,1.1474278473673286e-08,0.07169715289739573,1.3000272326974193e-06
356,0.0015491301397371892,1.1231746257487656e-08,0.07161185627539277,1.2984806171488265e-06
357,0.0014975336571993914,1.0857653348972072e-08,0.0704079709652303,1.2766515259644758e-06
358,0.0014487035253630714,1.0503617470102488e-08,0.07027706195416981,1.2742778573806247e-06
359,0.0014314875316748681,1.0378795373032444e-08,0.06980964771034139,1.2658026080663705e-06
360,0.0013901053589410086,1.0078759855158466e-08,0.06923417444956582,1.2553680108687935e-06
361,0.0013817698923073577,1.0018324747890588e-08,0.06823141828375817,1.2371858338837359e-06
362,0.0013086789721962627,9.488389497548487e-09,0.06791118279961277,1.2313792595158408e-06
363,0.001280872868607261,9.286785325045543e-09,0.06703661609648306,1.215521439715017e-06
364,0.0012639784610646838,9.16429484227629e-09,0.0666175409487792,1.207922684638349e-06
365,0.001230355823310872,8.920518721683666e-09,0.06642037783065731,1.204347683226385e-06
366,0.0011900465985153195,8.628262459200462e-09,0.0656570907847763,1.1905076086082126e-06
367,0.0011798552655533417,8.554371658861426e-09,0.06470881719018284,1.1733133205897807e-06
368,0.0010991483787089168,7.969217932253192e-09,0.06434057982350781,1.1666363664091954e-06
369,0.0010795802016728123,7.827341666629434e-09,0.06321463085406465,1.146220432669142e-06
370,0.001061096054028327,7.69332500088693e-09,0.061965586288413796,1.1235725047587744e-06
371,0.0010496408003775573,7.610270324575209e-09,0.06157860296601743,1.116555645129286e-06
372,0.0010378313023898442,7.524647250422893e-09,0.06123336413050866,1.110295704953022e-06
373,0.0010039147779974018,7.278740346838646e-09,0.06101891679288682,1.106407302588052e-06
374,0.0009692899948081331,7.027698314263922e-09,0.0603924253221788,1.0950476329211317e-06
375,0.0009564004377743254,6.9342444266520625e-09,0.058935126593040524,1.0686235985279347e-06
376,0.0008882735567619822,6.440300230992357e-09,0.05870586271658727,1.0644665396934015e-06
377,0.0008419042756664197,6.104106398048255e-09,0.05835317870271094,1.0580716020417987e-06
378,0.0008372172990686114,6.070124145356241e-09,0.05744051329356298,1.0415229688215754e-06
379,0.000820101267683291,5.946026810649598e-09,0.05649569338068393,1.024391303656358e-06
380,0.0008017868880010833,5.8132410232084335e-09,0.05618948841369162,1.0188391334544688e-06
381,0.0007788869725380553,5.647208465193467e-09,0.055420004696225156,1.0048866995376684e-06
382,0.0007594554532638472,5.506323017104249e-09,0.05524669796298021,1.0017442669064774e-06
383,0.0007481718594634217,5.424512935957393e-09,0.054364554722385716,9.857490678006782e-07
384,0.0007309785433469676,5.299855259374103e-09,0.05371007333680991,9.738818793537433e-07
385,0.0007080529430967649,5.133636477487543e-09,0.05336863129109633,9.67690783335596e-07
386,0.0006980131834819857,5.060844637998511e-09,0.052769373719858445,9.568249242250642e-07
387,0.000666272270766955,4.830711695354473e-09,0.052115989646120575,9.449776324576267e-07
388,0.0006414363825752571,4.650642644283135e-09,0.051800497001821114,9.392570562181215e-07
389,0.0006238063199244851,4.522818399490716e-09,0.051286723650291646,9.299412142156032e-07
390,0.0006002989598039986,4.352381650967134e-09,0.050657395398871236,9.185301074688233e-07
391,0.0005750601682074355,4.16939140645075e-09,0.050356921098713786,9.130818468734633e-07
392,0.0005579932223946596,4.045649959659255e-09,0.04948101068159001,8.971996625795647e-07
393,0.0005449429099918286,3.951030538262929e-09,0.049204536252338685,8.921865724825902e-07
394,0.0005273318506497531,3.823344074239121e-09,0.048658023659765334,8.822770959602215e-07
395,0.0005008530123785668,3.6313630488712507e-09,0.047869659842214175,8.679823242618737e-07
396,0.0004860543988762078,3.524067820692858e-09,0.04740061692924856,8.594775435904341e-07
397,0.0004752296075582402,3.4455842212489184e-09,0.04730714983918599,8.577827794675656e-07
398,0.0004525390171187683,3.281069344343896e-09,0.04690785038261085,8.505426012098342e-07
399,0.00043968998717358365,3.1879092925850055e-09,0.046097947851950524,8.358572852225208e-07
400,0.00043257424333260165,3.136317610772689e-09,0.04545900850758398,8.242719082005482e-07
401,0.00041875693802752073,3.0361372171646766e-09,0.04493344287365863,8.147422461559392e-07
402,0.00040672722233440334,2.948917486072404e-09,0.044829241568490594,8.12852847080429e-07
403,0.00038711295362188404,2.8067070393486897e-09,0.04443106128772542,8.056329619441444e-07
404,0.00037458653713563013,2.7158860502786025e-09,0.044056521123236624,7.988417241627611e-07
405,0.000358456094198196,2.598934583486484e-09,0.04319759474425665,7.832674978729929e-07
406,0.00034198739688466216,2.4795306517752584e-09,0.04269092130943565,7.740803929917953e-07
407,0.00033061089156482984,2.3970469289609874e-09,0.04199421774627332,7.614476235075658e-07
408,0.000315966369338668,2.2908689175162596e-09,0.04166627522938986,7.555013036680883e-07
409,0.00028768540023269386,2.085821800578726e-09,0.040997749007909506,7.433794514246594e-07
410,0.00027841379975582226,2.0185993889260226e-09,0.04075268007397213,7.389358121010359e-07
411,0.0002760884586410148,2.0017398361398044e-09,0.04009664756077159,7.270404982952542e-07
412,0.0002581246395879594,1.871495738343366e-09,0.03956984818411486,7.174884657786792e-07
413,0.00025178165845246044,1.8255068618748974e-09,0.03867245458979163,7.012167441841276e-07
414,0.00024330448576781704,1.7640443351752535e-09,0.03787917130419871,6.868327716993299e-07
415,0.00024285148466192825,1.7607599155224493e-09,0.03746763575889343,6.793707262135701e-07
416,0.00023231261381936836,1.6843493415443655e-09,0.03689413203712235,6.689718410943422e-07
417,0.0002058171195797277,1.492247554462193e-09,0.03683072792801313,6.67822185003746e-07
418,0.0001993475189583007,1.4453406415417071e-09,0.03578858070552675,6.489257614365351e-07
419,0.00019769971002003912,1.4333934387853822e-09,0.035458688083170896,6.429440818914306e-07
420,0.00018235839636003223,1.3221634408234555e-09,0.03475706947904551,6.302221918934349e-07
421,0.00017071343019984964,1.2377332811272596e-09,0.03473300380434212,6.297858282273292e-07
422,0.00016645059099806205,1.2068261758926587e-09,0.034406770887054704,6.238705071924353e-07
423,0.00015861941455193722,1.1500473524198869e-09,0.03359745885347546,6.091958982172586e-07
424,0.00015414594116826952,1.1176130742103723e-09,0.033057033061980205,5.993967887993251e-07
425,0.00014827430274233432,1.0750416005658103e-09,0.032719665598928846,5.932795739355709e-07
426,0.00013372837617710791,9.695784428427356e-10,0.03255932494128272,5.903722448014993e-07
427,0.0001324873339064926,9.605804435650685e-10,0.032349026705576246,5.865590747890459e-07
428,0.00011580854915874158,8.396533029945701e-10,0.03185102840676837,5.775292692232138e-07
429,0.00010638634629280089,7.713389702847486e-10,0.031264367716477434,5.668918192979325e-07
430,0.00010221505487595351,7.410956191560859e-10,0.03080238885496831,5.58515125431833e-07
431,9.074485887742271e-05,6.579326054915243e-10,0.030457892081596875,5.522686404758659e-07
432,8.461550689425868e-05,6.134926166024007e-10,0.030294456936181616,5.4930520146562e-07
433,7.843333143138018e-05,5.686696386374264e-10,0.028245869473272,5.121598005295984e-07
434,7.336694663123591e-05,5.319365411020143e-10,0.026659007847910178,4.833865055781919e-07
435,6.226176841729313e-05,4.5142003661753895e-10,0.026462632361831308,4.798257856692427e-07
436,6.003924649899744e-05,4.3530595969289996e-10,0.025058505567727585,4.543658755231975e-07
437,5.624807755761512e-05,4.078186321426799e-10,0.023989567362015816,4.3498367244625367e-07
438,4.632634643296433e-05,3.358825413207681e-10,0.02223259633248526,4.031259194791465e-07
439,4.001868227836048e-05,2.901497255652242e-10,0.020540926204801305,3.7245221563100187e-07
440,2.6598226207668125e-05,1.9284663050611663e-10,0.01895904793248784,3.4376927984186614e-07


==> Dat026.csv <==
Number,ALE_eig,ALE_eig_norm,Eul_eig,Eul_eig_norm
1,137924.24652617663,1.0,55150.50076961211,1.0
2,1226.357063493157,0.008891526286209633,3819.243864196673,0.06925129982321164
3,149.9568052604624,0.0010872403441551672,1208.0153701192105,0.021903978264234115
4,116.5485627392528,0.0008450186654971725,511.672234488122,0.009277744124674442
5,42.607212838699134,0.00030891749574004534,276.47441680980785,0.005013089871382366
6,25.330248589528082,0.00018365334034810664,262.6661116426491,0.004762714897910374
7,17.849619294244423,0.00012941610879749663,152.3794720119873,0.0027629753109322318
8,16.59676105844161,0.00012033243955617125,123.12357275121417,0.0022325014466424422
9,12.804030969980401,9.283379313259706e-05,99.4348731663551,0.0018029731693958372
10,10.58312644462577,7.67314428838819e-05,77.76427862426607,0.0014100375796970847
11,9.564381936568243,6.934518170271838e-05,65.9184412734173,0.0011952464683645868
12,7.256120682846745,5.260946400363047e-05,56.40478751098582,0.0010227429800975592
13,6.3280360134896,4.5880519001338916e-05,48.508727283681736,0.0008795700239663103
14,5.5537764208003075,4.0266860691142194e-05,42.829946716661865,0.0007766012297074397
15,3.8153982396565547,2.7662998607952738e-05,36.56829442362792,0.0006630636877875282
16,3.476450162934392,2.5205504111813992e-05,32.80774006563146,0.000594876557924357
17,3.288766684022966,2.3844731922452744e-05,28.402700596810927,0.0005150034940836076
18,2.8022501399250586,2.0317313384004746e-05,26.999314174606948,0.0004895570085101304
19,2.689561605635639,1.950028130206379e-05,23.675401539545945,0.00042928715440769083
20,2.296339795819241,1.664928287560678e-05,21.99844847449934,0.00039888030330670126
21,2.0713200171916832,1.5017809191356124e-05,20.34909004492101,0.0003689738036999538
22,1.9143189750780478,1.387949561656463e-05,17.938058379143875,0.00032525649139758555
23,1.725124405075648,1.2507767477622122e-05,17.175971108077356,0.00031143817133826105
24,1.5387756045122938,1.1156672182510344e-05,16.0256853721967,0.0002905809584421189
25,1.4371517802415557,1.0419863196198782e-05,15.13736708435132,0.0002744737921344859
26,1.2480053850785335,9.048484342031006e-06,13.582544287539744,0.00024628143168237046
27,1.2186622198990449,8.835735924558813e-06,13.20064272524169,0.0002393567155516244
28,1.0990654903816077,7.968616962304855e-06,12.058395941759137,0.00021864526656126585
29,0.9035657936501009,6.551174404847035e-06,11.335573320226557,0.0002055389010442576
30,0.8565360368718586,6.210191887539489e-06,10.677473612073086,0.000193606104442779
31,0.8142495050630328,5.9035994436880714e-06,9.83775265182453,0.00017838011467785484
32,0.7370108545871094,5.3435916682512535e-06,9.190828216195197,0.0001666499503710642
33,0.7089264500708905,5.139969714725564e-06,8.847019603204563,0.00016041594327787618
34,0.6587780174715955,4.7763756849421395e-06,8.226975265704409,0.00014917317433022235
35,0.6320376939253459,4.582498798029624e-06,7.809537573021536,0.00014160410991815664
36,0.6099605754037849,4.42243181142208e-06,7.301791446691027,0.00013239755477822079
37,0.5951181021797637,4.3148185846120705e-06,7.027057190986412,0.00012741601785886802
38,0.5472047762688232,3.9674298758265775e-06,6.397562083665619,0.0001160018856472591
39,0.5220375936890013,3.7849588222323463e-06,6.276897739500049,0.00011381397542918804
40,0.51574528369912,3.7393373296495533e-06,5.846316908164043,0.00010600659697700079
41,0.48205806968863113,3.4950930081545986e-06,5.702442295043065,0.00010339783348232274
42,0.4653537721679005,3.373980890876798e-06,5.58004558868368,0.00010117851172365566
43,0.44765333382396477,3.2456463971982235e-06,5.118654455883475,9.281247467301059e-05
44,0.43715311211220853,3.169516043208844e-06,5.067356023734248,9.188232115793149e-05
45,0.42049761028419114,3.048757712113982e-06,4.905718194376567,8.895147144483617e-05
46,0.4009005851553479,2.906672287524594e-06,4.762791638681077,8.635989831855475e-05
47,0.39198924723333733,2.8420619079397452e-06,4.642847899453082,8.418505425450803e-05
48,0.38227458060455805,2.7716271085954865e-06,4.426306191007111,8.025867633546499e-05
49,0.36341063139529645,2.634856745991538e-06,4.360679363539457,7.906871746742486e-05
50,0.33588626571205715,2.4352952738321416e-06,4.27073785194963,7.743787984428972e-05
51,0.32557038838961466,2.360501482441122e-06,4.090087724473505,7.416229530824388e-05
52,0.32195888828316777,2.3343168180517356e-06,4.040498258860572,7.326312911898134e-05
53,0.31069953704959197,2.2526825041645185e-06,3.923360650914549,7.113916639314213e-05
54,0.27961528294388344,2.0273105707401146e-06,3.838918744379062,6.960804871774262e-05
55,0.2770066095424034,2.0083967577798612e-06,3.6497019379872877,6.617713143229102e-05
56,0.27258908907822094,1.976368158201149e-06,3.5225292442599563,6.387121050768169e-05
57,0.25780285067291203,1.869162653891922e-06,3.497262759123947,6.34130735046913e-05
58,0.25009466982313194,1.8132755923786502e-06,3.437868586333441,6.233612638795302e-05
59,0.24694319790274621,1.7904262964806473e-06,3.234582954893485,5.8650110330017857e-05
60,0.23865883763337423,1.7303617285890278e-06,3.174286003879678,5.755679385650669e-05
61,0.2313213278225016,1.6771621643667934e-06,3.149570888084503,5.710865439357741e-05
62,0.2274580731113642,1.6491521892649597e-06,3.077067090671702,5.57940009198822e-05
63,0.22404832175801623,1.624430275321418e-06,2.9413673261361333,5.333346542805691e-05
64,0.213567372875919,1.5484396562237958e-06,2.8321489873716894,5.13530964877875e-05
65,0.20852687447363005,1.511894244309348e-06,2.6988587298894546,4.893625066368434e-05
66,0.19761684870549603,1.4327926646892383e-06,2.6758675303421757,4.851936959775671e-05
67,0.1945218151759602,1.4103525672626525e-06,2.5084873112308443,4.548439771580495e-05
68,0.1933680137047178,1.4019870949087874e-06,2.4979934538106425,4.5294120977175885e-05
69,0.18610741146314486,1.349345138005329e-06,2.4844390704522517,4.504835016513895e-05
70,0.17556929812612704,1.2729400562127107e-06,2.3628930850094108,4.284445384966229e-05
71,0.1732481959635743,1.2561112373428376e-06,2.305988428667719,4.1812647147137363e-05
72,0.17054015168520348,1.23647695006865e-06,2.242475160038382,4.066101175411238e-05
73,0.16816026994559147,1.219221958291984e-06,2.1596796747508353,3.915974732074994e-05
74,0.16256807637135665,1.1786765595308354e-06,2.058376814199895,3.7322903427452815e-05
75,0.16014687101730457,1.1611219568048198e-06,2.008712802185326,3.6422385547804956e-05
76,0.1582930504843424,1.1476810964800158e-06,1.9874249154794816,3.603638929375871e-05
77,0.14950549355799544,1.0839681732799664e-06,1.9585802980206597,3.551337287402903e-05
78,0.14650294165805075,1.062198600666243e-06,1.8783081166746345,3.405786149651031e-05
79,0.1412834091177279,1.0243551273699635e-06,1.7864793757488482,3.23928042505318e-05
80,0.1362531945654248,9.878842770372889e-07,1.7753135196572651,3.219034269649754e-05
81,0.13078744064949763,9.482556109137453e-07,1.7076631691118427,3.0963692900006524e-05
82,0.12623519317211174,9.152501924174265e-07,1.6862686229211592,3.057576267467533e-05
83,0.12474958158294976,9.044789783156331e-07,1.6161917203358327,2.930511414732889e-05
84,0.12180708977489257,8.831448627981072e-07,1.608919880060851,2.9173259673235185e-05
85,0.12019995701034047,8.714925768148223e-07,1.5767073410051544,2.8589175420033886e-05
86,0.11894876836861241,8.624210127262659e-07,1.539984937421379,2.7923317393881394e-05
87,0.11764060284413135,8.529363459078556e-07,1.4899073069834847,2.701529970158354e-05
88,0.11498010263316025,8.336467700864922e-07,1.43632884208378,2.6043804172947716e-05
89,0.11016523932728649,7.987372931298068e-07,1.4165271006380267,2.5684755004410262e-05
90,0.10734411131238623,7.782831084164262e-07,1.3934449826615585,2.5266225387192598e-05
91,0.10540183777120746,7.642009322211759e-07,1.3787887815795044,2.50004761940297e-05
92,0.10318224513632744,7.481080936464966e-07,1.3606781345756152,2.4672090290889034e-05
93,0.10088226520953995,7.314324185225367e-07,1.3272780040629963,2.406647238993568e-05
94,0.09911250396372337,7.186010180226927e-07,1.3105574688770518,2.376329227456749e-05
95,0.09599234737709351,6.959787694680292e-07,1.3056438314826557,2.3674197210591144e-05
96,0.09320454471193522,6.757662054310801e-07,1.273042025683663,2.3083054694312192e-05
97,0.09245233011740077,6.703123812233714e-07,1.2703589432992484,2.3034404503525656e-05
98,0.0896053573480161,6.496708128183241e-07,1.2555286900871172,2.2765499362045915e-05
99,0.08863343345734977,6.426240178192892e-07,1.2387619947098722,2.246148226078174e-05
100,0.08726340996625968,6.326908586714517e-07,1.2092243309466144,2.1925899385720468e-05
101,0.08531018330827946,6.185292684712143e-07,1.189737364537968,2.1572557781624216e-05
102,0.08413512797776253,6.100096980540295e-07,1.175388860777586,2.1312387818339168e-05
103,0.08094258969171253,5.868626563520899e-07,1.1520295465038783,2.088883202196862e-05
104,0.08012046122678285,5.809019316380806e-07,1.1418638181913854,2.0704504986481495e-05
105,0.07848847024122473,5.69069414682852e-07,1.113351898147864,2.0187521103368117e-05
106,0.07571912752732442,5.489906918792099e-07,1.0904965107966416,1.977310261156331e-05
107,0.07489589175836503,5.430219388158886e-07,1.081851827690919,1.961635547445507e-05
108,0.07319038669392101,5.306564185582135e-07,1.0613001389235222,1.9243708109869018e-05
109,0.07293575577558703,5.288102535455545e-07,1.0402468917644478,1.88619663873954e-05
110,0.07166178939689202,5.195735427366742e-07,1.0330319721666614,1.873114401049757e-05
111,0.06932987851181746,5.026663567718628e-07,1.030767252498474,1.8690079656836515e-05
112,0.06741118751524422,4.887551624394791e-07,0.9892518111717342,1.7937313303904055e-05
113,0.06707353610811527,4.863070692605552e-07,0.971914896782278,1.7622956876536694e-05
114,0.06534534182357915,4.7377704406148244e-07,0.9617768315354038,1.74391314333331e-05
115,0.0640603886755407,4.6446067525467817e-07,0.9533367983819211,1.7286095050422625e-05
116,0.06338213449789054,4.5954309045916193e-07,0.9431966355172479,1.7102231572790152e-05
117,0.0628297561469827,4.555381503212218e-07,0.9140653437672489,1.6574017117010447e-05
118,0.061921904894434734,4.4895590481027265e-07,0.8934764720454581,1.6200695543598094e-05
119,0.06088334768810171,4.4142599449725226e-07,0.8818444417550422,1.5989781224995473e-05
120,0.05995212516178972,4.346742989124208e-07,0.8683630130504459,1.574533324145106e-05
121,0.057963179513547826,4.202537332879103e-07,0.8637631524918347,1.5661927642328273e-05
122,0.05731719248877422,4.1557009686397666e-07,0.8476976649364518,1.5370624982675273e-05
123,0.056337721242927824,4.0846858084691795e-07,0.8401241413127283,1.5233300325273495e-05
124,0.055144618032933856,3.998181568638692e-07,0.8259934528621888,1.497707983310481e-05
125,0.054622185148368065,3.9603033204173656e-07,0.8004750073665033,1.4514374234069776e-05
126,0.0540287715663322,3.917278718363568e-07,0.7935456006093798,1.4388728833567055e-05
127,0.05272708552762544,3.8229018360175253e-07,0.7899760758316678,1.4324005490571069e-05
128,0.05161538215078479,3.742299374533013e-07,0.7643232551038323,1.385886337273249e-05
129,0.05107054137876777,3.7027964745179953e-07,0.7527167092343064,1.3648411142787898e-05
130,0.04911455748771048,3.560980663279464e-07,0.7474859040047908,1.3553565127674326e-05
131,0.04881948636596014,3.5395869541106896e-07,0.7358466019258512,1.3342518955535978e-05
132,0.04801727015365945,3.4814234163350136e-07,0.7305703803304273,1.3246849441718418e-05
133,0.0476099089935918,3.451888278726679e-07,0.706903422106926,1.2817715383219681e-05
134,0.047283528674512354,3.4282245410373454e-07,0.7028825765522064,1.2744808600894777e-05
135,0.0462828533837748,3.355672011954097e-07,0.6992254447826817,1.2678496750258965e-05
136,0.04513673362514429,3.2725742399888907e-07,0.6875455887514,1.2466715245679822e-05
137,0.04388404927998625,3.181750155267841e-07,0.6809675756741672,1.2347441386232704e-05
138,0.04340605395337999,3.147093788556022e-07,0.6655129320699229,1.2067214672266767e-05
139,0.04291338734603325,3.1113737016419893e-07,0.6576164298720224,1.192403370223555e-05
140,0.04262995644318725,3.0908239498771894e-07,0.6442667369852908,1.168197437910267e-05
141,0.0416277426815092,3.0181598761613445e-07,0.63477774564606,1.1509918074865826e-05
142,0.04080186213860375,2.958280589980237e-07,0.6284155231068654,1.1394556972964458e-05
143,0.040548271050274545,2.939894331239206e-07,0.6102488414360547,1.1065155037944849e-05
144,0.04016066735838814,2.9117916805705406e-07,0.6044347299273758,1.0959732395764917e-05
145,0.040079395470813496,2.905899178735541e-07,0.5991535060526931,1.086397217961122e-05
146,0.03911721333524931,2.836137540749607e-07,0.592891173272891,1.075042229896802e-05
147,0.037383618944052566,2.710445761757889e-07,0.5842410045935824,1.0593575696333456e-05
148,0.03664743301916868,2.657069655422288e-07,0.5771304362118141,1.0464645436724895e-05
149,0.03654254227351559,2.649464702102265e-07,0.5708433834417569,1.0350647328234075e-05
150,0.03589004977894059,2.6021566680901915e-07,0.5552464082078546,1.0067839828460725e-05
151,0.03537875340405076,2.5650858565564994e-07,0.5535954023523886,1.0037903457395609e-05
152,0.03513458732377819,2.547382944528901e-07,0.5486535695247647,9.948297148138906e-06
153,0.03430247619202505,2.487051918425002e-07,0.5423826462936783,9.83459150370092e-06
154,0.03396909341948051,2.4628804778740275e-07,0.5407434592479676,9.804869433677327e-06
155,0.03351843458082117,2.430206104077553e-07,0.5401668990277175,9.794415127511393e-06
156,0.03333612965174934,2.41698834623849e-07,0.5304029466209416,9.617373173757167e-06
157,0.032693309784987065,2.370381612255696e-07,0.5195587814055818,9.420744583553415e-06
158,0.0319768231783074,2.318433776778945e-07,0.5164248059357885,9.363918708428814e-06
159,0.03170954489494565,2.2990551475608387e-07,0.512548824822155,9.29363863735883e-06
160,0.030981635393289724,2.2462791114403312e-07,0.5072159819142213,9.196942454486234e-06
161,0.030788068699828912,2.2322448355000183e-07,0.49963156135546355,9.059420211661255e-06
162,0.03013535012227975,2.1849204096656323e-07,0.49787163978020166,9.027508958804027e-06
163,0.02961853500064011,2.1474494693011653e-07,0.49306620667143986,8.94037587675213e-06
164,0.029222008698456745,2.1186998975492464e-07,0.48625258900608803,8.816829987408073e-06
165,0.028747513903462765,2.0842973318695473e-07,0.48210841010669153,8.741686900009672e-06
166,0.028623575934122177,2.0753113868698721e-07,0.4749139006331222,8.611234603599455e-06
167,0.02804607540810313,2.0334405381565938e-07,0.467599477764941,8.47860801333989e-06
168,0.0278585374151901,2.0198433645169728e-07,0.46332639304938844,8.401127579691552e-06
169,0.027159160407128513,1.9691360359887106e-07,0.4610448059828482,8.359757382962579e-06
170,0.026758446595861067,1.9400828548867644e-07,0.4546982231466601,8.244679863309573e-06
171,0.026536507097110137,1.9239914493260455e-07,0.4542035885910731,8.235711049814057e-06
172,0.025769498206052788,1.8683805679635884e-07,0.4442161722637975,8.054617203196101e-06
173,0.025521686399618115,1.8504133277809392e-07,0.4432055337473737,8.036292101840346e-06
174,0.02515067796560903,1.8235138925218405e-07,0.4344480528625308,7.877499692657575e-06
175,0.025094505781780574,1.8194412087665738e-07,0.42801296760850294,7.760817429319478e-06
176,0.024700569700595993,1.7908794372792222e-07,0.42425631021206833,7.692700959949093e-06
177,0.02459214367292052,1.7830181633983536e-07,0.4171983919516097,7.56472536295601e-06
178,0.024385819076380436,1.7680588939633796e-07,0.4091421956356462,7.4186487869768045e-06
179,0.023634621974202796,1.7135944237126707e-07,0.4043333314710856,7.331453492329356e-06
180,0.02335464175851203,1.6932948590790056e-07,0.40166270175350516,7.283029095808701e-06
181,0.022720601995649913,1.6473247139572208e-07,0.3960012207917075,7.1803739814798554e-06
182,0.02252973747695781,1.6334863553292564e-07,0.39509253146406853,7.163897443371253e-06
183,0.02209989825351395,1.6023214779222746e-07,0.3922414497089628,7.112201054121481e-06
184,0.02161438976259073,1.5671203799897894e-07,0.3858316017705295,6.995976398878366e-06
185,0.021589028332649945,1.565281585827084e-07,0.38227812890085333,6.9315441123154465e-06
186,0.02146157672358626,1.5560408894104828e-07,0.3810568811126265,6.9094002011780206e-06
187,0.020915897880947876,1.5164772262851007e-07,0.3754102098293237,6.807013618925732e-06
188,0.02059648234032204,1.4933184598846466e-07,0.3733653230282543,6.769935319136365e-06
189,0.020239434022158987,1.4674311828354085e-07,0.3713254948757214,6.7329487437822415e-06
190,0.01990581840239232,1.443242860030009e-07,0.3657077925067294,6.631087431725265e-06
191,0.019758220912623404,1.4325415153798568e-07,0.3616282761135646,6.557116817927817e-06
192,0.019469807188715854,1.4116304913089144e-07,0.35772611588167397,6.4863620618070765e-06
193,0.019218916062439605,1.3934399894504443e-07,0.35747863125348456,6.4818746206281965e-06
194,0.01908962221718615,1.3840657243368107e-07,0.3521352679864815,6.3849876804837245e-06
195,0.018805047046334022,1.3634330090587092e-07,0.3510198121035272,6.364762009503617e-06
196,0.018800856228161997,1.3631291597879987e-07,0.344230273434754,6.241652725380594e-06
197,0.018492670128455943,1.340784567921944e-07,0.34236933297834576,6.207909777801892e-06
198,0.018331621708983368,1.329107982874078e-07,0.33641035034523364,6.09986030318324e-06
199,0.017890543643694818,1.2971282493320978e-07,0.33271681876445325,6.032888443830414e-06
200,0.017783690728667135,1.2893810317312098e-07,0.3302791942255107,5.9886889441898655e-06
201,0.017413153399535627,1.2625157532566826e-07,0.32771094820277524,5.942120989467855e-06
202,0.01720892339348808,1.247708349106116e-07,0.32106925950808346,5.821692550886001e-06
203,0.016979431318040614,1.231069354786585e-07,0.3174995334054331,5.756965557425639e-06
204,0.01683414863553758,1.2205358419226622e-07,0.31491495892526883,5.710101531821208e-06
205,0.01654276052993126,1.1994091645656814e-07,0.3133234010201637,5.681243082978581e-06
206,0.016362534185992816,1.1863421115653782e-07,0.3089228155953996,5.601450780762735e-06
207,0.016131457515223477,1.1695882284310242e-07,0.3072019476175193,5.570247655607641e-06
208,0.01577708740943168,1.1438951313348192e-07,0.3044232786079635,5.5198642688608276e-06
209,0.01564990221493627,1.1346737509250106e-07,0.30133592101922124,5.463883678555049e-06
210,0.015429175705292883,1.1186702914026491e-07,0.29994426881721165,5.438649960228117e-06
211,0.01541065383158174,1.1173273894707813e-07,0.29584645399303056,5.364347555589953e-06
212,0.015219116405241243,1.1034402426373094e-07,0.2941586755529286,5.333744416605729e-06
213,0.01501728264830999,1.0888065750977194e-07,0.2914448127918182,5.284536109822671e-06
214,0.014599281353880507,1.0584999897831387e-07,0.2879333857484603,5.220866206660292e-06
215,0.014515685901661817,1.0524390212207456e-07,0.2842595532813974,5.154251535609342e-06
216,0.014400054893151168,1.0440553605212687e-07,0.28090658399121093,5.093454820377448e-06
217,0.014080407563294968,1.0208797885745671e-07,0.27693051702921945,5.021359972524637e-06
218,0.013782920396073393,9.993109074884476e-08,0.2751114589353377,4.988376444388044e-06
219,0.013746840211249934,9.966949653512098e-08,0.27056539846358185,4.905946359287878e-06
220,0.013452546894331131,9.753576498080033e-08,0.2687766032541047,4.873511563873241e-06
221,0.013302301428549148,9.644643174486732e-08,0.26695323751482614,4.840449928641757e-06
222,0.013064773909100139,9.472427247678004e-08,0.26347013134226405,4.777293545219011e-06
223,0.01302481263180374,9.443453895781668e-08,0.2629964870677784,4.768705331732714e-06
224,0.012811707375817093,9.288944981392782e-08,0.2599754475423396,4.713927233922523e-06
225,0.012659335965256853,9.178470271979509e-08,0.2575666666128712,4.670250732424723e-06
226,0.012558462959873297,9.105333743831493e-08,0.2553448930721715,4.629965086606546e-06
227,0.012283528288927913,8.905996297465089e-08,0.25496281171262825,4.623037110355897e-06
228,0.01209190958411991,8.767065899341336e-08,0.2499407851827437,4.5319767127202755e-06
229,0.011965723512033713,8.67557649463957e-08,0.24874694963473695,4.510329845849674e-06
230,0.011838147027896423,8.583078991589533e-08,0.24709961646109485,4.480460068591917e-06
231,0.011740989836992786,8.512636561523259e-08,0.2450772745440708,4.443790557185805e-06
232,0.011502827637493657,8.339960469032206e-08,0.24246441689565637,4.3964136954719026e-06
233,0.011325855804106987,8.211649575303247e-08,0.23810589402000004,4.317384079877589e-06
234,0.01110922569850206,8.054585019171115e-08,0.23446356808041516,4.251340691535559e-06
235,0.011061391889679346,8.019903801018775e-08,0.23325848736459442,4.229489925014782e-06
236,0.01086630250674182,7.878457037414016e-08,0.23196079645172707,4.205959931728078e-06
237,0.010680424095466047,7.743688556920273e-08,0.23021560436890354,4.1743157569976625e-06
238,0.010470318398311584,7.591354429711837e-08,0.22764735058517163,4.1277476615517e-06
239,0.01035036467436664,7.504383699788598e-08,0.22475885881009164,4.075372946276738e-06
240,0.01019965816472996,7.395116102950156e-08,0.22355351928703707,4.053517487011014e-06
241,0.010146887866515871,7.356855753850425e-08,0.2210143765974572,4.007477239793913e-06
242,0.010024851774995331,7.26837523313402e-08,0.21983050233287718,3.986010992922908e-06
243,0.009827890891920309,7.125571565152668e-08,0.21878782395605317,3.9671049383581505e-06
244,0.009795008740597407,7.101730832177077e-08,0.21634731346651132,3.922853110079438e-06
245,0.009565570155490994,6.935379671387615e-08,0.2125890548837935,3.854707607676519e-06
246,0.009470705305684448,6.866599270409647e-08,0.21014602173304212,3.810410037996109e-06
247,0.009414325558272865,6.825721941853146e-08,0.20887950804626204,3.7874453564591115e-06
248,0.009309070855197086,6.74940852653512e-08,0.20718995931129564,3.7568101181314598e-06
249,0.009078090509562261,6.581939534351076e-08,0.20672517733377843,3.748382597600707e-06
250,0.008953718601355243,6.49176546319281e-08,0.20289719664399408,3.6789728798943256e-06
251,0.008766817554669593,6.3562555355383e-08,0.19970140428247582,3.6210261284247697e-06
252,0.008707834003253406,6.313490356172253e-08,0.19907189965135832,3.6096118235257588e-06
253,0.008616502413318223,6.247271694671101e-08,0.19568793740105572,3.5482531376919003e-06
254,0.008528132574075864,6.183200408100333e-08,0.1925322332404124,3.491033273563629e-06
255,0.008398167542556916,6.088971122972949e-08,0.19225752012042902,3.4860521198814352e-06
256,0.00827619865195402,6.000539325319629e-08,0.1898497156844139,3.4423933243598206e-06
257,0.008144506032511772,5.905057477305868e-08,0.18933817271467862,3.433117924089709e-06
258,0.008091410319104311,5.8665611905798176e-08,0.18662815718613326,3.3839793761032405e-06
259,0.00793795482459683,5.755300481623647e-08,0.18414549817841747,3.3389633023945545e-06
260,0.007789953373917465,5.6479941490483406e-08,0.18165561759770069,3.2938162856681224e-06
261,0.007639330038085806,5.53878685618626e-08,0.1808887216792668,3.279910774245161e-06
262,0.007494832648174125,5.434021092695751e-08,0.1786419828919938,3.239172453542351e-06
263,0.007345579175808202,5.325806999724363e-08,0.1759991195396237,3.1912515223542465e-06
264,0.007208802733943987,5.226639199059049e-08,0.17325109700470337,3.1414238236648e-06
265,0.007164828904341104,5.1947566035688235e-08,0.17151348632001354,3.1099171163739887e-06
266,0.007086131780456056,5.1376983807638056e-08,0.17086470123602562,3.0981532144159962e-06
267,0.0069711693805392235,5.054346538856143e-08,0.16994228853418306,3.0814278413192784e-06
268,0.00685920401283374,4.9731676522386746e-08,0.16817506478071848,3.0493841838945336e-06
269,0.0067599285643069095,4.9011894098141355e-08,0.1664224716856862,3.017605812518476e-06
270,0.006707734663287744,4.863346969247125e-08,0.16376164588743186,2.9693591826398142e-06
271,0.006625504965768713,4.8037275045118765e-08,0.16174258614396603,2.9327491842664478e-06
272,0.006577960812898916,4.7692562972606013e-08,0.16033660099891675,2.907255578126357e-06
273,0.006416747759002219,4.6523710809501394e-08,0.15963933439437147,2.894612599462245e-06
274,0.0064074940273833,4.645661795344463e-08,0.1583353446589842,2.870968394655572e-06
275,0.006308997335736359,4.574248179444631e-08,0.15678558573565132,2.842867853378406e-06
276,0.0061523374899812595,4.460664201499631e-08,0.1554260519934915,2.818216513441545e-06
277,0.006140325373331152,4.451954988324536e-08,0.15195913257809313,2.755353631563442e-06
278,0.006030718022294934,4.3724857479285666e-08,0.1498391623221672,2.7169139034314713e-06
279,0.005901059601742956,4.278478766692406e-08,0.1483764520645525,2.6903917461128083e-06
280,0.005810112307698306,4.212538733423934e-08,0.14577041406652083,2.6431385396746976e-06
281,0.005688697237201858,4.1245084751086174e-08,0.14502118894823357,2.629553438762974e-06
282,0.005659464862445698,4.103313960371419e-08,0.14438034710601907,2.61793356526642e-06
283,0.005532894734431032,4.01154610141803e-08,0.142733078910691,2.5880649662085544e-06
284,0.005496100216498573,3.984868763053542e-08,0.14096678128402046,2.5560381015015746e-06
285,0.0053628746478198205,3.888275472146227e-08,0.13998647336967138,2.5382629607382246e-06
286,0.005310028934230291,3.849960444208409e-08,0.13767007226763223,2.4962615088979996e-06
287,0.005217544231695174,3.782905734928148e-08,0.13662292890890462,2.4772744943810877e-06
288,0.005209297858243448,3.776926819937187e-08,0.13493408938384047,2.4466521155903822e-06
289,0.0049704593582230545,3.603760385437169e-08,0.13459700200300698,2.4405399792338756e-06
290,0.004947209307229215,3.5869032688826653e-08,0.13283878790111617,2.4086596866280906e-06
291,0.004871805327717422,3.532232693250785e-08,0.13157706565175661,2.385781884400504e-06
292,0.004796657941722584,3.4777481570741995e-08,0.1310773882612001,2.3767216332045285e-06
293,0.004715254361102318,3.418727656567194e-08,0.129018712934358,2.3393933170856577e-06
294,0.004681811580342112,3.394480447245765e-08,0.1270001043009103,2.302791498330098e-06
295,0.00459824474400564,3.3338915091574844e-08,0.12582943405711977,2.2815646694263874e-06
296,0.004512582104171729,3.271783038753296e-08,0.1253946795074403,2.2736816122716457e-06
297,0.004428011890637959,3.2104666163955206e-08,0.1237946622140469,2.2446697760949015e-06
298,0.004394990158081499,3.186524682045208e-08,0.12261519718607147,2.2232834783910497e-06
299,0.004379725024684314,3.1754569156577455e-08,0.12172385600450675,2.2071215003649887e-06
300,0.004246746422846017,3.0790426845217726e-08,0.11998578495486498,2.1756064456440453e-06
301,0.004155605259470208,3.0129620890707684e-08,0.11921841212650057,2.1616922867940635e-06
302,0.004143319308052057,3.004054335918157e-08,0.11805613679624255,2.140617676155198e-06
303,0.004082980265273141,2.960306376948909e-08,0.11634757444552778,2.1096376791130646e-06
304,0.00400977885582526,2.9072327432031642e-08,0.1153756460686033,2.0920144778118717e-06
305,0.003959084489065049,2.8704775184787066e-08,0.11449512675933217,2.076048724156262e-06
306,0.003917575629206666,2.8403821140057126e-08,0.11339953907141614,2.0561833072946315e-06
307,0.0038836263036359105,2.815767641622633e-08,0.11286086177266888,2.046415901899755e-06
308,0.003794084482851455,2.7508466266164275e-08,0.11169247216645892,2.0252304259765018e-06
309,0.003749303437542025,2.7183787709367295e-08,0.11056426557197964,2.0047735565240864e-06
310,0.0037317451816230853,2.7056484089001983e-08,0.1086065934359116,1.9692766506256958e-06
311,0.0036372198189332547,2.6371141481950723e-08,0.10678729805310605,1.936288819918491e-06
312,0.0035569093742215925,2.5788862102259352e-08,0.10626852546388098,1.926882330730075e-06
313,0.0035376648622131236,2.5649332523572717e-08,0.10505924431976281,1.9049554011964725e-06
314,0.003496439529562853,2.5350434152266793e-08,0.10455573982985607,1.8958257562634175e-06
315,0.0034369791527371365,2.4919325204251395e-08,0.10313839395243779,1.870126155033337e-06
316,0.003364550459929901,2.439419133815129e-08,0.10282152798683378,1.8643806774550335e-06
317,0.0033126585281379075,2.401795631712368e-08,0.10164139621546554,1.8429822902255474e-06
318,0.0032620577401647564,2.3651082549475088e-08,0.10115593970454054,1.8341798948864194e-06
319,0.003217419997357941,2.3327442986953764e-08,0.09841829654232323,1.7845403970756264e-06
320,0.003154046803753112,2.2867964721159492e-08,0.09785384371643774,1.7743056246255363e-06
321,0.003083595171025789,2.2357165246072626e-08,0.09750594637625888,1.7679974799065577e-06
322,0.003013478755719833,2.1848796216899436e-08,0.09680585128189484,1.7553032144947413e-06
323,0.002958352629939096,2.1449112135462206e-08,0.0955061741756284,1.7317372071488468e-06
324,0.0028934455641154806,2.097851274878151e-08,0.09464873436796135,1.7161899356698633e-06
325,0.0028209792537781894,2.0453106142166207e-08,0.09364363296868713,1.6979652344387181e-06
326,0.0027813071656203497,2.0165469347642842e-08,0.09276229351873487,1.6819846098269127e-06
327,0.0027608013577049405,2.0016794923588493e-08,0.09236093576119273,1.6747071100410305e-06
328,0.00271329433787552,1.96723520788679e-08,0.09123476858107228,1.6542872196609787e-06
329,0.0026757329699674134,1.94000187592802e-08,0.09058953859932276,1.642587779533591e-06
330,0.0026231196985764776,1.9018553768779414e-08,0.0897137171268214,1.6267072080015201e-06
331,0.0025715711793001007,1.864480861102288e-08,0.0891285995807143,1.6160977386777256e-06
332,0.002481123482302874,1.7989030535192966e-08,0.08862718619230119,1.6070060100185837e-06
333,0.0024595826765210454,1.7832852007309978e-08,0.08717895971128233,1.5807464754575334e-06
334,0.0023762852846326513,1.722891619481609e-08,0.08692531725237065,1.5761473792503883e-06
335,0.002339674675491151,1.6963476215526068e-08,0.08569371822102254,1.5538157772855568e-06
336,0.0022633734895349963,1.6410265392353845e-08,0.08531443035560327,1.5469384532336189e-06
337,0.0022517544783805803,1.632602341571045e-08,0.08519807950136467,1.5448287560846365e-06
338,0.0022306586530620753,1.6173071154959825e-08,0.08471539743566052,1.536076667545667e-06
339,0.002177221411249612,1.578563208490247e-08,0.08358594796596396,1.51559726202921e-06
340,0.00213390194907287,1.5471550527324266e-08,0.08269219571130652,1.4993915659396854e-06
341,0.002101373086273753,1.5235704665422505e-08,0.08241211710781016,1.4943131242285869e-06
342,0.002063849301722823,1.496364383858443e-08,0.0816840363527946,1.4811114171750632e-06
343,0.001991900070527619,1.4441986240248021e-08,0.08133946515806414,1.4748635827960086e-06
344,0.0019470596441862485,1.4116877149781755e-08,0.08015166366574512,1.45332612663979e-06
345,0.0019048356167010124,1.38107378845785e-08,0.07954640125471246,1.4423513865633379e-06
346,0.0018947409669164265,1.3737548071773034e-08,0.0789428797296419,1.431408212582167e-06
347,0.001859728454800795,1.3483694866136806e-08,0.07727307703589094,1.4011310134552459e-06
348,0.001839622378316446,1.3337918637585627e-08,0.07695361575953998,1.395338477179184e-06
349,0.0017665819726779928,1.2808349635194224e-08,0.07597722864203504,1.3776344290947663e-06
350,0.0017515323631398306,1.2699234596198482e-08,0.07573574054068126,1.3732557181495548e-06
351,0.0017304187554740675,1.2546153407085326e-08,0.07539751839557197,1.367123006018396e-06
352,0.0016923883714162087,1.2270419553062488e-08,0.07438626360818104,1.3487867303132055e-06
353,0.0016502210746957497,1.1964691606145946e-08,0.07421241083428831,1.3456343967628903e-06
354,0.0016162831629339418,1.1718629636502582e-08,0.0730433010579859,1.3244358625703124e-06
355,0.001582581212912916,1.1474278473673286e-08,0.07169715289739573,1.3000272326974193e-06
356,0.0015491301397371892,1.1231746257487656e-08,0.07161185627539277,1.2984806171488265e-06
357,0.0014975336571993914,1.0857653348972072e-08,0.0704079709652303,1.2766515259644758e-06
358,0.0014487035253630714,1.0503617470102488e-08,0.07027706195416981,1.2742778573806247e-06
359,0.0014314875316748681,1.0378795373032444e-08,0.06980964771034139,1.2658026080663705e-06
360,0.0013901053589410086,1.0078759855158466e-08,0.06923417444956582,1.2553680108687935e-06
361,0.0013817698923073577,1.0018324747890588e-08,0.06823141828375817,1.2371858338837359e-06
362,0.0013086789721962627,9.488389497548487e-09,0.06791118279961277,1.2313792595158408e-06
363,0.001280872868607261,9.286785325045543e-09,0.06703661609648306,1.215521439715017e-06
364,0.0012639784610646838,9.16429484227629e-09,0.0666175409487792,1.207922684638349e-06
365,0.001230355823310872,8.920518721683666e-09,0.06642037783065731,1.204347683226385e-06
366,0.0011900465985153195,8.628262459200462e-09,0.0656570907847763,1.1905076086082126e-06
367,0.0011798552655533417,8.554371658861426e-09,0.06470881719018284,1.1733133205897807e-06
368,0.0010991483787089168,7.969217932253192e-09,0.06434057982350781,1.1666363664091954e-06
369,0.0010795802016728123,7.827341666629434e-09,0.06321463085406465,1.146220432669142e-06
370,0.001061096054028327,7.69332500088693e-09,0.061965586288413796,1.1235725047587744e-06
371,0.0010496408003775573,7.610270324575209e-09,0.06157860296601743,1.116555645129286e-06
372,0.0010378313023898442,7.524647250422893e-09,0.06123336413050866,1.110295704953022e-06
373,0.0010039147779974018,7.278740346838646e-09,0.06101891679288682,1.106407302588052e-06
374,0.0009692899948081331,7.027698314263922e-09,0.0603924253221788,1.0950476329211317e-06
375,0.0009564004377743254,6.9342444266520625e-09,0.058935126593040524,1.0686235985279347e-06
376,0.0008882735567619822,6.440300230992357e-09,0.05870586271658727,1.0644665396934015e-06
377,0.0008419042756664197,6.104106398048255e-09,0.05835317870271094,1.0580716020417987e-06
378,0.0008372172990686114,6.070124145356241e-09,0.05744051329356298,1.0415229688215754e-06
379,0.000820101267683291,5.946026810649598e-09,0.05649569338068393,1.024391303656358e-06
380,0.0008017868880010833,5.8132410232084335e-09,0.05618948841369162,1.0188391334544688e-06
381,0.0007788869725380553,5.647208465193467e-09,0.055420004696225156,1.0048866995376684e-06
382,0.0007594554532638472,5.506323017104249e-09,0.05524669796298021,1.0017442669064774e-06
383,0.0007481718594634217,5.424512935957393e-09,0.054364554722385716,9.857490678006782e-07
384,0.0007309785433469676,5.299855259374103e-09,0.05371007333680991,9.738818793537433e-07
385,0.0007080529430967649,5.133636477487543e-09,0.05336863129109633,9.67690783335596e-07
386,0.0006980131834819857,5.060844637998511e-09,0.052769373719858445,9.568249242250642e-07
387,0.000666272270766955,4.830711695354473e-09,0.052115989646120575,9.449776324576267e-07
388,0.0006414363825752571,4.650642644283135e-09,0.051800497001821114,9.392570562181215e-07
389,0.0006238063199244851,4.522818399490716e-09,0.051286723650291646,9.299412142156032e-07
390,0.0006002989598039986,4.352381650967134e-09,0.050657395398871236,9.185301074688233e-07
391,0.0005750601682074355,4.16939140645075e-09,0.050356921098713786,9.130818468734633e-07
392,0.0005579932223946596,4.045649959659255e-09,0.04948101068159001,8.971996625795647e-07
393,0.0005449429099918286,3.951030538262929e-09,0.049204536252338685,8.921865724825902e-07
394,0.0005273318506497531,3.823344074239121e-09,0.048658023659765334,8.822770959602215e-07
395,0.0005008530123785668,3.6313630488712507e-09,0.047869659842214175,8.679823242618737e-07
396,0.0004860543988762078,3.524067820692858e-09,0.04740061692924856,8.594775435904341e-07
397,0.0004752296075582402,3.4455842212489184e-09,0.04730714983918599,8.577827794675656e-07
398,0.0004525390171187683,3.281069344343896e-09,0.04690785038261085,8.505426012098342e-07
399,0.00043968998717358365,3.1879092925850055e-09,0.046097947851950524,8.358572852225208e-07
400,0.00043257424333260165,3.136317610772689e-09,0.04545900850758398,8.242719082005482e-07
401,0.00041875693802752073,3.0361372171646766e-09,0.04493344287365863,8.147422461559392e-07
402,0.00040672722233440334,2.948917486072404e-09,0.044829241568490594,8.12852847080429e-07
403,0.00038711295362188404,2.8067070393486897e-09,0.04443106128772542,8.056329619441444e-07
404,0.00037458653713563013,2.7158860502786025e-09,0.044056521123236624,7.988417241627611e-07
405,0.000358456094198196,2.598934583486484e-09,0.04319759474425665,7.832674978729929e-07
406,0.00034198739688466216,2.4795306517752584e-09,0.04269092130943565,7.740803929917953e-07
407,0.00033061089156482984,2.3970469289609874e-09,0.04199421774627332,7.614476235075658e-07
408,0.000315966369338668,2.2908689175162596e-09,0.04166627522938986,7.555013036680883e-07
409,0.00028768540023269386,2.085821800578726e-09,0.040997749007909506,7.433794514246594e-07
410,0.00027841379975582226,2.0185993889260226e-09,0.04075268007397213,7.389358121010359e-07
411,0.0002760884586410148,2.0017398361398044e-09,0.04009664756077159,7.270404982952542e-07
412,0.0002581246395879594,1.871495738343366e-09,0.03956984818411486,7.174884657786792e-07
413,0.00025178165845246044,1.8255068618748974e-09,0.03867245458979163,7.012167441841276e-07
414,0.00024330448576781704,1.7640443351752535e-09,0.03787917130419871,6.868327716993299e-07
415,0.00024285148466192825,1.7607599155224493e-09,0.03746763575889343,6.793707262135701e-07
416,0.00023231261381936836,1.6843493415443655e-09,0.03689413203712235,6.689718410943422e-07
417,0.0002058171195797277,1.492247554462193e-09,0.03683072792801313,6.67822185003746e-07
418,0.0001993475189583007,1.4453406415417071e-09,0.03578858070552675,6.489257614365351e-07
419,0.00019769971002003912,1.4333934387853822e-09,0.035458688083170896,6.429440818914306e-07
420,0.00018235839636003223,1.3221634408234555e-09,0.03475706947904551,6.302221918934349e-07
421,0.00017071343019984964,1.2377332811272596e-09,0.03473300380434212,6.297858282273292e-07
422,0.00016645059099806205,1.2068261758926587e-09,0.034406770887054704,6.238705071924353e-07
423,0.00015861941455193722,1.1500473524198869e-09,0.03359745885347546,6.091958982172586e-07
424,0.00015414594116826952,1.1176130742103723e-09,0.033057033061980205,5.993967887993251e-07
425,0.00014827430274233432,1.0750416005658103e-09,0.032719665598928846,5.932795739355709e-07
426,0.00013372837617710791,9.695784428427356e-10,0.03255932494128272,5.903722448014993e-07
427,0.0001324873339064926,9.605804435650685e-10,0.032349026705576246,5.865590747890459e-07
428,0.00011580854915874158,8.396533029945701e-10,0.03185102840676837,5.775292692232138e-07
429,0.00010638634629280089,7.713389702847486e-10,0.031264367716477434,5.668918192979325e-07
430,0.00010221505487595351,7.410956191560859e-10,0.03080238885496831,5.58515125431833e-07
431,9.074485887742271e-05,6.579326054915243e-10,0.030457892081596875,5.522686404758659e-07
432,8.461550689425868e-05,6.134926166024007e-10,0.030294456936181616,5.4930520146562e-07
433,7.843333143138018e-05,5.686696386374264e-10,0.028245869473272,5.121598005295984e-07
434,7.336694663123591e-05,5.319365411020143e-10,0.026659007847910178,4.833865055781919e-07
435,6.226176841729313e-05,4.5142003661753895e-10,0.026462632361831308,4.798257856692427e-07
436,6.003924649899744e-05,4.3530595969289996e-10,0.025058505567727585,4.543658755231975e-07
437,5.624807755761512e-05,4.078186321426799e-10,0.023989567362015816,4.3498367244625367e-07
438,4.632634643296433e-05,3.358825413207681e-10,0.02223259633248526,4.031259194791465e-07
439,4.001868227836048e-05,2.901497255652242e-10,0.020540926204801305,3.7245221563100187e-07
440,2.6598226207668125e-05,1.9284663050611663e-10,0.01895904793248784,3.4376927984186614e-07


==> Dat035.csv <==
Time,Time_idx,L2Error_eul_FOM_phy,L2Error_ALE_FOM_phy,L2Error_ALE_FOM_ref
0.013,25,0.638238963791403,0.131076629932911,0.159253537796531
0.0255,50,0.567726000003948,0.085125614355234,0.0798439076667038
0.038,75,0.491568666935287,0.0617666490434921,0.0522062162326832
0.0505,100,0.415071183711708,0.060380036059544,0.0462544332324126
0.063,125,0.343533406311917,0.0572960659139387,0.0419257231366341
0.0755,150,0.28420317249982,0.0601168637990942,0.039725989785169
0.088,175,0.243649141058146,0.0565122327437481,0.0346359788282956
0.1005,200,0.226059334338717,0.0491348544283987,0.0283639387617532
0.113,225,0.227819377478709,0.0439750441152449,0.0252425047759672
0.1255,250,0.238274322550094,0.0410760641341227,0.0232853402255503
0.138,275,0.247140743651888,0.0369546182481422,0.0210585640368173
0.1505,300,0.247383776183323,0.0348285216544118,0.0194271627830236
0.163,325,0.235838402540809,0.0301592448152758,0.0170971978312821
0.1755,350,0.212271033018009,0.0289383470561661,0.016960597622057
0.188,375,0.179706309138497,0.0288729669390919,0.0171941967368069
0.2005,400,0.145874756126847,0.0297136883450895,0.0184110920417862
0.213,425,0.126671284130369,0.0319938590855458,0.0209646757232281
0.2255,450,0.136524959014019,0.0313650715258736,0.0219548797104139
0.238,475,0.176066718513577,0.0323207924722445,0.0243094395474726
0.25,499,0.230243409280819,0.0343881116474652,0.03070591464807


==> Dat036.csv <==
Time,Time_idx,L2Error_eul_FOM_phy,L2Error_ALE_FOM_phy,L2Error_ALE_FOM_ref
0.013,25,0.478265922551359,0.141886248640807,0.150157874607548
0.0255,50,0.343384694780357,0.0609489456181231,0.0436108779112327
0.038,75,0.23293547787657,0.0552772625096095,0.0395145232954723
0.0505,100,0.193621964343844,0.0472412351898594,0.0301485780583967
0.063,125,0.207958858794152,0.0481026974074903,0.032811844396234
0.0755,150,0.215966401486713,0.041857190076944,0.0258797992443222
0.088,175,0.197275768922494,0.0360750364443863,0.0227277989932668
0.1005,200,0.163955055076071,0.0348224534808685,0.0210635780037414
0.113,225,0.144278698602156,0.0359963026375083,0.0217863439438113
0.1255,250,0.147974800255193,0.0373588256572681,0.0217435933710161
0.138,275,0.153244665336934,0.0354278828070364,0.0200716119972892
0.1505,300,0.14362572324519,0.0338956470265269,0.0186546020940982
0.163,325,0.12346592137171,0.0291379241082923,0.0162977749823612
0.1755,350,0.113054356468006,0.0268135066369872,0.0144479278474048
0.188,375,0.11982455921965,0.0243403969105272,0.0127170743099435
0.2005,400,0.126647954597181,0.0247131541356801,0.0135408983504107
0.213,425,0.119599785295338,0.0269251532302341,0.0160971143056153
0.2255,450,0.096182575346886,0.0262794164518555,0.0166899736973289
0.238,475,0.0881850788582516,0.0271524735067167,0.0190045248145373
0.25,499,0.140582850401688,0.0309975486066705,0.0272196148482124


==> Dat037.csv <==
Time,Time_idx,L2Error_eul_FOM_phy,L2Error_ALE_FOM_phy,L2Error_ALE_FOM_ref
0.013,25,0.380334408440326,0.109806867693674,0.138348306336608
0.0255,50,0.187147560408941,0.0591336798927665,0.0404536741727087
0.038,75,0.157417519296869,0.0530098113502843,0.0350997783387976
0.0505,100,0.170332401450749,0.0441028021188916,0.0278097804618139
0.063,125,0.135034611665796,0.0395055202058743,0.0226899075264401
0.0755,150,0.132912261186039,0.0371922130143721,0.0214936762649884
0.088,175,0.128227212191734,0.0342480622374856,0.0190325475218547
0.1005,200,0.111502397374814,0.0315741197825952,0.0173840799168327
0.113,225,0.113057151842129,0.0297325999064758,0.0158195689346447
0.1255,250,0.107132035994463,0.0294911107790316,0.0148572131751062
0.138,275,0.0993992686912081,0.0294859102493281,0.0152180570717512
0.1505,300,0.101880619089405,0.0330832530771719,0.0169163113853705
0.163,325,0.0969740068637193,0.0284005465225746,0.0156619044776079
0.1755,350,0.0917994452731288,0.0264985004831252,0.0141369068431088
0.188,375,0.0943170183190327,0.0238667329705808,0.01225864389518
0.2005,400,0.0897919507804261,0.0240266873768353,0.0129729219070907
0.213,425,0.0794265035800651,0.0252461891025723,0.0144158347143128
0.2255,450,0.0882086131310684,0.0239573006719682,0.0139082182446718
0.238,475,0.0666503214094122,0.0245974304836006,0.0155870873588787
0.25,499,0.0959006606267427,0.0268488100775534,0.0228072399552532


==> Dat038.csv <==
Time,Time_idx,L2Error_eul_FOM_phy,L2Error_ALE_FOM_phy,L2Error_ALE_FOM_ref
0.013,25,0.333991500515157,0.130813026060027,0.137723738180094
0.0255,50,0.112301203521279,0.0601791137570796,0.0353928638102156
0.038,75,0.138707172799165,0.050989332252967,0.0332122633876317
0.0505,100,0.110932583517939,0.0446454906525499,0.0263998062042089
0.063,125,0.108705859901464,0.0392292939028344,0.0220738384339077
0.0755,150,0.101846342727001,0.0375582625768816,0.0208608119049418
0.088,175,0.0949429493921858,0.0346290473521328,0.0187516110700616
0.1005,200,0.0941238940861743,0.0315098086518491,0.0165090635395377
0.113,225,0.0869952384534774,0.0291042596591282,0.0143549182611581
0.1255,250,0.0874170689884962,0.0285908504046658,0.0143092994094849
0.138,275,0.0776735636281128,0.0290530132111535,0.0145677486410473
0.1505,300,0.0765941140575352,0.0301963392641513,0.0154344963954608
0.163,325,0.0700100856872195,0.0262781666200828,0.0139887901752693
0.1755,350,0.0607199139255433,0.0254828157432616,0.0132842809421545
0.188,375,0.0613493308752651,0.0232226568355203,0.0117976551205908
0.2005,400,0.0599234378844638,0.0237930765260351,0.0126183925846292
0.213,425,0.0566234820921982,0.0253306964209511,0.0144263162285289
0.2255,450,0.0554502239689003,0.0239815065723967,0.0135912603137998
0.238,475,0.0605569355031671,0.0238577261614013,0.0142909684732033
0.25,499,0.0651549987811935,0.0259514245823205,0.0213879639457277


==> Dat039.csv <==
Time,Time_idx,L2Error_eul_FOM_phy,L2Error_ALE_FOM_phy,L2Error_ALE_FOM_ref
0.013,25,0.285461736489407,0.133008321020244,0.132307289960663
0.0255,50,0.0897452159641249,0.0604101493330957,0.0362864296230649
0.038,75,0.0723147571768941,0.0495973471684142,0.0290669341575647
0.0505,100,0.0702519383355103,0.0448410269083951,0.0253629328827845
0.063,125,0.065643969801275,0.0397108284117323,0.0221357964567963
0.0755,150,0.0570001987222457,0.0363914649726423,0.0206847594014961
0.088,175,0.0530419219057255,0.0343926700034528,0.0188236529719193
0.1005,200,0.0519470964283004,0.0318329243542509,0.0164994750869377
0.113,225,0.0503921467723591,0.0294849649194708,0.0147776719226333
0.1255,250,0.0487261872298017,0.0277543492261744,0.0146075435439787
0.138,275,0.0443467523790267,0.0274503621565228,0.0138860386490675
0.1505,300,0.0411105866973141,0.0263012994163459,0.0135606803767714
0.163,325,0.0373969559045846,0.0251433606143256,0.013178900944614
0.1755,350,0.0364293191381142,0.0241156464211459,0.0127052468165363
0.188,375,0.0368153682964254,0.022474563032383,0.0113643969581278
0.2005,400,0.0348938837840177,0.022511994321529,0.0115649688023632
0.213,425,0.0321539437830037,0.0239614391775239,0.0130082985004233
0.2255,450,0.0330696993772457,0.0231630902973669,0.0123160038491917
0.238,475,0.0320099322377228,0.0221853745849174,0.0116774942284985
0.25,499,0.0264045720237346,0.0174636315780944,0.0114308398845874


==> Dat040.csv <==
Time,Time_idx,L2Error_eul_FOM_phy,L2Error_ALE_FOM_phy,L2Error_ALE_FOM_ref
0.013,25,0.638238963791403,0.131076629932911,0.159253537796531
0.0255,50,0.567726000003948,0.085125614355234,0.0798439076667038
0.038,75,0.491568666935287,0.0617666490434921,0.0522062162326832
0.0505,100,0.415071183711708,0.060380036059544,0.0462544332324126
0.063,125,0.343533406311917,0.0572960659139387,0.0419257231366341
0.0755,150,0.28420317249982,0.0601168637990942,0.039725989785169
0.088,175,0.243649141058146,0.0565122327437481,0.0346359788282956
0.1005,200,0.226059334338717,0.0491348544283987,0.0283639387617532
0.113,225,0.227819377478709,0.0439750441152449,0.0252425047759672
0.1255,250,0.238274322550094,0.0410760641341227,0.0232853402255503
0.138,275,0.247140743651888,0.0369546182481422,0.0210585640368173
0.1505,300,0.247383776183323,0.0348285216544118,0.0194271627830236
0.163,325,0.235838402540809,0.0301592448152758,0.0170971978312821
0.1755,350,0.212271033018009,0.0289383470561661,0.016960597622057
0.188,375,0.179706309138497,0.0288729669390919,0.0171941967368069
0.2005,400,0.145874756126847,0.0297136883450895,0.0184110920417862
0.213,425,0.126671284130369,0.0319938590855458,0.0209646757232281
0.2255,450,0.136524959014019,0.0313650715258736,0.0219548797104139
0.238,475,0.176066718513577,0.0323207924722445,0.0243094395474726
0.25,499,0.230243409280819,0.0343881116474652,0.03070591464807


==> Dat041.csv <==
Time,Time_idx,L2Error_eul_FOM_phy,L2Error_ALE_FOM_phy,L2Error_ALE_FOM_ref
0.013,25,0.478265922551359,0.141886248640807,0.150157874607548
0.0255,50,0.343384694780357,0.0609489456181231,0.0436108779112327
0.038,75,0.23293547787657,0.0552772625096095,0.0395145232954723
0.0505,100,0.193621964343844,0.0472412351898594,0.0301485780583967
0.063,125,0.207958858794152,0.0481026974074903,0.032811844396234
0.0755,150,0.215966401486713,0.041857190076944,0.0258797992443222
0.088,175,0.197275768922494,0.0360750364443863,0.0227277989932668
0.1005,200,0.163955055076071,0.0348224534808685,0.0210635780037414
0.113,225,0.144278698602156,0.0359963026375083,0.0217863439438113
0.1255,250,0.147974800255193,0.0373588256572681,0.0217435933710161
0.138,275,0.153244665336934,0.0354278828070364,0.0200716119972892
0.1505,300,0.14362572324519,0.0338956470265269,0.0186546020940982
0.163,325,0.12346592137171,0.0291379241082923,0.0162977749823612
0.1755,350,0.113054356468006,0.0268135066369872,0.0144479278474048
0.188,375,0.11982455921965,0.0243403969105272,0.0127170743099435
0.2005,400,0.126647954597181,0.0247131541356801,0.0135408983504107
0.213,425,0.119599785295338,0.0269251532302341,0.0160971143056153
0.2255,450,0.096182575346886,0.0262794164518555,0.0166899736973289
0.238,475,0.0881850788582516,0.0271524735067167,0.0190045248145373
0.25,499,0.140582850401688,0.0309975486066705,0.0272196148482124


==> Dat042.csv <==
Time,Time_idx,L2Error_eul_FOM_phy,L2Error_ALE_FOM_phy,L2Error_ALE_FOM_ref
0.013,25,0.380334408440326,0.109806867693674,0.138348306336608
0.0255,50,0.187147560408941,0.0591336798927665,0.0404536741727087
0.038,75,0.157417519296869,0.0530098113502843,0.0350997783387976
0.0505,100,0.170332401450749,0.0441028021188916,0.0278097804618139
0.063,125,0.135034611665796,0.0395055202058743,0.0226899075264401
0.0755,150,0.132912261186039,0.0371922130143721,0.0214936762649884
0.088,175,0.128227212191734,0.0342480622374856,0.0190325475218547
0.1005,200,0.111502397374814,0.0315741197825952,0.0173840799168327
0.113,225,0.113057151842129,0.0297325999064758,0.0158195689346447
0.1255,250,0.107132035994463,0.0294911107790316,0.0148572131751062
0.138,275,0.0993992686912081,0.0294859102493281,0.0152180570717512
0.1505,300,0.101880619089405,0.0330832530771719,0.0169163113853705
0.163,325,0.0969740068637193,0.0284005465225746,0.0156619044776079
0.1755,350,0.0917994452731288,0.0264985004831252,0.0141369068431088
0.188,375,0.0943170183190327,0.0238667329705808,0.01225864389518
0.2005,400,0.0897919507804261,0.0240266873768353,0.0129729219070907
0.213,425,0.0794265035800651,0.0252461891025723,0.0144158347143128
0.2255,450,0.0882086131310684,0.0239573006719682,0.0139082182446718
0.238,475,0.0666503214094122,0.0245974304836006,0.0155870873588787
0.25,499,0.0959006606267427,0.0268488100775534,0.0228072399552532


==> Dat043.csv <==
Time,Time_idx,L2Error_eul_FOM_phy,L2Error_ALE_FOM_phy,L2Error_ALE_FOM_ref
0.013,25,0.333991500515157,0.130813026060027,0.137723738180094
0.0255,50,0.112301203521279,0.0601791137570796,0.0353928638102156
0.038,75,0.138707172799165,0.050989332252967,0.0332122633876317
0.0505,100,0.110932583517939,0.0446454906525499,0.0263998062042089
0.063,125,0.108705859901464,0.0392292939028344,0.0220738384339077
0.0755,150,0.101846342727001,0.0375582625768816,0.0208608119049418
0.088,175,0.0949429493921858,0.0346290473521328,0.0187516110700616
0.1005,200,0.0941238940861743,0.0315098086518491,0.0165090635395377
0.113,225,0.0869952384534774,0.0291042596591282,0.0143549182611581
0.1255,250,0.0874170689884962,0.0285908504046658,0.0143092994094849
0.138,275,0.0776735636281128,0.0290530132111535,0.0145677486410473
0.1505,300,0.0765941140575352,0.0301963392641513,0.0154344963954608
0.163,325,0.0700100856872195,0.0262781666200828,0.0139887901752693
0.1755,350,0.0607199139255433,0.0254828157432616,0.0132842809421545
0.188,375,0.0613493308752651,0.0232226568355203,0.0117976551205908
0.2005,400,0.0599234378844638,0.0237930765260351,0.0126183925846292
0.213,425,0.0566234820921982,0.0253306964209511,0.0144263162285289
0.2255,450,0.0554502239689003,0.0239815065723967,0.0135912603137998
0.238,475,0.0605569355031671,0.0238577261614013,0.0142909684732033
0.25,499,0.0651549987811935,0.0259514245823205,0.0213879639457277


==> Dat044.csv <==
Time,Time_idx,L2Error_eul_FOM_phy,L2Error_ALE_FOM_phy,L2Error_ALE_FOM_ref
0.013,25,0.285461736489407,0.133008321020244,0.132307289960663
0.0255,50,0.0897452159641249,0.0604101493330957,0.0362864296230649
0.038,75,0.0723147571768941,0.0495973471684142,0.0290669341575647
0.0505,100,0.0702519383355103,0.0448410269083951,0.0253629328827845
0.063,125,0.065643969801275,0.0397108284117323,0.0221357964567963
0.0755,150,0.0570001987222457,0.0363914649726423,0.0206847594014961
0.088,175,0.0530419219057255,0.0343926700034528,0.0188236529719193
0.1005,200,0.0519470964283004,0.0318329243542509,0.0164994750869377
0.113,225,0.0503921467723591,0.0294849649194708,0.0147776719226333
0.1255,250,0.0487261872298017,0.0277543492261744,0.0146075435439787
0.138,275,0.0443467523790267,0.0274503621565228,0.0138860386490675
0.1505,300,0.0411105866973141,0.0263012994163459,0.0135606803767714
0.163,325,0.0373969559045846,0.0251433606143256,0.013178900944614
0.1755,350,0.0364293191381142,0.0241156464211459,0.0127052468165363
0.188,375,0.0368153682964254,0.022474563032383,0.0113643969581278
0.2005,400,0.0348938837840177,0.022511994321529,0.0115649688023632
0.213,425,0.0321539437830037,0.0239614391775239,0.0130082985004233
0.2255,450,0.0330696993772457,0.0231630902973669,0.0123160038491917
0.238,475,0.0320099322377228,0.0221853745849174,0.0116774942284985
0.25,499,0.0264045720237346,0.0174636315780944,0.0114308398845874


==> Dat045.csv <==
Time,Time_idx,L2Error_eul_FOM_phy,L2Error_ALE_FOM_phy,L2Error_ALE_FOM_ref
0.2,49,0.3518308648787452,0.11170748724796029,0.10929319419973507
0.192,47,0.3186481273803166,0.09326715841392651,0.09023088037071965
0.184,45,0.2845470759577034,0.08233496249734606,0.0789742457828935
0.176,43,0.254084066085067,0.07569940171194932,0.0729899835425431
0.168,41,0.22895002456352986,0.0702702565540192,0.06867794013350631
0.16,39,0.2118189359419155,0.06762505879679735,0.06769517988831521
0.152,37,0.20423744797195748,0.06698311602980125,0.0678989231304996
0.144,35,0.21017333898288784,0.06359005708831106,0.06485985947210898
0.136,33,0.22634662905456895,0.05885390360717562,0.061365635845203895
0.128,31,0.24687655353043125,0.056993077504940495,0.058806527323835525
0.12,29,0.266571278036297,0.056446185605225026,0.05743360759507836
0.112,27,0.28389370991383256,0.05654216176927173,0.05831149627303181
0.104,25,0.2955117133883089,0.05556499346736875,0.05868264368625353
0.096,23,0.29967924312730393,0.05615735815602182,0.06002185410764329
0.088,21,0.2971798084761924,0.05090744823979497,0.05843759349028111
0.08,19,0.2905087723575531,0.04933519604015333,0.05780278590128965
0.072,17,0.2798623840201738,0.046729387117377626,0.05827701037317109
0.064,15,0.2688131262629732,0.04961263314948842,0.062452773759522545
0.056,13,0.26588809536025454,0.05962308286127343,0.07626371342163221
0.048,11,0.2774301860882898,0.07330915455718745,0.08905710697709296
0.04,9,0.3042146967437257,0.0903626132429598,0.10305307128345861
0.032,7,0.34587775452470987,0.1300986708657877,0.1538521591399557
0.024,5,0.40086455244995367,0.19798592596484324,0.2896003360940249
0.016,3,0.46361242898271715,0.2864010628608132,0.4742020901408728
0.008,1,0.5249245557918394,0.3813014641865175,0.544096037682014


==> Dat046.csv <==
Time,Time_idx,L2Error_eul_FOM_phy,L2Error_ALE_FOM_phy,L2Error_ALE_FOM_ref
0.2,49,0.2244884171048757,0.09592889742773035,0.09470160147423304
0.192,47,0.184259448285802,0.0751596307992289,0.07207176392765119
0.184,45,0.15239869426256314,0.061940527474913,0.05822122103082627
0.176,43,0.14020537804912075,0.05392816233406185,0.05049070876019541
0.168,41,0.14237350065157642,0.04737338670683,0.045363448470326515
0.16,39,0.14861137593536677,0.04494405380867926,0.04435869445485246
0.152,37,0.15205332257101073,0.04506133088714293,0.04554905940036638
0.144,35,0.15096642187968135,0.04373901589326139,0.0438831138667355
0.136,33,0.14697989005197631,0.03975616407259188,0.04143806688795516
0.128,31,0.14873311516794663,0.04043057507236803,0.04083790627623582
0.12,29,0.15869562366913725,0.043105215197775756,0.0416579135423003
0.112,27,0.1757890335988874,0.04677584586106652,0.04545125276384751
0.104,25,0.1927728558735752,0.04836787463497461,0.047895256552017366
0.096,23,0.20639969621015636,0.04981299628514857,0.049357263962628725
0.088,21,0.2139670591673478,0.04433164687006814,0.0466921995035481
0.08,19,0.2196875485452314,0.04149432558154189,0.04273731740200375
0.072,17,0.22144146093837122,0.03571487050847736,0.03824521100915607
0.064,15,0.21853276997568066,0.03736972755753786,0.03519629745274848
0.056,13,0.21858835976459948,0.045241788348766646,0.04349966166247825
0.048,11,0.227007180354513,0.05855105840198061,0.050705230011886114
0.04,9,0.2361465525758667,0.0747663581012016,0.05866327912575207
0.032,7,0.23595865575906314,0.12344002729928157,0.11344077150451938
0.024,5,0.23778556843149856,0.20319658467496382,0.26510015972551676
0.016,3,0.2646487298823819,0.29420510973593783,0.45775255345581706
0.008,1,0.3160990662571094,0.37772909597433574,0.5150708624962309


==> Dat047.csv <==
Time,Time_idx,L2Error_eul_FOM_phy,L2Error_ALE_FOM_phy,L2Error_ALE_FOM_ref
0.2,49,0.1855331149171792,0.07966282173615487,0.0789192142149915
0.192,47,0.13791975101805196,0.05962616783973957,0.05727761458103336
0.184,45,0.10894900842455087,0.0474061327849887,0.04440485965985215
0.176,43,0.1145413303770422,0.040141263234511296,0.036832672415949765
0.168,41,0.12162463177621245,0.03558111820703764,0.03287503859154155
0.16,39,0.12089929463389223,0.03659783746674696,0.03422472300184953
0.152,37,0.12273233540012082,0.03885286571235127,0.03657324835807926
0.144,35,0.1269021085012206,0.03715579268448836,0.03415110272010596
0.136,33,0.1285125397594383,0.03149848677813753,0.030184913786576242
0.128,31,0.12936638611545984,0.030130194512221965,0.028461746626868352
0.12,29,0.1303900981804592,0.03323821036858514,0.031191129224382743
0.112,27,0.1317757544789082,0.03585460402110996,0.03441705617343141
0.104,25,0.1295880568900241,0.034886544849823925,0.03562518410912253
0.096,23,0.13309124417954848,0.032822570290035935,0.03440741789425429
0.088,21,0.13938717940838355,0.03087210023328269,0.034211233231346554
0.08,19,0.14284832148504212,0.03535684630466806,0.03425542316354183
0.072,17,0.14032443290378338,0.03159293050616942,0.033157808442843516
0.064,15,0.1459529657752434,0.03164165009296214,0.03138886348348949
0.056,13,0.16449508029179769,0.03461753171223626,0.038993055130908214
0.048,11,0.1905192394186851,0.041306569629095506,0.04157751479129046
0.04,9,0.21268141381599928,0.048841504472167126,0.0486924424645446
0.032,7,0.21723381470019626,0.06383364257649991,0.06223214116568887
0.024,5,0.22273786016182495,0.15604719440763684,0.16480445106449618
0.016,3,0.24735316373926913,0.27209212452853376,0.3519994815952704
0.008,1,0.2808611516962879,0.3341595846682958,0.4244616478712436


==> Dat048.csv <==
Time,Time_idx,L2Error_eul_FOM_phy,L2Error_ALE_FOM_phy,L2Error_ALE_FOM_ref
0.2,49,0.1663343704032604,0.07210156756980722,0.07138187482422666
0.192,47,0.11216051439731607,0.05337126225166098,0.05094201323880065
0.184,45,0.09007825567030045,0.04140812881595411,0.038048394243665795
0.176,43,0.09673683966041509,0.03494440170887409,0.031175631076343698
0.168,41,0.10022225949354563,0.03089530625972053,0.027437556268088185
0.16,39,0.10134863923356947,0.03164188428187098,0.02899139742140299
0.152,37,0.09835741444758533,0.03351470147028697,0.03128721403723252
0.144,35,0.10281338048870368,0.03354160494591592,0.030607312037727534
0.136,33,0.10806480223828993,0.029751228122992808,0.02907372588140155
0.128,31,0.1171333874184141,0.02873660354838133,0.027526005920306417
0.12,29,0.11825914422461495,0.031335491362085674,0.02965239491243328
0.112,27,0.1166683037164205,0.03365353034968697,0.032546680428496545
0.104,25,0.11626049929826178,0.03264336103345045,0.03320171140279154
0.096,23,0.12041714636574835,0.031711378371278784,0.032446672596759395
0.088,21,0.11888520829998135,0.029857221180741238,0.03300069638654086
0.08,19,0.12089044453258418,0.03285188976302021,0.031052389653960292
0.072,17,0.12337824405602926,0.028188653683458097,0.029389644555280373
0.064,15,0.12597278282134444,0.02731282801247687,0.02767055694662402
0.056,13,0.1295884983689893,0.030551834609116875,0.034191550060836
0.048,11,0.12958831202905216,0.034856402170316714,0.03295849774045407
0.04,9,0.1368987651730148,0.03928619960433325,0.04201303307495895
0.032,7,0.13542969271790134,0.04272991456232625,0.049326374070614507
0.024,5,0.15937907918717034,0.11964931620049754,0.12978267934598112
0.016,3,0.22430276775207836,0.2245937538208026,0.2938837307954926
0.008,1,0.26087313358075676,0.3152811415343269,0.38457351549016777


==> Dat049.csv <==
Time,Time_idx,L2Error_eul_FOM_phy,L2Error_ALE_FOM_phy,L2Error_ALE_FOM_ref
0.2,49,0.14145257899443692,0.06279743380114454,0.06290176925967277
0.192,47,0.08154373324198631,0.04581830367731146,0.044035355549493095
0.184,45,0.08011404559237303,0.03552663680748496,0.03182147325591007
0.176,43,0.0795082693624341,0.029999334913647677,0.025408307752895824
0.168,41,0.08139752951699453,0.026777725294754823,0.02224774601300598
0.16,39,0.08116228080064758,0.02788382682990177,0.023833864391131197
0.152,37,0.0805299860821943,0.0309482950680589,0.02665231877191533
0.144,35,0.08046132075990108,0.031998351038169746,0.02647265130646751
0.136,33,0.0821625251851486,0.026896554991034462,0.02430054764119394
0.128,31,0.08481735451405728,0.02594891785612547,0.023559035822281152
0.12,29,0.08252655293812677,0.02809592091679881,0.024625724007954045
0.112,27,0.08564926693811653,0.029980559069357014,0.02769841575125142
0.104,25,0.08793831075420891,0.027464592107972197,0.02640864974022845
0.096,23,0.09122147292990418,0.026125163063573747,0.024995429066278774
0.088,21,0.09344957006706246,0.02537267436628456,0.0252656104701681
0.08,19,0.09535487343193057,0.028754982098337413,0.024603426358085306
0.072,17,0.09747011114489437,0.024125528387915447,0.022540196535470215
0.064,15,0.10636317189014567,0.02281033251468994,0.021567484434350748
0.056,13,0.11368791705658698,0.024948394451398213,0.02591656553479393
0.048,11,0.11179315869675117,0.02729244250377064,0.028292574506416496
0.04,9,0.12333637219789005,0.034586211105278965,0.03423550579148223
0.032,7,0.13086812207281026,0.033953637140024966,0.0424098610183668
0.024,5,0.13176564536658078,0.1070023899754329,0.11546260876084395
0.016,3,0.18892342892221653,0.21281103054638184,0.2720482886964262
0.008,1,0.2335240158282611,0.2964048564006078,0.3437285897206861


==> Dat050.csv <==
Time,Time_idx,L2Error_eul_FOM_phy,L2Error_ALE_FOM_phy,L2Error_ALE_FOM_ref
0.2,49,0.3518308648787452,0.11170748724796029,0.10929319419973507
0.192,47,0.3186481273803166,0.09326715841392651,0.09023088037071965
0.184,45,0.2845470759577034,0.08233496249734606,0.0789742457828935
0.176,43,0.254084066085067,0.07569940171194932,0.0729899835425431
0.168,41,0.22895002456352986,0.0702702565540192,0.06867794013350631
0.16,39,0.2118189359419155,0.06762505879679735,0.06769517988831521
0.152,37,0.20423744797195748,0.06698311602980125,0.0678989231304996
0.144,35,0.21017333898288784,0.06359005708831106,0.06485985947210898
0.136,33,0.22634662905456895,0.05885390360717562,0.061365635845203895
0.128,31,0.24687655353043125,0.056993077504940495,0.058806527323835525
0.12,29,0.266571278036297,0.056446185605225026,0.05743360759507836
0.112,27,0.28389370991383256,0.05654216176927173,0.05831149627303181
0.104,25,0.2955117133883089,0.05556499346736875,0.05868264368625353
0.096,23,0.29967924312730393,0.05615735815602182,0.06002185410764329
0.088,21,0.2971798084761924,0.05090744823979497,0.05843759349028111
0.08,19,0.2905087723575531,0.04933519604015333,0.05780278590128965
0.072,17,0.2798623840201738,0.046729387117377626,0.05827701037317109
0.064,15,0.2688131262629732,0.04961263314948842,0.062452773759522545
0.056,13,0.26588809536025454,0.05962308286127343,0.07626371342163221
0.048,11,0.2774301860882898,0.07330915455718745,0.08905710697709296
0.04,9,0.3042146967437257,0.0903626132429598,0.10305307128345861
0.032,7,0.34587775452470987,0.1300986708657877,0.1538521591399557
0.024,5,0.40086455244995367,0.19798592596484324,0.2896003360940249
0.016,3,0.46361242898271715,0.2864010628608132,0.4742020901408728
0.008,1,0.5249245557918394,0.3813014641865175,0.544096037682014


==> Dat051.csv <==
Time,Time_idx,L2Error_eul_FOM_phy,L2Error_ALE_FOM_phy,L2Error_ALE_FOM_ref
0.2,49,0.2244884171048757,0.09592889742773035,0.09470160147423304
0.192,47,0.184259448285802,0.0751596307992289,0.07207176392765119
0.184,45,0.15239869426256314,0.061940527474913,0.05822122103082627
0.176,43,0.14020537804912075,0.05392816233406185,0.05049070876019541
0.168,41,0.14237350065157642,0.04737338670683,0.045363448470326515
0.16,39,0.14861137593536677,0.04494405380867926,0.04435869445485246
0.152,37,0.15205332257101073,0.04506133088714293,0.04554905940036638
0.144,35,0.15096642187968135,0.04373901589326139,0.0438831138667355
0.136,33,0.14697989005197631,0.03975616407259188,0.04143806688795516
0.128,31,0.14873311516794663,0.04043057507236803,0.04083790627623582
0.12,29,0.15869562366913725,0.043105215197775756,0.0416579135423003
0.112,27,0.1757890335988874,0.04677584586106652,0.04545125276384751
0.104,25,0.1927728558735752,0.04836787463497461,0.047895256552017366
0.096,23,0.20639969621015636,0.04981299628514857,0.049357263962628725
0.088,21,0.2139670591673478,0.04433164687006814,0.0466921995035481
0.08,19,0.2196875485452314,0.04149432558154189,0.04273731740200375
0.072,17,0.22144146093837122,0.03571487050847736,0.03824521100915607
0.064,15,0.21853276997568066,0.03736972755753786,0.03519629745274848
0.056,13,0.21858835976459948,0.045241788348766646,0.04349966166247825
0.048,11,0.227007180354513,0.05855105840198061,0.050705230011886114
0.04,9,0.2361465525758667,0.0747663581012016,0.05866327912575207
0.032,7,0.23595865575906314,0.12344002729928157,0.11344077150451938
0.024,5,0.23778556843149856,0.20319658467496382,0.26510015972551676
0.016,3,0.2646487298823819,0.29420510973593783,0.45775255345581706
0.008,1,0.3160990662571094,0.37772909597433574,0.5150708624962309


==> Dat052.csv <==
Time,Time_idx,L2Error_eul_FOM_phy,L2Error_ALE_FOM_phy,L2Error_ALE_FOM_ref
0.2,49,0.1855331149171792,0.07966282173615487,0.0789192142149915
0.192,47,0.13791975101805196,0.05962616783973957,0.05727761458103336
0.184,45,0.10894900842455087,0.0474061327849887,0.04440485965985215
0.176,43,0.1145413303770422,0.040141263234511296,0.036832672415949765
0.168,41,0.12162463177621245,0.03558111820703764,0.03287503859154155
0.16,39,0.12089929463389223,0.03659783746674696,0.03422472300184953
0.152,37,0.12273233540012082,0.03885286571235127,0.03657324835807926
0.144,35,0.1269021085012206,0.03715579268448836,0.03415110272010596
0.136,33,0.1285125397594383,0.03149848677813753,0.030184913786576242
0.128,31,0.12936638611545984,0.030130194512221965,0.028461746626868352
0.12,29,0.1303900981804592,0.03323821036858514,0.031191129224382743
0.112,27,0.1317757544789082,0.03585460402110996,0.03441705617343141
0.104,25,0.1295880568900241,0.034886544849823925,0.03562518410912253
0.096,23,0.13309124417954848,0.032822570290035935,0.03440741789425429
0.088,21,0.13938717940838355,0.03087210023328269,0.034211233231346554
0.08,19,0.14284832148504212,0.03535684630466806,0.03425542316354183
0.072,17,0.14032443290378338,0.03159293050616942,0.033157808442843516
0.064,15,0.1459529657752434,0.03164165009296214,0.03138886348348949
0.056,13,0.16449508029179769,0.03461753171223626,0.038993055130908214
0.048,11,0.1905192394186851,0.041306569629095506,0.04157751479129046
0.04,9,0.21268141381599928,0.048841504472167126,0.0486924424645446
0.032,7,0.21723381470019626,0.06383364257649991,0.06223214116568887
0.024,5,0.22273786016182495,0.15604719440763684,0.16480445106449618
0.016,3,0.24735316373926913,0.27209212452853376,0.3519994815952704
0.008,1,0.2808611516962879,0.3341595846682958,0.4244616478712436


==> Dat053.csv <==
Time,Time_idx,L2Error_eul_FOM_phy,L2Error_ALE_FOM_phy,L2Error_ALE_FOM_ref
0.2,49,0.1663343704032604,0.07210156756980722,0.07138187482422666
0.192,47,0.11216051439731607,0.05337126225166098,0.05094201323880065
0.184,45,0.09007825567030045,0.04140812881595411,0.038048394243665795
0.176,43,0.09673683966041509,0.03494440170887409,0.031175631076343698
0.168,41,0.10022225949354563,0.03089530625972053,0.027437556268088185
0.16,39,0.10134863923356947,0.03164188428187098,0.02899139742140299
0.152,37,0.09835741444758533,0.03351470147028697,0.03128721403723252
0.144,35,0.10281338048870368,0.03354160494591592,0.030607312037727534
0.136,33,0.10806480223828993,0.029751228122992808,0.02907372588140155
0.128,31,0.1171333874184141,0.02873660354838133,0.027526005920306417
0.12,29,0.11825914422461495,0.031335491362085674,0.02965239491243328
0.112,27,0.1166683037164205,0.03365353034968697,0.032546680428496545
0.104,25,0.11626049929826178,0.03264336103345045,0.03320171140279154
0.096,23,0.12041714636574835,0.031711378371278784,0.032446672596759395
0.088,21,0.11888520829998135,0.029857221180741238,0.03300069638654086
0.08,19,0.12089044453258418,0.03285188976302021,0.031052389653960292
0.072,17,0.12337824405602926,0.028188653683458097,0.029389644555280373
0.064,15,0.12597278282134444,0.02731282801247687,0.02767055694662402
0.056,13,0.1295884983689893,0.030551834609116875,0.034191550060836
0.048,11,0.12958831202905216,0.034856402170316714,0.03295849774045407
0.04,9,0.1368987651730148,0.03928619960433325,0.04201303307495895
0.032,7,0.13542969271790134,0.04272991456232625,0.049326374070614507
0.024,5,0.15937907918717034,0.11964931620049754,0.12978267934598112
0.016,3,0.22430276775207836,0.2245937538208026,0.2938837307954926
0.008,1,0.26087313358075676,0.3152811415343269,0.38457351549016777


==> Dat054.csv <==
Time,Time_idx,L2Error_eul_FOM_phy,L2Error_ALE_FOM_phy,L2Error_ALE_FOM_ref
0.2,49,0.14145257899443692,0.06279743380114454,0.06290176925967277
0.192,47,0.08154373324198631,0.04581830367731146,0.044035355549493095
0.184,45,0.08011404559237303,0.03552663680748496,0.03182147325591007
0.176,43,0.0795082693624341,0.029999334913647677,0.025408307752895824
0.168,41,0.08139752951699453,0.026777725294754823,0.02224774601300598
0.16,39,0.08116228080064758,0.02788382682990177,0.023833864391131197
0.152,37,0.0805299860821943,0.0309482950680589,0.02665231877191533
0.144,35,0.08046132075990108,0.031998351038169746,0.02647265130646751
0.136,33,0.0821625251851486,0.026896554991034462,0.02430054764119394
0.128,31,0.08481735451405728,0.02594891785612547,0.023559035822281152
0.12,29,0.08252655293812677,0.02809592091679881,0.024625724007954045
0.112,27,0.08564926693811653,0.029980559069357014,0.02769841575125142
0.104,25,0.08793831075420891,0.027464592107972197,0.02640864974022845
0.096,23,0.09122147292990418,0.026125163063573747,0.024995429066278774
0.088,21,0.09344957006706246,0.02537267436628456,0.0252656104701681
0.08,19,0.09535487343193057,0.028754982098337413,0.024603426358085306
0.072,17,0.09747011114489437,0.024125528387915447,0.022540196535470215
0.064,15,0.10636317189014567,0.02281033251468994,0.021567484434350748
0.056,13,0.11368791705658698,0.024948394451398213,0.02591656553479393
0.048,11,0.11179315869675117,0.02729244250377064,0.028292574506416496
0.04,9,0.12333637219789005,0.034586211105278965,0.03423550579148223
0.032,7,0.13086812207281026,0.033953637140024966,0.0424098610183668
0.024,5,0.13176564536658078,0.1070023899754329,0.11546260876084395
0.016,3,0.18892342892221653,0.21281103054638184,0.2720482886964262
0.008,1,0.2335240158282611,0.2964048564006078,0.3437285897206861


==> Dat055.csv <==
Time,Time_idx,L2Error_eul_FOM_phy,L2Error_ALE_FOM_phy,L2Error_ALE_FOM_ref
0.2,49,0.35184876400853393,0.11190884591656088,0.10949345004379415
0.192,47,0.31865862909188947,0.09339538842309035,0.09036212049438574
0.184,45,0.2846460638669274,0.08245276288911649,0.07913842793181064
0.176,43,0.25425812974870315,0.07601777231931725,0.07342109450492988
0.168,41,0.22913451405870416,0.07103447809490197,0.06966375917775745
0.16,39,0.2119774068645736,0.06886882976543536,0.06923271504907756
0.152,37,0.20436070225217193,0.0684062344499042,0.06970147929788358
0.144,35,0.21021896568874082,0.06500209803155783,0.06665991417455656
0.136,33,0.22634695909310568,0.060486130736613145,0.06314775412843446
0.128,31,0.246907532435759,0.058705358558653276,0.06046053492879586
0.12,29,0.2666020535158789,0.057761870497872625,0.05860941451569338
0.112,27,0.283919109672175,0.057415281335930844,0.05894108992813002
0.104,25,0.29554771174058375,0.056212088790342084,0.05901548814215468
0.096,23,0.2997419577548183,0.05686373734978993,0.06038864809790526
0.088,21,0.297236350309491,0.05115218479398762,0.0584893566073631
0.08,19,0.2905651610030967,0.049143401731150775,0.05792039951502889
0.072,17,0.2799014249437315,0.04660492387805716,0.05871581143267943
0.064,15,0.2688263297798878,0.04946076138220587,0.06284114177453794
0.056,13,0.26597010297313,0.0588507374452747,0.07684927314284533
0.048,11,0.2776232374183255,0.07120215767700645,0.09020495641813069
0.04,9,0.3043366398603691,0.0899934858874475,0.10325016881381849
0.032,7,0.34589114614991906,0.13585460493420112,0.16263483090518568
0.024,5,0.40104134016050946,0.20833089075710517,0.35063546917574373
0.016,3,0.46471214373458275,0.3011543416064386,0.7292070799927072
0.008,1,0.5281770736038265,0.4032180868023146,1.195980093124226


==> Dat056.csv <==
Time,Time_idx,L2Error_eul_FOM_phy,L2Error_ALE_FOM_phy,L2Error_ALE_FOM_ref
0.2,49,0.22470206628780892,0.09602711597805436,0.09510189688934433
0.192,47,0.18440056479918238,0.07522524638563528,0.07229753060530718
0.184,45,0.15259300758361571,0.06209062557369248,0.05864478653283677
0.176,43,0.1403997986499589,0.05412675133499245,0.05092582954716348
0.168,41,0.14257485222475377,0.047630843647629297,0.04582686497987193
0.16,39,0.14881575060970886,0.045395712204984694,0.04484241247776643
0.152,37,0.15233175124649426,0.045426292382396115,0.045871133547813
0.144,35,0.15132889266951693,0.04418881330332205,0.044230446985498384
0.136,33,0.14730626962697563,0.04031001623899586,0.04178795536766918
0.128,31,0.14898781962903487,0.041051214097516775,0.04118969560994282
0.12,29,0.15905685503232894,0.04363691494021258,0.0419894958294122
0.112,27,0.1763393197491596,0.047309197958212215,0.04581952643883481
0.104,25,0.19341798769327553,0.04890029773269525,0.04839814583326844
0.096,23,0.20715653025110034,0.05046262921984519,0.049666584781831905
0.088,21,0.2145241942922527,0.04494868249446129,0.04702008678232447
0.08,19,0.21994389328433658,0.04210238759056201,0.04345489420348683
0.072,17,0.22177168466579084,0.03723989411445189,0.03936483864386122
0.064,15,0.2192723720087124,0.039240183898167365,0.03625300841201816
0.056,13,0.21957109126995206,0.048197560213010665,0.044710026495389035
0.048,11,0.22783551806940558,0.06350921829709932,0.05284603759755287
0.04,9,0.23679734608879568,0.08311412658120106,0.0649141192622171
0.032,7,0.23631253415219253,0.12227731615557824,0.12127211235526883
0.024,5,0.23891971801179185,0.1925309309895286,0.29632502110932896
0.016,3,0.2688571035987644,0.27825727523054533,0.6437883904570498
0.008,1,0.32607759774474443,0.3769860065974376,1.076643253557281


==> Dat057.csv <==
Time,Time_idx,L2Error_eul_FOM_phy,L2Error_ALE_FOM_phy,L2Error_ALE_FOM_ref
0.2,49,0.1906867187980403,0.08954741981312572,0.0885496055029036
0.192,47,0.13935353592392583,0.06814431987096237,0.06526935163699123
0.184,45,0.10938798793381695,0.055182895500699734,0.051549751497451314
0.176,43,0.11510505347411765,0.04747115550025771,0.0436862447936369
0.168,41,0.12203442334282563,0.04220089789984232,0.039411390785107976
0.16,39,0.12202669482169934,0.04247653540356524,0.04029099721670457
0.152,37,0.12382362281407987,0.04347766321924895,0.04176556218919639
0.144,35,0.12805386847540684,0.04234488895280632,0.03993576361060788
0.136,33,0.12947597394118543,0.03760014028382198,0.03706306851826904
0.128,31,0.13052013055873593,0.03822562153218794,0.03673528324250402
0.12,29,0.13110695293262956,0.04211054649995871,0.038973106592618184
0.112,27,0.1327068520540465,0.04452102416417337,0.041204993641983476
0.104,25,0.1303637842633627,0.04375276854851707,0.04204446581487308
0.096,23,0.1337620241469744,0.04333883853488572,0.040951636592666395
0.088,21,0.14013566770345248,0.041766260449648894,0.04179981842321147
0.08,19,0.14372776114580882,0.0440160391942263,0.0441350176532007
0.072,17,0.14108651043590184,0.042148553821105564,0.0431084369762031
0.064,15,0.14698078736981557,0.036806660804115585,0.03928496898656109
0.056,13,0.16760990400471956,0.04067370851063017,0.0447527439447657
0.048,11,0.1928051787553774,0.04477594653313449,0.04811975530528943
0.04,9,0.21330548441000535,0.04923832485174618,0.054424517487909725
0.032,7,0.21865024891025456,0.06574686233014237,0.07056798979725343
0.024,5,0.22531064077026874,0.14328285693666565,0.19417573639559463
0.016,3,0.25674830009392036,0.2491886633629315,0.5561315169612957
0.008,1,0.3055190709532297,0.36218782129151,1.012856383846818


==> Dat058.csv <==
Time,Time_idx,L2Error_eul_FOM_phy,L2Error_ALE_FOM_phy,L2Error_ALE_FOM_ref
0.2,49,0.17829312129372368,0.09106117415524306,0.08982788800648539
0.192,47,0.11438838560497841,0.06755250815965855,0.06451171183262433
0.184,45,0.09221232275293667,0.052942749328633576,0.049345905900704305
0.176,43,0.09830365483350122,0.04464371395756489,0.041269712919739736
0.168,41,0.10231103606279678,0.03942673540385365,0.037490481697810135
0.16,39,0.10456973867831074,0.040252586677582046,0.039134572827516534
0.152,37,0.10118254444295596,0.040894607877902486,0.04042806560358864
0.144,35,0.10504048880087528,0.040279953949628286,0.03885008247362839
0.136,33,0.11050897078631194,0.037061926511789724,0.03710952256967048
0.128,31,0.12168304264936637,0.03716467056739518,0.03610612277110682
0.12,29,0.12433041938277133,0.038504700848469076,0.03660676693826351
0.112,27,0.12398718789318296,0.042547710108348326,0.040814820469374104
0.104,25,0.12338761273321154,0.04394252772832505,0.0444385260404682
0.096,23,0.12324370250778598,0.04327904532629049,0.04331851821150399
0.088,21,0.12100196608683852,0.0406717764433907,0.042304808242543304
0.08,19,0.12379835539325504,0.04138056412825538,0.042016024318906976
0.072,17,0.1258043728738946,0.036831583665437026,0.03806340054604062
0.064,15,0.12929439914973098,0.030155562456828777,0.03376001376782353
0.056,13,0.13443512803249522,0.032504967259889446,0.03894371284182224
0.048,11,0.13735424498137208,0.04078276655031763,0.04335529288029326
0.04,9,0.1466976575541765,0.055941097474978795,0.0553874631920969
0.032,7,0.13972343326380407,0.05498182070825708,0.05939513455516701
0.024,5,0.16998514554138439,0.1294931563823699,0.1618988333771454
0.016,3,0.297101871814533,0.2456596881110272,0.5031035010389823
0.008,1,0.4495048005718692,0.371071657140417,0.9537833309351423


==> Dat059.csv <==
Time,Time_idx,L2Error_eul_FOM_phy,L2Error_ALE_FOM_phy,L2Error_ALE_FOM_ref
0.2,49,0.20264740979282572,0.08723449988137946,0.08681356080917182
0.192,47,0.11776917215398536,0.0643040405329984,0.062194427150123785
0.184,45,0.09821681817481959,0.05048783635847995,0.04812575803906493
0.176,43,0.10615841752147005,0.043514254321239655,0.04126948363639402
0.168,41,0.09846339238419267,0.039138626729475386,0.03770154891256944
0.16,39,0.10688605555763232,0.039714841747359446,0.03832068887207569
0.152,37,0.1007395448544735,0.041248403296633346,0.040145947868100385
0.144,35,0.10854013110665484,0.04325702066762717,0.040668255710146275
0.136,33,0.10108150299923684,0.040792030658542054,0.040492860016627864
0.128,31,0.09921874293781302,0.042280009781591764,0.04151092749638147
0.12,29,0.09677856287030666,0.04558461303112591,0.043214858385632784
0.112,27,0.09800512085929249,0.04971971053399042,0.047092317321779
0.104,25,0.09702315450050639,0.05103237419579048,0.048324093329894284
0.096,23,0.0987946236535661,0.05263835946596462,0.048219459032886845
0.088,21,0.10047136284180183,0.05195219333132892,0.047776655526489964
0.08,19,0.11963545990129847,0.05015900096056956,0.04818703343680548
0.072,17,0.11531356867215854,0.043385358573186476,0.04263004630362352
0.064,15,0.12610446753090954,0.028989994774998428,0.03245867852094434
0.056,13,0.1318359063179333,0.0324838504234553,0.038528183040169896
0.048,11,0.13125376589264107,0.04450333284222023,0.04871250432812586
0.04,9,0.1460061209618463,0.05945071747874974,0.05598990256344753
0.032,7,0.15042348141400627,0.06307941371561825,0.07669782329153335
0.024,5,0.14842225722859628,0.13805572395166227,0.18815367908907277
0.016,3,0.23033042678307408,0.24568169785255708,0.595229799405283
0.008,1,0.3655097782945418,0.3542936005195414,1.1110577812189673


==> Dat060.csv <==
Time,Time_idx,L2Error_eul_FOM_phy,L2Error_ALE_FOM_phy,L2Error_ALE_FOM_ref
0.2,49,0.35184876400853393,0.11190884591656088,0.10949345004379415
0.192,47,0.31865862909188947,0.09339538842309035,0.09036212049438574
0.184,45,0.2846460638669274,0.08245276288911649,0.07913842793181064
0.176,43,0.25425812974870315,0.07601777231931725,0.07342109450492988
0.168,41,0.22913451405870416,0.07103447809490197,0.06966375917775745
0.16,39,0.2119774068645736,0.06886882976543536,0.06923271504907756
0.152,37,0.20436070225217193,0.0684062344499042,0.06970147929788358
0.144,35,0.21021896568874082,0.06500209803155783,0.06665991417455656
0.136,33,0.22634695909310568,0.060486130736613145,0.06314775412843446
0.128,31,0.246907532435759,0.058705358558653276,0.06046053492879586
0.12,29,0.2666020535158789,0.057761870497872625,0.05860941451569338
0.112,27,0.283919109672175,0.057415281335930844,0.05894108992813002
0.104,25,0.29554771174058375,0.056212088790342084,0.05901548814215468
0.096,23,0.2997419577548183,0.05686373734978993,0.06038864809790526
0.088,21,0.297236350309491,0.05115218479398762,0.0584893566073631
0.08,19,0.2905651610030967,0.049143401731150775,0.05792039951502889
0.072,17,0.2799014249437315,0.04660492387805716,0.05871581143267943
0.064,15,0.2688263297798878,0.04946076138220587,0.06284114177453794
0.056,13,0.26597010297313,0.0588507374452747,0.07684927314284533
0.048,11,0.2776232374183255,0.07120215767700645,0.09020495641813069
0.04,9,0.3043366398603691,0.0899934858874475,0.10325016881381849
0.032,7,0.34589114614991906,0.13585460493420112,0.16263483090518568
0.024,5,0.40104134016050946,0.20833089075710517,0.35063546917574373
0.016,3,0.46471214373458275,0.3011543416064386,0.7292070799927072
0.008,1,0.5281770736038265,0.4032180868023146,1.195980093124226


==> Dat061.csv <==
Time,Time_idx,L2Error_eul_FOM_phy,L2Error_ALE_FOM_phy,L2Error_ALE_FOM_ref
0.2,49,0.22470206628780892,0.09602711597805436,0.09510189688934433
0.192,47,0.18440056479918238,0.07522524638563528,0.07229753060530718
0.184,45,0.15259300758361571,0.06209062557369248,0.05864478653283677
0.176,43,0.1403997986499589,0.05412675133499245,0.05092582954716348
0.168,41,0.14257485222475377,0.047630843647629297,0.04582686497987193
0.16,39,0.14881575060970886,0.045395712204984694,0.04484241247776643
0.152,37,0.15233175124649426,0.045426292382396115,0.045871133547813
0.144,35,0.15132889266951693,0.04418881330332205,0.044230446985498384
0.136,33,0.14730626962697563,0.04031001623899586,0.04178795536766918
0.128,31,0.14898781962903487,0.041051214097516775,0.04118969560994282
0.12,29,0.15905685503232894,0.04363691494021258,0.0419894958294122
0.112,27,0.1763393197491596,0.047309197958212215,0.04581952643883481
0.104,25,0.19341798769327553,0.04890029773269525,0.04839814583326844
0.096,23,0.20715653025110034,0.05046262921984519,0.049666584781831905
0.088,21,0.2145241942922527,0.04494868249446129,0.04702008678232447
0.08,19,0.21994389328433658,0.04210238759056201,0.04345489420348683
0.072,17,0.22177168466579084,0.03723989411445189,0.03936483864386122
0.064,15,0.2192723720087124,0.039240183898167365,0.03625300841201816
0.056,13,0.21957109126995206,0.048197560213010665,0.044710026495389035
0.048,11,0.22783551806940558,0.06350921829709932,0.05284603759755287
0.04,9,0.23679734608879568,0.08311412658120106,0.0649141192622171
0.032,7,0.23631253415219253,0.12227731615557824,0.12127211235526883
0.024,5,0.23891971801179185,0.1925309309895286,0.29632502110932896
0.016,3,0.2688571035987644,0.27825727523054533,0.6437883904570498
0.008,1,0.32607759774474443,0.3769860065974376,1.076643253557281


==> Dat062.csv <==
Time,Time_idx,L2Error_eul_FOM_phy,L2Error_ALE_FOM_phy,L2Error_ALE_FOM_ref
0.2,49,0.1906867187980403,0.08954741981312572,0.0885496055029036
0.192,47,0.13935353592392583,0.06814431987096237,0.06526935163699123
0.184,45,0.10938798793381695,0.055182895500699734,0.051549751497451314
0.176,43,0.11510505347411765,0.04747115550025771,0.0436862447936369
0.168,41,0.12203442334282563,0.04220089789984232,0.039411390785107976
0.16,39,0.12202669482169934,0.04247653540356524,0.04029099721670457
0.152,37,0.12382362281407987,0.04347766321924895,0.04176556218919639
0.144,35,0.12805386847540684,0.04234488895280632,0.03993576361060788
0.136,33,0.12947597394118543,0.03760014028382198,0.03706306851826904
0.128,31,0.13052013055873593,0.03822562153218794,0.03673528324250402
0.12,29,0.13110695293262956,0.04211054649995871,0.038973106592618184
0.112,27,0.1327068520540465,0.04452102416417337,0.041204993641983476
0.104,25,0.1303637842633627,0.04375276854851707,0.04204446581487308
0.096,23,0.1337620241469744,0.04333883853488572,0.040951636592666395
0.088,21,0.14013566770345248,0.041766260449648894,0.04179981842321147
0.08,19,0.14372776114580882,0.0440160391942263,0.0441350176532007
0.072,17,0.14108651043590184,0.042148553821105564,0.0431084369762031
0.064,15,0.14698078736981557,0.036806660804115585,0.03928496898656109
0.056,13,0.16760990400471956,0.04067370851063017,0.0447527439447657
0.048,11,0.1928051787553774,0.04477594653313449,0.04811975530528943
0.04,9,0.21330548441000535,0.04923832485174618,0.054424517487909725
0.032,7,0.21865024891025456,0.06574686233014237,0.07056798979725343
0.024,5,0.22531064077026874,0.14328285693666565,0.19417573639559463
0.016,3,0.25674830009392036,0.2491886633629315,0.5561315169612957
0.008,1,0.3055190709532297,0.36218782129151,1.012856383846818


==> Dat063.csv <==
Time,Time_idx,L2Error_eul_FOM_phy,L2Error_ALE_FOM_phy,L2Error_ALE_FOM_ref
0.2,49,0.17829312129372368,0.09106117415524306,0.08982788800648539
0.192,47,0.11438838560497841,0.06755250815965855,0.06451171183262433
0.184,45,0.09221232275293667,0.052942749328633576,0.049345905900704305
0.176,43,0.09830365483350122,0.04464371395756489,0.041269712919739736
0.168,41,0.10231103606279678,0.03942673540385365,0.037490481697810135
0.16,39,0.10456973867831074,0.040252586677582046,0.039134572827516534
0.152,37,0.10118254444295596,0.040894607877902486,0.04042806560358864
0.144,35,0.10504048880087528,0.040279953949628286,0.03885008247362839
0.136,33,0.11050897078631194,0.037061926511789724,0.03710952256967048
0.128,31,0.12168304264936637,0.03716467056739518,0.03610612277110682
0.12,29,0.12433041938277133,0.038504700848469076,0.03660676693826351
0.112,27,0.12398718789318296,0.042547710108348326,0.040814820469374104
0.104,25,0.12338761273321154,0.04394252772832505,0.0444385260404682
0.096,23,0.12324370250778598,0.04327904532629049,0.04331851821150399
0.088,21,0.12100196608683852,0.0406717764433907,0.042304808242543304
0.08,19,0.12379835539325504,0.04138056412825538,0.042016024318906976
0.072,17,0.1258043728738946,0.036831583665437026,0.03806340054604062
0.064,15,0.12929439914973098,0.030155562456828777,0.03376001376782353
0.056,13,0.13443512803249522,0.032504967259889446,0.03894371284182224
0.048,11,0.13735424498137208,0.04078276655031763,0.04335529288029326
0.04,9,0.1466976575541765,0.055941097474978795,0.0553874631920969
0.032,7,0.13972343326380407,0.05498182070825708,0.05939513455516701
0.024,5,0.16998514554138439,0.1294931563823699,0.1618988333771454
0.016,3,0.297101871814533,0.2456596881110272,0.5031035010389823
0.008,1,0.4495048005718692,0.371071657140417,0.9537833309351423


==> Dat064.csv <==
Time,Time_idx,L2Error_eul_FOM_phy,L2Error_ALE_FOM_phy,L2Error_ALE_FOM_ref
0.2,49,0.20264740979282572,0.08723449988137946,0.08681356080917182
0.192,47,0.11776917215398536,0.0643040405329984,0.062194427150123785
0.184,45,0.09821681817481959,0.05048783635847995,0.04812575803906493
0.176,43,0.10615841752147005,0.043514254321239655,0.04126948363639402
0.168,41,0.09846339238419267,0.039138626729475386,0.03770154891256944
0.16,39,0.10688605555763232,0.039714841747359446,0.03832068887207569
0.152,37,0.1007395448544735,0.041248403296633346,0.040145947868100385
0.144,35,0.10854013110665484,0.04325702066762717,0.040668255710146275
0.136,33,0.10108150299923684,0.040792030658542054,0.040492860016627864
0.128,31,0.09921874293781302,0.042280009781591764,0.04151092749638147
0.12,29,0.09677856287030666,0.04558461303112591,0.043214858385632784
0.112,27,0.09800512085929249,0.04971971053399042,0.047092317321779
0.104,25,0.09702315450050639,0.05103237419579048,0.048324093329894284
0.096,23,0.0987946236535661,0.05263835946596462,0.048219459032886845
0.088,21,0.10047136284180183,0.05195219333132892,0.047776655526489964
0.08,19,0.11963545990129847,0.05015900096056956,0.04818703343680548
0.072,17,0.11531356867215854,0.043385358573186476,0.04263004630362352
0.064,15,0.12610446753090954,0.028989994774998428,0.03245867852094434
0.056,13,0.1318359063179333,0.0324838504234553,0.038528183040169896
0.048,11,0.13125376589264107,0.04450333284222023,0.04871250432812586
0.04,9,0.1460061209618463,0.05945071747874974,0.05598990256344753
0.032,7,0.15042348141400627,0.06307941371561825,0.07669782329153335
0.024,5,0.14842225722859628,0.13805572395166227,0.18815367908907277
0.016,3,0.23033042678307408,0.24568169785255708,0.595229799405283
0.008,1,0.3655097782945418,0.3542936005195414,1.1110577812189673


==> Dat065.csv <==
Time,Time_idx,L2Error_eul_FOM_phy,L2Error_ALE_FOM_phy,L2Error_ALE_FOM_ref
0.25,99,0.5273553761158434,0.08900146302543305,0.07739027033189982
0.24,95,0.42389360216629574,0.08507938763263702,0.06595836408925985
0.2275,90,0.3474308138963865,0.07634679531454604,0.05690429449130264
0.215,85,0.3610722370005657,0.0713348395160328,0.05133605755406278
0.2025,80,0.43194422337306476,0.06620758235128898,0.04816537052019382
0.19,75,0.5021683856119786,0.06292753500608704,0.04478989967394201
0.1775,70,0.54135299442052,0.06399573047250783,0.044863650190103674
0.165,65,0.5390689873000517,0.07264689781509126,0.05211242165018425
0.1525,60,0.5042458978012209,0.07021609336267735,0.05415547427613203
0.14,55,0.4729070796124115,0.08245887692830178,0.06609868792032103
0.1275,50,0.4818780734226872,0.07792660413856857,0.06637630914784225
0.115,45,0.5294976548425994,0.07938221273120648,0.06557074494387158
0.1025,40,0.5906296905873999,0.09742619397822702,0.08101459581127529
0.09,35,0.6371170522843934,0.07851785017487829,0.07383631094271717
0.0775,30,0.6646479247070876,0.08378400177764399,0.08487109412366654
0.065,25,0.6743217932028212,0.09225653297745613,0.10247187287847269
0.0525,20,0.6687596871109721,0.1292601232031866,0.1626549763401053
0.04,15,0.6530730325128995,0.10132876578831088,0.13153314932136448
0.0275,10,0.6204341222664806,0.12813886064771882,0.1549480564558283
0.015,5,0.5671359901521139,0.12813886064771882,0.24457007552266807
0.0025,0,0.4820231337530847,0.12813886064771882,0.7069803049088969


==> Dat066.csv <==
Time,Time_idx,L2Error_eul_FOM_phy,L2Error_ALE_FOM_phy,L2Error_ALE_FOM_ref
0.25,99,0.39134590765232197,0.07498444154262064,0.06362061431334606
0.24,95,0.2722323181583533,0.07039668660275802,0.05178711233454046
0.2275,90,0.30245696511652836,0.062267603543752124,0.04301228533744182
0.215,85,0.3575389694069215,0.059160708598518304,0.03893319578818295
0.2025,80,0.3551092032892082,0.056320403417342756,0.03812133524769233
0.19,75,0.33310534937930847,0.05771535750933711,0.04004911132796068
0.1775,70,0.3444240705562161,0.06207000520969858,0.0429176406041501
0.165,65,0.36212885573663905,0.07248128968181619,0.05207129679409159
0.1525,60,0.36335747101972854,0.0690385702687601,0.05269044697339804
0.14,55,0.34111915800146597,0.07669591531183227,0.061688411508300796
0.1275,50,0.3661709475339976,0.06616219871577167,0.05323429503417121
0.115,45,0.43773474718736766,0.07177802741019255,0.058290020679841625
0.1025,40,0.4686728716663858,0.08257405316483261,0.06990614266355763
0.09,35,0.4373900776639917,0.06378517175090459,0.06022696334446462
0.0775,30,0.45084946709393603,0.07234864490765515,0.07134673077955593
0.065,25,0.5274180742682468,0.0750943495052394,0.0835872039453447
0.0525,20,0.5839280282797787,0.09404164385736132,0.11904186929651388
0.04,15,0.5952117439624164,0.09831864283280997,0.12018472274377791
0.0275,10,0.5707548897646082,0.07305044812949293,0.11845671222951924
0.015,5,0.517165084047266,0.07305044812949293,0.19286844722430105
0.0025,0,0.4193671495420232,0.07305044812949293,0.6957176509246954


==> Dat067.csv <==
Time,Time_idx,L2Error_eul_FOM_phy,L2Error_ALE_FOM_phy,L2Error_ALE_FOM_ref
0.25,99,0.28286525561305426,0.06308039371543549,0.05081945202218772
0.24,95,0.1955390159841957,0.06130269745896441,0.040632998090980185
0.2275,90,0.2694788188298816,0.055747431774470134,0.035013311106275216
0.215,85,0.22587186588419986,0.05561919911167866,0.033966567385889365
0.2025,80,0.281920167828573,0.05469858028525341,0.03579400879979549
0.19,75,0.2636265776839895,0.05626783121185278,0.03896351778848409
0.1775,70,0.2917016995610952,0.05901278127650116,0.04007246293536482
0.165,65,0.30332460403361894,0.06306256165157512,0.04213550338062672
0.1525,60,0.30783244680077565,0.06193866857244003,0.045693838036480965
0.14,55,0.32214095691009964,0.07389765038466779,0.05910134126789766
0.1275,50,0.3182056161553762,0.06542306414303069,0.052702754465441655
0.115,45,0.3103208373189681,0.06488437418962105,0.04982194141084989
0.1025,40,0.3188365026685117,0.0727133398327585,0.059012332352657695
0.09,35,0.3088173499185865,0.06600466796375395,0.05943174486681432
0.0775,30,0.35454886462210916,0.06551749640350332,0.05699651349782614
0.065,25,0.39738908690808716,0.04883813841864289,0.051781520282258936
0.0525,20,0.3875062161422766,0.06065387981544992,0.09304143830673295
0.04,15,0.47125415784948244,0.07731721993565051,0.09767306521598196
0.0275,10,0.5150340376783339,0.06519314910337902,0.1123480490161701
0.015,5,0.477253637068723,0.06519314910337902,0.1821750374049443
0.0025,0,0.36924121942046895,0.06519314910337902,0.6842846327435251


==> Dat068.csv <==
Time,Time_idx,L2Error_eul_FOM_phy,L2Error_ALE_FOM_phy,L2Error_ALE_FOM_ref
0.25,99,0.18445268631074,0.0583460020611052,0.045309482196551995
0.24,95,0.1875094592623021,0.05826497031072459,0.035770614906353235
0.2275,90,0.16474840895916815,0.05488808819968387,0.03350807182813362
0.215,85,0.16267163103410723,0.055607936581817646,0.03392948280974668
0.2025,80,0.19720483255959126,0.05393938260837852,0.0354331368812662
0.19,75,0.19321874872725148,0.05388743647848003,0.036768831147873535
0.1775,70,0.19299502463963403,0.054997965712410835,0.036021833735097694
0.165,65,0.1978629549727703,0.05685115048157976,0.03662143744742664
0.1525,60,0.22364173207849508,0.05767832247659762,0.041186775911724
0.14,55,0.22752250043411473,0.05335849268226989,0.039539732876462605
0.1275,50,0.24532242923569827,0.0513968137052124,0.040633030711210716
0.115,45,0.2713422264232238,0.05897585498838861,0.04405532751643701
0.1025,40,0.27963048047975086,0.059279408421416886,0.04593514436999118
0.09,35,0.2873001076621341,0.06102968242753592,0.05303612872595069
0.0775,30,0.2881107959006177,0.0643943344389196,0.05663441274597457
0.065,25,0.2683968475605819,0.04270860465700091,0.048690029665849816
0.0525,20,0.2996042548463708,0.0541103837020026,0.08323659069453303
0.04,15,0.3119646234072735,0.05538576168969928,0.02579507124730601
0.0275,10,0.4139380897962926,0.059004707113298395,0.09741345533634177
0.015,5,0.45064550101843776,0.059004707113298395,0.1686686834743195
0.0025,0,0.3373780394907689,0.059004707113298395,0.6749681113954245


==> Dat069.csv <==
Time,Time_idx,L2Error_eul_FOM_phy,L2Error_ALE_FOM_phy,L2Error_ALE_FOM_ref
0.25,99,0.04375381198218237,0.036951899424733516,0.016182858818778057
0.24,95,0.09045140353671359,0.0525105117479184,0.02632404736794775
0.2275,90,0.11020401771733024,0.0537382851090837,0.03180447075338509
0.215,85,0.09149385596138672,0.05171066064840587,0.029109262888124272
0.2025,80,0.12155464173778782,0.05240932844279995,0.03308615779560276
0.19,75,0.10322138746479403,0.05005415023744473,0.03377737779225696
0.1775,70,0.13229997825737966,0.04975807156231324,0.02986027347064631
0.165,65,0.10246770452017295,0.04365440727495918,0.019983330960853852
0.1525,60,0.13313537433099176,0.04657675995404342,0.027989788603200443
0.14,55,0.10203731191431446,0.047840329103381526,0.03364816844619454
0.1275,50,0.138832921358655,0.05077198790334437,0.03710943026398203
0.115,45,0.10747283201678404,0.064889157883522,0.04937822701737182
0.1025,40,0.15750562868056936,0.05498133406813446,0.03915897890633968
0.09,35,0.10678022897914705,0.03648883547343769,0.017959774749933495
0.0775,30,0.1676302426175602,0.051704248647077185,0.04675092330358227
0.065,25,0.138654829871319,0.046718389336042734,0.03504495466823129
0.0525,20,0.2087023758288844,0.051784621636803085,0.0817324000902657
0.04,15,0.19417975564323342,0.04923212569491392,0.034915695847060994
0.0275,10,0.2213773675739371,0.05810368539911274,0.09215750931172303
0.015,5,0.40191540363436745,0.05810368539911274,0.16689339435322156
0.0025,0,0.30019480462257325,0.05810368539911274,0.7005736307612921


==> Dat070.csv <==
Time,Time_idx,L2Error_eul_FOM_phy,L2Error_ALE_FOM_phy,L2Error_ALE_FOM_ref
0.25,99,0.5273553761158434,0.08900146302543305,0.07739027033189982
0.24,95,0.42389360216629574,0.08507938763263702,0.06595836408925985
0.2275,90,0.3474308138963865,0.07634679531454604,0.05690429449130264
0.215,85,0.3610722370005657,0.0713348395160328,0.05133605755406278
0.2025,80,0.43194422337306476,0.06620758235128898,0.04816537052019382
0.19,75,0.5021683856119786,0.06292753500608704,0.04478989967394201
0.1775,70,0.54135299442052,0.06399573047250783,0.044863650190103674
0.165,65,0.5390689873000517,0.07264689781509126,0.05211242165018425
0.1525,60,0.5042458978012209,0.07021609336267735,0.05415547427613203
0.14,55,0.4729070796124115,0.08245887692830178,0.06609868792032103
0.1275,50,0.4818780734226872,0.07792660413856857,0.06637630914784225
0.115,45,0.5294976548425994,0.07938221273120648,0.06557074494387158
0.1025,40,0.5906296905873999,0.09742619397822702,0.08101459581127529
0.09,35,0.6371170522843934,0.07851785017487829,0.07383631094271717
0.0775,30,0.6646479247070876,0.08378400177764399,0.08487109412366654
0.065,25,0.6743217932028212,0.09225653297745613,0.10247187287847269
0.0525,20,0.6687596871109721,0.1292601232031866,0.1626549763401053
0.04,15,0.6530730325128995,0.10132876578831088,0.13153314932136448
0.0275,10,0.6204341222664806,0.12813886064771882,0.1549480564558283
0.015,5,0.5671359901521139,0.12813886064771882,0.24457007552266807
0.0025,0,0.4820231337530847,0.12813886064771882,0.7069803049088969


==> Dat071.csv <==
Time,Time_idx,L2Error_eul_FOM_phy,L2Error_ALE_FOM_phy,L2Error_ALE_FOM_ref
0.25,99,0.39134590765232197,0.07498444154262064,0.06362061431334606
0.24,95,0.2722323181583533,0.07039668660275802,0.05178711233454046
0.2275,90,0.30245696511652836,0.062267603543752124,0.04301228533744182
0.215,85,0.3575389694069215,0.059160708598518304,0.03893319578818295
0.2025,80,0.3551092032892082,0.056320403417342756,0.03812133524769233
0.19,75,0.33310534937930847,0.05771535750933711,0.04004911132796068
0.1775,70,0.3444240705562161,0.06207000520969858,0.0429176406041501
0.165,65,0.36212885573663905,0.07248128968181619,0.05207129679409159
0.1525,60,0.36335747101972854,0.0690385702687601,0.05269044697339804
0.14,55,0.34111915800146597,0.07669591531183227,0.061688411508300796
0.1275,50,0.3661709475339976,0.06616219871577167,0.05323429503417121
0.115,45,0.43773474718736766,0.07177802741019255,0.058290020679841625
0.1025,40,0.4686728716663858,0.08257405316483261,0.06990614266355763
0.09,35,0.4373900776639917,0.06378517175090459,0.06022696334446462
0.0775,30,0.45084946709393603,0.07234864490765515,0.07134673077955593
0.065,25,0.5274180742682468,0.0750943495052394,0.0835872039453447
0.0525,20,0.5839280282797787,0.09404164385736132,0.11904186929651388
0.04,15,0.5952117439624164,0.09831864283280997,0.12018472274377791
0.0275,10,0.5707548897646082,0.07305044812949293,0.11845671222951924
0.015,5,0.517165084047266,0.07305044812949293,0.19286844722430105
0.0025,0,0.4193671495420232,0.07305044812949293,0.6957176509246954


==> Dat072.csv <==
Time,Time_idx,L2Error_eul_FOM_phy,L2Error_ALE_FOM_phy,L2Error_ALE_FOM_ref
0.25,99,0.28286525561305426,0.06308039371543549,0.05081945202218772
0.24,95,0.1955390159841957,0.06130269745896441,0.040632998090980185
0.2275,90,0.2694788188298816,0.055747431774470134,0.035013311106275216
0.215,85,0.22587186588419986,0.05561919911167866,0.033966567385889365
0.2025,80,0.281920167828573,0.05469858028525341,0.03579400879979549
0.19,75,0.2636265776839895,0.05626783121185278,0.03896351778848409
0.1775,70,0.2917016995610952,0.05901278127650116,0.04007246293536482
0.165,65,0.30332460403361894,0.06306256165157512,0.04213550338062672
0.1525,60,0.30783244680077565,0.06193866857244003,0.045693838036480965
0.14,55,0.32214095691009964,0.07389765038466779,0.05910134126789766
0.1275,50,0.3182056161553762,0.06542306414303069,0.052702754465441655
0.115,45,0.3103208373189681,0.06488437418962105,0.04982194141084989
0.1025,40,0.3188365026685117,0.0727133398327585,0.059012332352657695
0.09,35,0.3088173499185865,0.06600466796375395,0.05943174486681432
0.0775,30,0.35454886462210916,0.06551749640350332,0.05699651349782614
0.065,25,0.39738908690808716,0.04883813841864289,0.051781520282258936
0.0525,20,0.3875062161422766,0.06065387981544992,0.09304143830673295
0.04,15,0.47125415784948244,0.07731721993565051,0.09767306521598196
0.0275,10,0.5150340376783339,0.06519314910337902,0.1123480490161701
0.015,5,0.477253637068723,0.06519314910337902,0.1821750374049443
0.0025,0,0.36924121942046895,0.06519314910337902,0.6842846327435251


==> Dat073.csv <==
Time,Time_idx,L2Error_eul_FOM_phy,L2Error_ALE_FOM_phy,L2Error_ALE_FOM_ref
0.25,99,0.18445268631074,0.0583460020611052,0.045309482196551995
0.24,95,0.1875094592623021,0.05826497031072459,0.035770614906353235
0.2275,90,0.16474840895916815,0.05488808819968387,0.03350807182813362
0.215,85,0.16267163103410723,0.055607936581817646,0.03392948280974668
0.2025,80,0.19720483255959126,0.05393938260837852,0.0354331368812662
0.19,75,0.19321874872725148,0.05388743647848003,0.036768831147873535
0.1775,70,0.19299502463963403,0.054997965712410835,0.036021833735097694
0.165,65,0.1978629549727703,0.05685115048157976,0.03662143744742664
0.1525,60,0.22364173207849508,0.05767832247659762,0.041186775911724
0.14,55,0.22752250043411473,0.05335849268226989,0.039539732876462605
0.1275,50,0.24532242923569827,0.0513968137052124,0.040633030711210716
0.115,45,0.2713422264232238,0.05897585498838861,0.04405532751643701
0.1025,40,0.27963048047975086,0.059279408421416886,0.04593514436999118
0.09,35,0.2873001076621341,0.06102968242753592,0.05303612872595069
0.0775,30,0.2881107959006177,0.0643943344389196,0.05663441274597457
0.065,25,0.2683968475605819,0.04270860465700091,0.048690029665849816
0.0525,20,0.2996042548463708,0.0541103837020026,0.08323659069453303
0.04,15,0.3119646234072735,0.05538576168969928,0.02579507124730601
0.0275,10,0.4139380897962926,0.059004707113298395,0.09741345533634177
0.015,5,0.45064550101843776,0.059004707113298395,0.1686686834743195
0.0025,0,0.3373780394907689,0.059004707113298395,0.6749681113954245


==> Dat074.csv <==
Time,Time_idx,L2Error_eul_FOM_phy,L2Error_ALE_FOM_phy,L2Error_ALE_FOM_ref
0.25,99,0.04375381198218237,0.036951899424733516,0.016182858818778057
0.24,95,0.09045140353671359,0.0525105117479184,0.02632404736794775
0.2275,90,0.11020401771733024,0.0537382851090837,0.03180447075338509
0.215,85,0.09149385596138672,0.05171066064840587,0.029109262888124272
0.2025,80,0.12155464173778782,0.05240932844279995,0.03308615779560276
0.19,75,0.10322138746479403,0.05005415023744473,0.03377737779225696
0.1775,70,0.13229997825737966,0.04975807156231324,0.02986027347064631
0.165,65,0.10246770452017295,0.04365440727495918,0.019983330960853852
0.1525,60,0.13313537433099176,0.04657675995404342,0.027989788603200443
0.14,55,0.10203731191431446,0.047840329103381526,0.03364816844619454
0.1275,50,0.138832921358655,0.05077198790334437,0.03710943026398203
0.115,45,0.10747283201678404,0.064889157883522,0.04937822701737182
0.1025,40,0.15750562868056936,0.05498133406813446,0.03915897890633968
0.09,35,0.10678022897914705,0.03648883547343769,0.017959774749933495
0.0775,30,0.1676302426175602,0.051704248647077185,0.04675092330358227
0.065,25,0.138654829871319,0.046718389336042734,0.03504495466823129
0.0525,20,0.2087023758288844,0.051784621636803085,0.0817324000902657
0.04,15,0.19417975564323342,0.04923212569491392,0.034915695847060994
0.0275,10,0.2213773675739371,0.05810368539911274,0.09215750931172303
0.015,5,0.40191540363436745,0.05810368539911274,0.16689339435322156
0.0025,0,0.30019480462257325,0.05810368539911274,0.7005736307612921

